RINS-W: Robust Inertial Navigation System on Wheels

This paper proposes a real-time approach for long-term inertial navigation based only on an Inertial Measurement Unit (IMU) for self-localizing wheeled robots. The approach builds upon two components: 1) a robust detector that uses recurrent deep neural networks to dynamically detect a variety of situations of interest, such as zero velocity or no lateral slip; and 2) a state-of-the-art Kalman filter which incorporates this knowledge as pseudo-measurements for localization. Evaluations on a publicly available car dataset demonstrates that the proposed scheme may achieve a final precision of 20 m for a 21 km long trajectory of a vehicle driving for over an hour, equipped with an IMU of moderate precision (the gyro drift rate is 10 deg/h). To our knowledge, this is the first paper which combines sophisticated deep learning techniques with state-of-the-art filtering methods for pure inertial navigation on wheeled vehicles and as such opens up for novel data-driven inertial navigation techniques. Moreover, albeit taylored for IMU-only based localization, our method may be used as a component for self-localization of wheeled robots equipped with a more complete sensor suite.

==> figures/07gt.txt <==
	t x	y	
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000053764404384438e-04 6.103515625000000127e-08 0.000000000000000000e+00
6.000107528808768876e-04 1.220703125000000025e-07 0.000000000000000000e+00
9.000161293213153856e-04 1.831054687500000038e-07 0.000000000000000000e+00
1.200021505761753775e-03 2.441406250000000051e-07 0.000000000000000000e+00
1.500026882202185226e-03 3.051757812500000064e-07 0.000000000000000000e+00
1.800032258642623615e-03 3.662109375000000076e-07 0.000000000000000000e+00
2.100037635083062005e-03 3.967285156249999818e-07 0.000000000000000000e+00
2.400043011523500611e-03 4.577636718749999831e-07 0.000000000000000000e+00
2.700048387963938784e-03 5.187988281250000373e-07 0.000000000000000000e+00
3.000053764404377390e-03 5.798339843749999856e-07 0.000000000000000000e+00
3.300059140844815997e-03 6.408691406250000398e-07 0.000000000000000000e+00
3.600064517285254170e-03 7.019042968749999881e-07 0.000000000000000000e+00
3.900069893725692776e-03 7.629394531250000424e-07 0.000000000000000000e+00
4.200075270166130949e-03 8.239746093749999907e-07 0.000000000000000000e+00
4.500080646606569555e-03 8.850097656250000449e-07 0.000000000000000000e+00
4.800086023047008162e-03 9.460449218749999932e-07 0.000000000000000000e+00
5.100091399487446768e-03 1.007080078125000047e-06 0.000000000000000000e+00
5.400096775927885374e-03 1.068115234375000102e-06 0.000000000000000000e+00
5.700102152368323113e-03 1.129150390624999944e-06 0.000000000000000000e+00
6.000107528808761720e-03 1.190185546874999998e-06 0.000000000000000000e+00
6.300112905249200326e-03 1.220703125000000025e-06 5.493164062499999585e-07
6.600118281689631994e-03 1.281738281250000080e-06 9.994506835937500407e-07
6.900123658130070600e-03 1.342773437499999922e-06 9.994506835937500407e-07
7.200129034570508339e-03 1.403808593749999976e-06 9.994506835937500407e-07
7.500134411010946946e-03 1.464843750000000030e-06 9.994506835937500407e-07
7.800139787451385552e-03 1.525878906250000085e-06 9.994506835937500407e-07
8.100145163891823291e-03 1.586914062499999927e-06 9.994506835937500407e-07
8.400150540332261898e-03 1.586914062499999927e-06 9.994506835937500407e-07
8.700155916772700504e-03 1.586914062499999927e-06 9.994506835937500407e-07
9.000161293213139110e-03 1.586914062499999927e-06 9.994506835937500407e-07
9.300166669653577717e-03 1.586914062499999927e-06 9.994506835937500407e-07
9.600172046094016323e-03 1.586914062499999927e-06 9.994506835937500407e-07
9.900177422534454930e-03 1.586914062499999927e-06 9.994506835937500407e-07
1.020018279897489354e-02 1.586914062499999927e-06 9.994506835937500407e-07
1.050018817541533214e-02 1.586914062499999927e-06 9.994506835937500407e-07
1.080019355185577075e-02 1.586914062499999927e-06 9.994506835937500407e-07
1.110019892829620936e-02 1.586914062499999927e-06 9.994506835937500407e-07
1.140020430473663929e-02 1.586914062499999927e-06 9.994506835937500407e-07
1.170020968117707789e-02 1.586914062499999927e-06 9.994506835937500407e-07
1.200021505761751650e-02 1.586914062499999927e-06 9.994506835937500407e-07
1.230022043405795511e-02 1.556396484374999900e-06 9.994506835937500407e-07
1.260022581049839371e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.290023118693883232e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.320023656337927093e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.350024193981970953e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.380024731626014814e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.410025269270058675e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.440025806914102362e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.470026344558146222e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.500026882202190083e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.530027419846233944e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.560027957490277804e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.590028495134321665e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.620029032778364658e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.650029570422408692e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.680030108066452380e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.710030645710496414e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.740031183354540101e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.770031720998584135e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.800032258642627822e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.830032796286671856e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.860033333930715543e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.890033871574759577e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.920034409218803265e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.950034946862846952e-02 1.495361328125000058e-06 9.994506835937500407e-07
1.980035484506890986e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.010036022150934673e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.040036559794978707e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.070037097439022394e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.100037635083065735e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.130038172727109422e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.160038710371153456e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.190039248015197143e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.220039785659241177e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.250040323303284864e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.280040860947328552e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.310041398591372586e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.340041936235416273e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.370042473879460307e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.400043011523503994e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.430043549167548028e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.460044086811591715e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.490044624455635749e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.520045162099679437e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.550045699743723471e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.580046237387767158e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.610046775031810845e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.640047312675854879e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.670047850319898566e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.700048387963942600e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.730048925607986288e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.760049463252030322e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.790050000896074009e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.820050538540118043e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.850051076184160342e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.880051613828204030e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.910052151472248064e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.940052689116291751e-02 1.495361328125000058e-06 9.994506835937500407e-07
2.970053226760335785e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.000053764404379472e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.030054302048423506e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.060054839692467193e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.090055377336511228e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.120055914980554915e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.150056452624598602e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.180056990268642636e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.210057527912686670e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.240058065556730010e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.270058603200774044e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.300059140844818079e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.330059678488862113e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.360060216132905453e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.390060753776949487e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.420061291420993521e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.450061829065037555e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.480062366709080895e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.510062904353124930e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.540063441997168964e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.570063979641212304e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.600064517285256338e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.630065054929300372e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.660065592573344406e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.690066130217387746e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.720066667861431781e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.750067205505475815e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.780067743149519849e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.810068280793561801e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.840068818437605835e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.870069356081649870e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.900069893725693210e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.930070431369737244e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.960070969013781278e-02 1.495361328125000058e-06 9.994506835937500407e-07
3.990071506657825312e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.020072044301868652e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.050072581945912686e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.080073119589956721e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.110073657234000755e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.140074194878044095e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.170074732522088129e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.200075270166132163e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.230075807810175503e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.260076345454219537e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.290076883098263572e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.320077420742307606e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.350077958386350946e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.380078496030394980e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.410079033674439014e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.440079571318483048e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.470080108962526388e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.500080646606570423e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.530081184250614457e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.560081721894657797e-02 1.495361328125000058e-06 9.994506835937500407e-07
4.590082259538701831e-02 1.312255859374999895e-06 9.994506835937500407e-07
4.620082797182745865e-02 1.586914062499999927e-06 1.840591430664062441e-06
4.650083334826789899e-02 2.807617187500000122e-05 1.099967956542968816e-05
4.680083872470833239e-02 8.673095703125000249e-05 3.059196472167969032e-05
4.710084410114877274e-02 1.828002929687500065e-04 6.400680541992187467e-05
4.740084947758921308e-02 3.146667480468749983e-04 1.084175109863281226e-04
4.770085485402965342e-02 4.683837890625000230e-04 1.606597900390624987e-04
4.800086023047007294e-02 5.969543457031249983e-04 2.042102813720703082e-04
4.830086560691051328e-02 6.878051757812500078e-04 2.356548309326171912e-04
4.860087098335095362e-02 7.641601562499999740e-04 2.610664367675781159e-04
4.890087635979138703e-02 8.316345214843750373e-04 2.844791412353515642e-04
4.920088173623182737e-02 8.906555175781249610e-04 3.048877716064452926e-04
4.950088711267226771e-02 9.419250488281249523e-04 3.222999572753906415e-04
4.980089248911270805e-02 9.837951660156250572e-04 3.367137908935546810e-04
5.010089786555314145e-02 1.017303466796875026e-03 3.481235504150390547e-04
5.040090324199358179e-02 1.042724609374999977e-03 3.570003509521484228e-04
5.070090861843402213e-02 1.061004638671875092e-03 3.640003204345703281e-04
5.100091399487445554e-02 1.065277099609374892e-03 3.649997711181640798e-04
5.130091937131489588e-02 1.065277099609374892e-03 3.649997711181640798e-04
5.160092474775533622e-02 1.065277099609374892e-03 3.649997711181640798e-04
5.190093012419577656e-02 1.065277099609374892e-03 3.649997711181640798e-04
5.220093550063620996e-02 1.065277099609374892e-03 3.649997711181640798e-04
5.250094087707665030e-02 1.065277099609374892e-03 3.649997711181640798e-04
5.280094625351709064e-02 1.065277099609374892e-03 3.649997711181640798e-04
5.310095162995753099e-02 1.065277099609374892e-03 3.649997711181640798e-04
5.340095700639796439e-02 1.065277099609374892e-03 3.649997711181640798e-04
5.370096238283840473e-02 1.065277099609374892e-03 3.649997711181640798e-04
5.400096775927884507e-02 1.065246582031249964e-03 3.649997711181640798e-04
5.430097313571928541e-02 1.065216064453125035e-03 3.649997711181640798e-04
5.460097851215971881e-02 1.065185546875000106e-03 3.649997711181640798e-04
5.490098388860015916e-02 1.065185546875000106e-03 3.649997711181640798e-04
5.520098926504059950e-02 1.065185546875000106e-03 3.649997711181640798e-04
5.550099464148103290e-02 1.065185546875000106e-03 3.649997711181640798e-04
5.580100001792147324e-02 1.065185546875000106e-03 3.649997711181640798e-04
5.610100539436191358e-02 1.065185546875000106e-03 3.649997711181640798e-04
5.640101077080235392e-02 1.065185546875000106e-03 3.649997711181640798e-04
5.670101614724278732e-02 1.065185546875000106e-03 3.649997711181640798e-04
5.700102152368322767e-02 1.065185546875000106e-03 3.649997711181640798e-04
5.730102690012366801e-02 1.065185546875000106e-03 3.649997711181640798e-04
5.760103227656408753e-02 1.065185546875000106e-03 3.649997711181640798e-04
5.790103765300452787e-02 1.065185546875000106e-03 3.649997711181640798e-04
5.820104302944496821e-02 1.065185546875000106e-03 3.649997711181640798e-04
5.850104840588540855e-02 1.065185546875000106e-03 3.649997711181640798e-04
5.880105378232584196e-02 1.065185546875000106e-03 3.649997711181640798e-04
5.910105915876628230e-02 1.065185546875000106e-03 3.649997711181640798e-04
5.940106453520672264e-02 1.065185546875000106e-03 3.649997711181640798e-04
5.970106991164716298e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.000107528808759638e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.030108066452803672e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.060108604096847706e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.090109141740891047e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.120109679384935081e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.150110217028979115e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.180110754673023149e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.210111292317066489e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.240111829961110523e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.270112367605154557e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.300112905249198592e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.330113442893242626e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.360113980537286660e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.390114518181329306e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.420115055825374728e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.450115593469417374e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.480116131113461408e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.510116668757504055e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.540117206401549477e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.570117744045592123e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.600118281689637545e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.630118819333680191e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.660119356977725613e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.690119894621768259e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.720120432265812294e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.750120969909854940e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.780121507553897586e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.810122045197943008e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.840122582841985655e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.870123120486031076e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.900123658130073723e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.930124195774117757e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.960124733418160403e-02 1.065185546875000106e-03 3.649997711181640798e-04
6.990125271062205825e-02 1.065185546875000106e-03 3.649997711181640798e-04
7.020125808706248471e-02 1.065185546875000106e-03 3.649997711181640798e-04
7.050126346350293893e-02 1.065185546875000106e-03 3.649997711181640798e-04
7.080126883994336540e-02 1.065185546875000106e-03 3.649997711181640798e-04
7.110127421638381962e-02 1.065185546875000106e-03 3.649997711181640798e-04
7.140127959282423220e-02 1.065185546875000106e-03 3.649997711181640798e-04
7.170128496926468642e-02 1.065185546875000106e-03 3.649997711181640798e-04
7.200129034570511288e-02 1.065185546875000106e-03 3.649997711181640798e-04
7.230129572214556710e-02 1.065185546875000106e-03 3.649997711181640798e-04
7.260130109858599357e-02 1.065185546875000106e-03 3.649997711181640798e-04
7.290130647502644778e-02 1.065185546875000106e-03 3.649997711181640798e-04
7.320131185146687425e-02 1.065185546875000106e-03 3.649997711181640798e-04
7.350131722790732847e-02 1.065185546875000106e-03 3.654327392578125247e-04
7.380132260434774105e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.410132798078819527e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.440133335722862173e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.470133873366907595e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.500134411010950242e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.530134948654995664e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.560135486299038310e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.590136023943082344e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.620136561587124990e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.650137099231170412e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.680137636875213059e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.710138174519255705e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.740138712163301127e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.770139249807343773e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.800139787451387807e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.830140325095430454e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.860140862739475875e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.890141400383518522e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.920141938027563944e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.950142475671606590e-02 1.065185546875000106e-03 3.659992218017578316e-04
7.980143013315652012e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.010143550959693270e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.040144088603738692e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.070144626247781339e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.100145163891826761e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.130145701535869407e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.160146239179914829e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.190146776823957475e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.220147314468002897e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.250147852112044156e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.280148389756089577e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.310148927400132224e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.340149465044177646e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.370150002688220292e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.400150540332265714e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.430151077976308360e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.460151615620352394e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.490152153264395041e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.520152690908440463e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.550153228552483109e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.580153766196528531e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.610154303840571177e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.640154841484616599e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.670155379128657858e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.700155916772700504e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.730156454416745926e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.760156992060791348e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.790157529704833994e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.820158067348879416e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.850158604992922062e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.880159142636967484e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.910159680281008743e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.940160217925054165e-02 1.065185546875000106e-03 3.659992218017578316e-04
8.970160755569096811e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.000161293213142233e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.030161830857184879e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.060162368501230301e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.090162906145272947e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.120163443789316982e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.150163981433359628e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.180164519077402274e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.210165056721447696e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.240165594365490342e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.270166132009535764e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.300166669653578411e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.330167207297622445e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.360167744941665091e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.390168282585710513e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.420168820229753159e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.450169357873798581e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.480169895517841228e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.510170433161886649e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.540170970805929296e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.570171508449973330e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.600172046094015976e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.630172583738061398e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.660173121382104044e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.690173659026149466e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.720174196670192113e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.750174734314237535e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.780175271958278793e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.810175809602324215e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.840176347246366861e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.870176884890412283e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.900177422534454930e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.930177960178500352e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.960178497822542998e-02 1.065185546875000106e-03 3.659992218017578316e-04
9.990179035466587032e-02 1.065185546875000106e-03 3.659992218017578316e-04
1.002017957311062968e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.005018011075467510e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.008018064839871775e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.011018118604276317e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.014018172368680581e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.017018226133084846e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.020018279897489388e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.023018333661893514e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.026018387426298056e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.029018441190702321e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.032018494955106863e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.035018548719511128e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.038018602483915670e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.041018656248319935e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.044018710012724338e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.047018763777128603e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.050018817541533145e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.053018871305937409e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.056018925070341952e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.059018978834746216e-01 1.065185546875000106e-03 3.659992218017578316e-04
1.062019032599150759e-01 1.066894531250000026e-03 3.668937683105468828e-04
1.065019086363554884e-01 1.087493896484374939e-03 3.739986419677734345e-04
1.068019140127959427e-01 1.148468017578125082e-03 3.947772979736328199e-04
1.071019193892363691e-01 1.267578125000000042e-03 4.353828430175781081e-04
1.074019247656768233e-01 1.456573486328124976e-03 5.002079010009765356e-04
1.077019301421172498e-01 1.725677490234374910e-03 5.930519104003906380e-04
1.080019355185577040e-01 2.080688476562500208e-03 7.161502838134765512e-04
1.083019408949981305e-01 2.520111083984374802e-03 8.770294189453124506e-04
1.086019462714385847e-01 3.043487548828124976e-03 1.076761245727539092e-03
1.089019516478789973e-01 3.646850585937500000e-03 1.319938659667968788e-03
1.092019570243194515e-01 4.325897216796875146e-03 1.615680694580078113e-03
1.095019624007598780e-01 5.072662353515625111e-03 1.977596282958984236e-03
1.098019677772003322e-01 5.877899169921874979e-03 2.417255401611328059e-03
1.101019731536407587e-01 6.732910156249999854e-03 2.945987701416015719e-03
1.104019785300812129e-01 7.628906250000000271e-03 3.579105377197265569e-03
1.107019839065216393e-01 8.547546386718750389e-03 4.330505371093749598e-03
1.110019892829620797e-01 9.471984863281249570e-03 5.211608886718750028e-03
1.113019946594025061e-01 1.038272094726562511e-02 6.225975036621094090e-03
1.116020000358429326e-01 1.126757812500000025e-02 7.376796722412109000e-03
1.119020054122833868e-01 1.211737060546875036e-02 8.645214080810547513e-03
1.122020107887238133e-01 1.293115234375000026e-02 1.002457809448242115e-02
1.125020161651642675e-01 1.370071411132812479e-02 1.152058792114257768e-02
1.128020215416046940e-01 1.440646362304687580e-02 1.313773345947265650e-02
1.131020269180451343e-01 1.502316284179687489e-02 1.487215805053710913e-02
1.134020322944855608e-01 1.552377319335937478e-02 1.671404647827148468e-02
1.137020376709260150e-01 1.589938354492187456e-02 1.865647125244140545e-02
1.140020430473664415e-01 1.613720703124999975e-02 2.067188644409179848e-02
1.143020484238068957e-01 1.624014282226562619e-02 2.276464462280273354e-02
1.146020538002473221e-01 1.621667480468750103e-02 2.492327499389648468e-02
1.149020591766877764e-01 1.608255004882812658e-02 2.712425994873047044e-02
1.152020645531281889e-01 1.586560058593750044e-02 2.938061141967773446e-02
1.155020699295686432e-01 1.558898925781249979e-02 3.168957138061523349e-02
1.158020753060090696e-01 1.525561523437500046e-02 3.405569458007812189e-02
1.161020806824495238e-01 1.487454223632812475e-02 3.647727966308593472e-02
1.164020860588899503e-01 1.445861816406249917e-02 3.896433258056640481e-02
1.167020914353304045e-01 1.402191162109375083e-02 4.151383972167968506e-02
1.170020968117708310e-01 1.357263183593749971e-02 4.412594604492187794e-02
1.173021021882112852e-01 1.311465454101562456e-02 4.680621337890625289e-02
1.176021075646516978e-01 1.264877319335937569e-02 4.954559326171874972e-02
1.179021129410921520e-01 1.217211914062499983e-02 5.236486053466796881e-02
1.182021183175325785e-01 1.168981933593750064e-02 5.524794006347655967e-02
1.185021236939730327e-01 1.120706176757812512e-02 5.817270660400390703e-02
1.188021290704134592e-01 1.071911621093750086e-02 6.115014648437500089e-02
1.191021344468539134e-01 1.022677612304687469e-02 6.418038177490234530e-02
1.194021398232943398e-01 9.736145019531249750e-03 6.724567413330077847e-02
1.197021451997347802e-01 9.244110107421875042e-03 7.035258483886719372e-02
1.200021505761752066e-01 8.748931884765625069e-03 7.351414489746094238e-02
1.203021559526156609e-01 8.251647949218749584e-03 7.672868347167968728e-02
1.206021613290560873e-01 7.751678466796875153e-03 7.997978210449219194e-02
1.209021667054965415e-01 7.240112304687499993e-03 8.327063751220703525e-02
1.212021720819369680e-01 6.716583251953124958e-03 8.659994506835937134e-02
1.215021774583773945e-01 6.182708740234374965e-03 8.995856475830078802e-02
1.218021828348178348e-01 5.640869140625000104e-03 9.334070587158202481e-02
1.221021882112582613e-01 5.091064453125000375e-03 9.674538421630859975e-02
1.224021935876987155e-01 4.533782958984374639e-03 1.001694412231445286e-01
1.227021989641391420e-01 3.971191406249999570e-03 1.036055221557617145e-01
1.230022043405795962e-01 3.403442382812500028e-03 1.070493240356445303e-01
1.233022097170200226e-01 2.830444335937500142e-03 1.105079879760742234e-01
1.236022150934604769e-01 2.258209228515624997e-03 1.139600906372070371e-01
1.239022204699009033e-01 1.689758300781249922e-03 1.173990097045898434e-01
1.242022258463413437e-01 1.127258300781250073e-03 1.208120956420898479e-01
1.245022312227817701e-01 5.693054199218750347e-04 1.242038497924804752e-01
1.248022365992222243e-01 9.735107421875000176e-06 1.276093673706054643e-01
1.251022419756626369e-01 -5.444641113281250330e-04 1.309861145019531325e-01
1.254022473521030911e-01 -1.086395263671874898e-03 1.342918395996093861e-01
1.257022527285435176e-01 -1.623260498046875076e-03 1.375701293945312542e-01
1.260022581049839718e-01 -2.155975341796875170e-03 1.408221130371093699e-01
1.263022634814243983e-01 -2.700775146484374854e-03 1.441242675781249927e-01
1.266022688578648525e-01 -3.230712890625000132e-03 1.473378601074218641e-01
1.269022742343052790e-01 -3.748321533203125087e-03 1.504753112792968639e-01
1.272022796107457332e-01 -4.254150390625000173e-03 1.535227966308593817e-01
1.275022849871861597e-01 -4.747772216796874653e-03 1.564599304199218721e-01
1.278022903636266139e-01 -5.229461669921875271e-03 1.592937011718749962e-01
1.281022957400670403e-01 -5.697082519531249632e-03 1.620176086425781370e-01
1.284023011165074946e-01 -6.146026611328125021e-03 1.646305541992187371e-01
1.287023064929479210e-01 -6.566741943359375062e-03 1.671119995117187618e-01
1.290023118693883752e-01 -6.946990966796875305e-03 1.694451904296875033e-01
1.293023172458288017e-01 -7.266571044921874695e-03 1.716027832031249978e-01
1.296023226222692282e-01 -7.503479003906249854e-03 1.735824890136718757e-01
1.299023279987096546e-01 -7.637695312499999736e-03 1.753885498046874880e-01
1.302023333751501089e-01 -7.664916992187499611e-03 1.770310363769531381e-01
1.305023387515905353e-01 -7.588226318359375319e-03 1.785464782714843712e-01
1.308023441280309618e-01 -7.394195556640625194e-03 1.800042114257812409e-01
1.311023495044714160e-01 -7.077392578125000187e-03 1.814147644042968799e-01
1.314023548809118425e-01 -6.642547607421875333e-03 1.827760925292968852e-01
1.317023602573522967e-01 -6.080444335937499993e-03 1.840730895996093852e-01
1.320023656337927231e-01 -5.376739501953125069e-03 1.853111572265624951e-01
1.323023710102331774e-01 -4.521636962890624757e-03 1.864756164550781248e-01
1.326023763866736038e-01 -3.526947021484374938e-03 1.875698852539062489e-01
1.329023817631140580e-01 -2.405090332031250069e-03 1.885740661621093661e-01
1.332023871395544845e-01 -1.149078369140624960e-03 1.894862976074218885e-01
1.335023925159949387e-01 2.274475097656250089e-04 1.903092346191406214e-01
1.338023978924353652e-01 1.689971923828125075e-03 1.910419311523437469e-01
1.341024032688757917e-01 3.244384765624999927e-03 1.917043457031250009e-01
1.344024086453162181e-01 4.884918212890624646e-03 1.922984313964843650e-01
1.347024140217566723e-01 6.624694824218750090e-03 1.928352050781249882e-01
1.350024193981970988e-01 8.456634521484375847e-03 1.933236389160156166e-01
1.353024247746375530e-01 1.035473632812499920e-02 1.937833251953124947e-01
1.356024301510779795e-01 1.229940795898437460e-02 1.942184143066406354e-01
1.359024355275184337e-01 1.428988647460937428e-02 1.946339111328125038e-01
1.362024409039588602e-01 1.633212280273437650e-02 1.950285644531249973e-01
1.365024462803993144e-01 1.842422485351562569e-02 1.954023132324218814e-01
1.368024516568397408e-01 2.056521606445312414e-02 1.957583007812500053e-01
1.371024570332801951e-01 2.274334716796875058e-02 1.960988159179687385e-01
1.374024624097206215e-01 2.494711303710937453e-02 1.964236145019531143e-01
1.377024677861610757e-01 2.716574096679687592e-02 1.967316894531249971e-01
1.380024731626015022e-01 2.940393066406250117e-02 1.970218811035156226e-01
1.383024785390419287e-01 3.165548706054687605e-02 1.972909545898437478e-01
1.386024839154823551e-01 3.391650390624999928e-02 1.975288696289062562e-01
1.389024892919228094e-01 3.617626953124999933e-02 1.977339477539062362e-01
1.392024946683632358e-01 3.843585205078124678e-02 1.979001770019531148e-01
1.395025000448036900e-01 4.069317626953124906e-02 1.980245971679687467e-01
1.398025054212441165e-01 4.293936157226562605e-02 1.981041259765624896e-01
1.401025107976845707e-01 4.517593383789062639e-02 1.981409912109375060e-01
1.404025161741249972e-01 4.738708496093749917e-02 1.981341247558593699e-01
1.407025215505654236e-01 4.957437133789062422e-02 1.980860900878906317e-01
1.410025269270058779e-01 5.173226928710937533e-02 1.980008850097656203e-01
1.413025323034463043e-01 5.386514282226562839e-02 1.978773803710937584e-01
1.416025376798867585e-01 5.596862792968750056e-02 1.977223205566406294e-01
1.419025430563271850e-01 5.800296020507812733e-02 1.975412902832031359e-01
1.422025484327676392e-01 5.990841674804687350e-02 1.973434753417968868e-01
1.425025538092080657e-01 6.166949462890625178e-02 1.971347656250000135e-01
1.428025591856484922e-01 6.329858398437500366e-02 1.969064636230468679e-01
1.431025645620889186e-01 6.482937622070313044e-02 1.966495666503906281e-01
1.434025699385293728e-01 6.626098632812499334e-02 1.963617553710937380e-01
1.437025753149697993e-01 6.766195678710937300e-02 1.960298156738281283e-01
1.440025806914102535e-01 6.901239013671875422e-02 1.956521301269531221e-01
1.443025860678506800e-01 7.035629272460937333e-02 1.952008361816406357e-01
1.446025914442911342e-01 7.163449096679687378e-02 1.946853332519531132e-01
1.449025968207315607e-01 7.286151123046874512e-02 1.940921936035156226e-01
1.452026021971720149e-01 7.401300048828124423e-02 1.934147644042968628e-01
1.455026075736124413e-01 7.508380126953125011e-02 1.926395874023437427e-01
1.458026129500528956e-01 7.604479980468749345e-02 1.917700500488281334e-01
1.461026183264933220e-01 7.687545776367187000e-02 1.908050842285156368e-01
1.464026237029337763e-01 7.756060791015624567e-02 1.897556152343750080e-01
1.467026290793742027e-01 7.809051513671874667e-02 1.886452636718750075e-01
1.470026344558146569e-01 7.845858764648437622e-02 1.875131530761718623e-01
1.473026398322550556e-01 7.867642211914062378e-02 1.863720703124999989e-01
1.476026452086955099e-01 7.877755737304686923e-02 1.852268676757812538e-01
1.479026505851359363e-01 7.880273437500000255e-02 1.840719909667968834e-01
1.482026559615763905e-01 7.876965332031249378e-02 1.828988647460937367e-01
1.485026613380168170e-01 7.869168090820312378e-02 1.817538757324218823e-01
1.488026667144572712e-01 7.857870483398438077e-02 1.805919799804687476e-01
1.491026720908976977e-01 7.844955444335938166e-02 1.794615783691406175e-01
1.494026774673381519e-01 7.830563354492187100e-02 1.783206176757812511e-01
1.497026828437785784e-01 7.815225219726562589e-02 1.771722717285156290e-01
1.500026882202190326e-01 7.799130249023437933e-02 1.760206298828125016e-01
1.503026935966594591e-01 7.782000732421874567e-02 1.748386230468750024e-01
1.506026989730998855e-01 7.763925170898437755e-02 1.736367187500000020e-01
1.509027043495403397e-01 7.744711303710936912e-02 1.724034118652343628e-01
1.512027097259807662e-01 7.724655151367187944e-02 1.711537475585937496e-01
1.515027151024211927e-01 7.703860473632812012e-02 1.699097900390625082e-01
1.518027204788616191e-01 7.681515502929688044e-02 1.686823120117187380e-01
1.521027258553020733e-01 7.656185913085937489e-02 1.674921569824218692e-01
1.524027312317424998e-01 7.626266479492187222e-02 1.663293457031249922e-01
1.527027366081829540e-01 7.590872192382812356e-02 1.651977233886718632e-01
1.530027419846233805e-01 7.549298095703124711e-02 1.641074829101562549e-01
1.533027473610638347e-01 7.501315307617187345e-02 1.630635070800781350e-01
1.536027527375042612e-01 7.448474121093749678e-02 1.620959167480468810e-01
1.539027581139447154e-01 7.392187499999999800e-02 1.612244873046874971e-01
1.542027634903851419e-01 7.332122802734375444e-02 1.604365234375000060e-01
1.545027688668255961e-01 7.269607543945312556e-02 1.597380065917968772e-01
1.548027742432660225e-01 7.204678344726563044e-02 1.591114501953125038e-01
1.551027796197064768e-01 7.137911987304687567e-02 1.585385131835937433e-01
1.554027849961469032e-01 7.070327758789062000e-02 1.580079956054687429e-01
1.557027903725873574e-01 7.001327514648438000e-02 1.574992980957031219e-01
1.560027957490277561e-01 6.930694580078125555e-02 1.570053405761718812e-01
1.563028011254682104e-01 6.857824707031250078e-02 1.565261230468749931e-01
1.566028065019086368e-01 6.781365966796874811e-02 1.560556640624999880e-01
1.569028118783490910e-01 6.700103759765624334e-02 1.555890197753906357e-01
1.572028172547895175e-01 6.615655517578125644e-02 1.551403503417968788e-01
1.575028226312299717e-01 6.525817871093750333e-02 1.546981506347656354e-01
1.578028280076703982e-01 6.431475830078124678e-02 1.542699890136718655e-01
1.581028333841108524e-01 6.331546020507812511e-02 1.538520202636718681e-01
1.584028387605512789e-01 6.227069091796875316e-02 1.534413452148437607e-01
1.587028441369917331e-01 6.118597412109375022e-02 1.530325012207031377e-01
1.590028495134321596e-01 6.006509399414062395e-02 1.526188049316406226e-01
1.593028548898726138e-01 5.891400146484374739e-02 1.521989746093750095e-01
1.596028602663130402e-01 5.773184204101562689e-02 1.517719726562500038e-01
1.599028656427534945e-01 5.651904296875000233e-02 1.513368530273437595e-01
1.602028710191938932e-01 5.527886962890624784e-02 1.508946228027343850e-01
1.605028763956343196e-01 5.402056884765624872e-02 1.504464416503906166e-01
1.608028817720747738e-01 5.275537109375000311e-02 1.499932556152343832e-01
1.611028871485152003e-01 5.149572753906250105e-02 1.495400695800781221e-01
1.614028925249556545e-01 5.025543212890624944e-02 1.490929870605468832e-01
1.617028979013960810e-01 4.903323364257812511e-02 1.486488952636718652e-01
1.620029032778365352e-01 4.783099365234375067e-02 1.482085266113281341e-01
1.623029086542769617e-01 4.665017700195312617e-02 1.477643432617187502e-01
1.626029140307174159e-01 4.549066162109374756e-02 1.473028259277343877e-01
1.629029194071578424e-01 4.436584472656249917e-02 1.468096008300781297e-01
1.632029247835982966e-01 4.328710937500000050e-02 1.462639160156249951e-01
1.635029301600387230e-01 4.227285766601562161e-02 1.456503295898437522e-01
1.638029355364791773e-01 4.134228515624999850e-02 1.449653320312500049e-01
1.641029409129196037e-01 4.051101684570312250e-02 1.442039184570312604e-01
1.644029462893600579e-01 3.979489135742187572e-02 1.433728027343749989e-01
1.647029516658004566e-01 3.919802856445312594e-02 1.424712829589843688e-01
1.650029570422409109e-01 3.873263549804687594e-02 1.415175476074218841e-01
1.653029624186813373e-01 3.839535522460937184e-02 1.405186157226562538e-01
1.656029677951217915e-01 3.818420410156250083e-02 1.394992675781250024e-01
1.659029731715622180e-01 3.808053588867187783e-02 1.384568176269531381e-01
1.662029785480026722e-01 3.807354736328125155e-02 1.373929748535156203e-01
1.665029839244430987e-01 3.816555786132812267e-02 1.363063964843750087e-01
1.668029893008835529e-01 3.835232543945312628e-02 1.352059936523437589e-01
1.671029946773239794e-01 3.861724853515625250e-02 1.340969848632812544e-01
1.674030000537644336e-01 3.893566894531250155e-02 1.329946289062499953e-01
1.677030054302048601e-01 3.928427124023437661e-02 1.319104919433593814e-01
1.680030108066453143e-01 3.964901733398437655e-02 1.308410644531249889e-01
1.683030161830857407e-01 4.001892089843749750e-02 1.297843933105468639e-01
1.686030215595261950e-01 4.038607788085937789e-02 1.287399291992187556e-01
1.689030269359666214e-01 4.074420166015624983e-02 1.277085037231445175e-01
1.692030323124070479e-01 4.109536743164062672e-02 1.266921157836914114e-01
1.695030376888474744e-01 4.144607543945312556e-02 1.256916275024413943e-01
1.698030430652879008e-01 4.180612182617187561e-02 1.247028274536132880e-01
1.701030484417283550e-01 4.219143676757812489e-02 1.237157974243164038e-01
1.704030538181687815e-01 4.262088012695312844e-02 1.227280349731445369e-01
1.707030591946092357e-01 4.310778808593750122e-02 1.217636184692382773e-01
1.710030645710496622e-01 4.365753173828124806e-02 1.208503799438476606e-01
1.713030699474901164e-01 4.427450561523437605e-02 1.200028457641601626e-01
1.716030753239305429e-01 4.496026611328125117e-02 1.192352066040039127e-01
1.719030807003709971e-01 4.570947265624999978e-02 1.185665359497070359e-01
1.722030860768114235e-01 4.651950073242187844e-02 1.180082168579101587e-01
1.725030914532518778e-01 4.738195800781250244e-02 1.175672683715820316e-01
1.728030968296923042e-01 4.828387451171874817e-02 1.172453994750976558e-01
1.731031022061327584e-01 4.920092773437499678e-02 1.170457534790039084e-01
1.734031075825731572e-01 5.013162231445312395e-02 1.169577713012695253e-01
1.737031129590136114e-01 5.105895996093749722e-02 1.169662551879882828e-01
1.740031183354540378e-01 5.197872924804687600e-02 1.170531692504882815e-01
1.743031237118944921e-01 5.288208007812499750e-02 1.172007522583007749e-01
1.746031290883349185e-01 5.376992797851562478e-02 1.173959732055664118e-01
1.749031344647753727e-01 5.463955688476562766e-02 1.176272659301757784e-01
1.752031398412157992e-01 5.549276733398437328e-02 1.178889694213867134e-01
1.755031452176562534e-01 5.632821655273437256e-02 1.181790847778320247e-01
1.758031505940966799e-01 5.714074707031249756e-02 1.184987258911132796e-01
1.761031559705371341e-01 5.791003417968750011e-02 1.188610000610351575e-01
1.764031613469775606e-01 5.862341308593749939e-02 1.192825241088867200e-01
1.767031667234180148e-01 5.926965332031249728e-02 1.197665481567382756e-01
1.770031720998584412e-01 5.984155273437499756e-02 1.203104019165039118e-01
1.773031774762988955e-01 6.033605957031250300e-02 1.209087905883789033e-01
1.776031828527393219e-01 6.076058959960937284e-02 1.215696334838867188e-01
1.779031882291797484e-01 6.111297607421874861e-02 1.223015213012695335e-01
1.782031936056201749e-01 6.138009643554687839e-02 1.230920333862304678e-01
1.785031989820606291e-01 6.155981445312500022e-02 1.239425582885742144e-01
1.788032043585010555e-01 6.165222167968750083e-02 1.248367996215820341e-01
1.791032097349415098e-01 6.166394042968750128e-02 1.257706069946289140e-01
1.794032151113819362e-01 6.160290527343750128e-02 1.267422561645507872e-01
1.797032204878223627e-01 6.148117065429687528e-02 1.277485427856445421e-01
1.800032258642628169e-01 6.131024169921874684e-02 1.287984924316406266e-01
1.803032312407032434e-01 6.110055541992187589e-02 1.298864440917968655e-01
1.806032366171436976e-01 6.085275268554687228e-02 1.310111083984374925e-01
1.809032419935841240e-01 6.057443237304687561e-02 1.321713562011718746e-01
1.812032473700245783e-01 6.027291870117187228e-02 1.333591918945312427e-01
1.815032527464650047e-01 5.995809936523437828e-02 1.345536804199218839e-01
1.818032581229054589e-01 5.963815307617187367e-02 1.357361755371093714e-01
1.821032634993458577e-01 5.931756591796875228e-02 1.369006042480468699e-01
1.824032688757863119e-01 5.899999999999999689e-02 1.380464782714843630e-01
1.827032742522267383e-01 5.869528198242187494e-02 1.391775817871093723e-01
1.830032796286671926e-01 5.842013549804687261e-02 1.402971496582031130e-01
1.833032850051076190e-01 5.819171142578125067e-02 1.414076232910156383e-01
1.836032903815480732e-01 5.802563476562500044e-02 1.425082702636718823e-01
1.839032957579884997e-01 5.793957519531250239e-02 1.435916137695312511e-01
1.842033011344289539e-01 5.794604492187500205e-02 1.446505737304687456e-01
1.845033065108693804e-01 5.804794311523437528e-02 1.456821899414062482e-01
1.848033118873098346e-01 5.824575805664062439e-02 1.466749572753906217e-01
1.851033172637502611e-01 5.854251098632812234e-02 1.476260375976562456e-01
1.854033226401907153e-01 5.893682861328124883e-02 1.485357666015625078e-01
1.857033280166311418e-01 5.943997192382812628e-02 1.494231872558593743e-01
1.860033333930715960e-01 6.004113769531250339e-02 1.502761840820312500e-01
1.863033387695120224e-01 6.073239135742187350e-02 1.511002502441406159e-01
1.866033441459524489e-01 6.149609375000000128e-02 1.518818969726562496e-01
1.869033495223928754e-01 6.232299804687500139e-02 1.526229553222656354e-01
1.872033548988333296e-01 6.319848632812499756e-02 1.533106994628906372e-01
1.875033602752737560e-01 6.410742187500000078e-02 1.539354858398437609e-01
1.878033656517142103e-01 6.503665161132812789e-02 1.544909362792968865e-01
1.881033710281546367e-01 6.597830200195312078e-02 1.549811096191406334e-01
1.884033764045950909e-01 6.690805053710938144e-02 1.554004821777343615e-01
1.887033817810355174e-01 6.783551025390624489e-02 1.557627868652343706e-01
1.890033871574759716e-01 6.875857543945312900e-02 1.560764160156249969e-01
1.893033925339163981e-01 6.968295288085937789e-02 1.563444824218749862e-01
1.896033979103568246e-01 7.062506103515625577e-02 1.565657653808593675e-01
1.899034032867972788e-01 7.158123779296875211e-02 1.567195129394531317e-01
1.902034086632377052e-01 7.252072143554687267e-02 1.567942810058593761e-01
1.905034140396781595e-01 7.346990966796874967e-02 1.567855834960937556e-01
1.908034194161185859e-01 7.437658691406250078e-02 1.566864013671875056e-01
1.911034247925590124e-01 7.524972534179687200e-02 1.564898071289062553e-01
1.914034301689994388e-01 7.607321166992186967e-02 1.561956787109375078e-01
1.917034355454398931e-01 7.684436035156250178e-02 1.558090515136718868e-01
1.920034409218803195e-01 7.756301879882812611e-02 1.553333129882812635e-01
1.923034462983207737e-01 7.824795532226562489e-02 1.547553100585937480e-01
1.926034516747612002e-01 7.889797973632813044e-02 1.540783691406250044e-01
1.929034570512016544e-01 7.950936889648436978e-02 1.533089904785156221e-01
1.932034624276420809e-01 8.008447265625000255e-02 1.524522705078124873e-01
1.935034678040825351e-01 8.062915039062500122e-02 1.515150756835937362e-01
1.938034731805229616e-01 8.115307617187500488e-02 1.505007934570312400e-01
1.941034785569634158e-01 8.166503906250000000e-02 1.494106445312499976e-01
1.944034839334038423e-01 8.215805053710938111e-02 1.482547912597656226e-01
1.947034893098442965e-01 8.262799072265625266e-02 1.470409851074218621e-01
1.950034946862847229e-01 8.308328247070312367e-02 1.457744445800781274e-01
1.953035000627251772e-01 8.353076171874999900e-02 1.444660644531249871e-01
1.956035054391655759e-01 8.397485351562500311e-02 1.431168212890625013e-01
1.959035108156060301e-01 8.441705322265624645e-02 1.417417297363281203e-01
1.962035161920464565e-01 8.485623168945312378e-02 1.403759155273437420e-01
1.965035215684869108e-01 8.530816650390625477e-02 1.390282897949218777e-01
1.968035269449273372e-01 8.579296875000000377e-02 1.377199707031249998e-01
1.971035323213677914e-01 8.634259033203124656e-02 1.364598083496093850e-01
1.974035376978082179e-01 8.697827148437499434e-02 1.352734375000000100e-01
1.977035430742486721e-01 8.771966552734375422e-02 1.341915588378906343e-01
1.980035484506890986e-01 8.857739257812499711e-02 1.332360839843750033e-01
1.983035538271295528e-01 8.954080200195312089e-02 1.324431457519531230e-01
1.986035592035699793e-01 9.060260009765624956e-02 1.318262023925781123e-01
1.989035645800104335e-01 9.172949218749999745e-02 1.314024353027343772e-01
1.992035699564508600e-01 9.288757324218749334e-02 1.311813964843749902e-01
1.995035753328912864e-01 9.404943847656249689e-02 1.311631774902343728e-01
1.998035807093317129e-01 9.518334960937499534e-02 1.313352355957031203e-01
2.001035860857721393e-01 9.629379272460937556e-02 1.316554565429687573e-01
2.004035914622125936e-01 9.737216186523436900e-02 1.320664062499999902e-01
2.007035968386530200e-01 9.842352294921874467e-02 1.325223083496093746e-01
2.010036022150934742e-01 9.945941162109374345e-02 1.329919128417968721e-01
2.013036075915339007e-01 1.005007324218750026e-01 1.334624023437500084e-01
2.016036129679743549e-01 1.015575561523437559e-01 1.339349670410156234e-01
2.019036183444147814e-01 1.026359863281249979e-01 1.344086303710937402e-01
2.022036237208552356e-01 1.037432556152343699e-01 1.348851623535156363e-01
2.025036290972956621e-01 1.048850097656249952e-01 1.353658447265624898e-01
2.028036344737361163e-01 1.060621948242187473e-01 1.358503112792968648e-01
2.031036398501765428e-01 1.072727050781250024e-01 1.363378601074218821e-01
2.034036452266169970e-01 1.085158081054687501e-01 1.368264770507812422e-01
2.037036506030574234e-01 1.097896423339843747e-01 1.373161621093750007e-01
2.040036559794978777e-01 1.110874938964843683e-01 1.378029785156250075e-01
2.043036613559382764e-01 1.123906249999999940e-01 1.382773132324218723e-01
2.046036667323787306e-01 1.136812744140625053e-01 1.387318725585937607e-01
2.049036721088191570e-01 1.149591369628906318e-01 1.391644897460937447e-01
2.052036774852596113e-01 1.162156066894531187e-01 1.395556030273437387e-01
2.055036828617000377e-01 1.174028930664062498e-01 1.398982543945312407e-01
2.058036882381404920e-01 1.184844055175781202e-01 1.402108154296874964e-01
2.061036936145809184e-01 1.194604797363281318e-01 1.405082397460937493e-01
2.064036989910213726e-01 1.203586425781249941e-01 1.408063659667968814e-01
2.067037043674617991e-01 1.211898193359375042e-01 1.411084899902343703e-01
2.070037097439022533e-01 1.219465637207031300e-01 1.414169921875000069e-01
2.073037151203426798e-01 1.225922241210937458e-01 1.417146911621093852e-01
2.076037204967831340e-01 1.230699462890624957e-01 1.419623413085937536e-01
2.079037258732235605e-01 1.233754577636718697e-01 1.421379699707031319e-01
2.082037312496640147e-01 1.235265197753906280e-01 1.422300415039062516e-01
2.085037366261044134e-01 1.235430908203125067e-01 1.422409973144531381e-01
2.088037420025448399e-01 1.235385742187500024e-01 1.422380065917968617e-01
2.091037473789852941e-01 1.235400085449218782e-01 1.422390136718749976e-01
2.094037527554257205e-01 1.235402832031250037e-01 1.422391967773437571e-01
2.097037581318661748e-01 1.235449218750000050e-01 1.422420043945312462e-01
2.100037635083066012e-01 1.235664672851562451e-01 1.422560119628906161e-01
2.103037688847470554e-01 1.236161499023437499e-01 1.422874755859374896e-01
2.106037742611874819e-01 1.237169189453125040e-01 1.423526611328125024e-01
2.109037796376279361e-01 1.238789978027343697e-01 1.424625244140625135e-01
2.112037850140683626e-01 1.241073303222656188e-01 1.426253356933593619e-01
2.115037903905088168e-01 1.243989257812500027e-01 1.428490905761718721e-01
2.118037957669492433e-01 1.247430114746093804e-01 1.431370239257812593e-01
2.121038011433896975e-01 1.251266174316406354e-01 1.434954528808593810e-01
2.124038065198301239e-01 1.255299072265624871e-01 1.439332275390625138e-01
2.127038118962705782e-01 1.259294433593750040e-01 1.444566650390624873e-01
2.130038172727109769e-01 1.263022460937499869e-01 1.450743713378906119e-01
2.133038226491514311e-01 1.266231994628906343e-01 1.457906188964843697e-01
2.136038280255918576e-01 1.268628540039062613e-01 1.465893859863281190e-01
2.139038334020323118e-01 1.270034484863281354e-01 1.474561462402343703e-01
2.142038387784727382e-01 1.270385742187500056e-01 1.483727416992187409e-01
2.145038441549131925e-01 1.269759826660156188e-01 1.493240661621093868e-01
2.148038495313536189e-01 1.268333435058593694e-01 1.502797851562500120e-01
2.151038549077940731e-01 1.266345520019531157e-01 1.512252502441406299e-01
2.154038602842344996e-01 1.263985290527343819e-01 1.521559448242187362e-01
2.157038656606749261e-01 1.261281433105468641e-01 1.530638122558593828e-01
2.160038710371154080e-01 1.258059082031250109e-01 1.539356079101562580e-01
2.163038764135558345e-01 1.254161987304687476e-01 1.547562255859374902e-01
2.166038817899962610e-01 1.249525451660156300e-01 1.555162658691406352e-01
2.169038871664366874e-01 1.244175720214843739e-01 1.562049560546875104e-01
2.172038925428771694e-01 1.237995910644531239e-01 1.568291015624999896e-01
2.175038979193175681e-01 1.230907287597656219e-01 1.573846130371093777e-01
2.178039032957579946e-01 1.222971496582031248e-01 1.578479003906249900e-01
2.181039086721984210e-01 1.214291381835937433e-01 1.581968078613281148e-01
2.184039140486389030e-01 1.204898071289062511e-01 1.584169921874999942e-01
2.187039194250793295e-01 1.194932250976562527e-01 1.585000000000000020e-01
2.190039248015197559e-01 1.184482727050781281e-01 1.584483032226562393e-01
2.193039301779601824e-01 1.173681335449218710e-01 1.582763671874999889e-01
2.196039355544006089e-01 1.162594909667968718e-01 1.579993591308593848e-01
2.199039409308410908e-01 1.151239013671875033e-01 1.576414794921874862e-01
2.202039463072815173e-01 1.139614257812500003e-01 1.572209777832031252e-01
2.205039516837219438e-01 1.127765808105468809e-01 1.567644042968749929e-01
2.208039570601623702e-01 1.115677490234374958e-01 1.562877502441406274e-01
2.211039624366028522e-01 1.103369750976562480e-01 1.557958374023437620e-01
2.214039678130432787e-01 1.090836486816406242e-01 1.552889709472656254e-01
2.217039731894836774e-01 1.077982482910156276e-01 1.547717590332031157e-01
2.220039785659241038e-01 1.064807434082031268e-01 1.542483215332031143e-01
2.223039839423645858e-01 1.051319580078124982e-01 1.537189636230468781e-01
2.226039893188050123e-01 1.037549743652343703e-01 1.531845397949218868e-01
2.229039946952454387e-01 1.023540954589843704e-01 1.526431884765624969e-01
2.232040000716858652e-01 1.009342041015624941e-01 1.520947265625000044e-01
2.235040054481263472e-01 9.950363159179687056e-02 1.515397644042968672e-01
2.238040108245667736e-01 9.808056640624999989e-02 1.509819946289062409e-01
2.241040162010072001e-01 9.667800903320313000e-02 1.504270935058593661e-01
2.244040215774476266e-01 9.529812622070311934e-02 1.498789978027343650e-01
2.247040269538881085e-01 9.395117187500000300e-02 1.493508300781249964e-01
2.250040323303285350e-01 9.263720703125000178e-02 1.488651733398437538e-01
2.253040377067689615e-01 9.134960937500000155e-02 1.484461364746093859e-01
2.256040430832093879e-01 9.008135986328125178e-02 1.481256408691406234e-01
2.259040484596498699e-01 8.884094238281249611e-02 1.479344177246093850e-01
2.262040538360902686e-01 8.762670898437499578e-02 1.478955993652343870e-01
2.265040592125306951e-01 8.645977783203125100e-02 1.480250549316406150e-01
2.268040645889711215e-01 8.536056518554686889e-02 1.483237304687499980e-01
2.271040699654116035e-01 8.433862304687500533e-02 1.487798461914062453e-01
2.274040753418520300e-01 8.341662597656250566e-02 1.493720703124999938e-01
2.277040807182924564e-01 8.260235595703124822e-02 1.500752868652343863e-01
2.280040860947328829e-01 8.188442993164062045e-02 1.508773193359375098e-01
2.283040914711733094e-01 8.123315429687499867e-02 1.517821655273437487e-01
2.286040968476137913e-01 8.062313842773437267e-02 1.527837524414062398e-01
2.289041022240542178e-01 8.004357910156249811e-02 1.538615722656249962e-01
2.292041076004946443e-01 7.948330688476562544e-02 1.550130920410156266e-01
2.295041129769350707e-01 7.895037841796874456e-02 1.562412109375000135e-01
2.298041183533755527e-01 7.845812988281250511e-02 1.575454406738281132e-01
2.301041237298159792e-01 7.801864624023437111e-02 1.589206848144531226e-01
2.304041291062563779e-01 7.764224243164062622e-02 1.603655700683593865e-01
2.307041344826968043e-01 7.734292602539062644e-02 1.618699035644531325e-01
2.310041398591372863e-01 7.712902832031250100e-02 1.634189453125000080e-01
2.313041452355777128e-01 7.699914550781250533e-02 1.649952697753906128e-01
2.316041506120181392e-01 7.694506835937499345e-02 1.665825195312500007e-01
2.319041559884585657e-01 7.695846557617187778e-02 1.681546630859374891e-01
2.322041613648990477e-01 7.703051757812499900e-02 1.697099304199218839e-01
2.325041667413394741e-01 7.715594482421875289e-02 1.712396850585937436e-01
2.328041721177799006e-01 7.733273315429688155e-02 1.727306213378906330e-01
2.331041774942203271e-01 7.756127929687499367e-02 1.741792297363281283e-01
2.334041828706608090e-01 7.784857177734375022e-02 1.755774841308593848e-01
2.337041882471012355e-01 7.819860839843749412e-02 1.768888854980468772e-01
2.340041936235416620e-01 7.859143066406250322e-02 1.780927429199218870e-01
2.343041989999820884e-01 7.899810791015625389e-02 1.791716918945312487e-01
2.346042043764225704e-01 7.939105224609374623e-02 1.800953674316406183e-01
2.349042097528629691e-01 7.976501464843749334e-02 1.808945007324218868e-01
2.352042151293033956e-01 8.011273193359375044e-02 1.815844726562499956e-01
2.355042205057438220e-01 8.047341918945312422e-02 1.822567138671875031e-01
2.358042258821843040e-01 8.083660888671874434e-02 1.828929443359375018e-01
2.361042312586247305e-01 8.121978759765624556e-02 1.835139465332031317e-01
2.364042366350651569e-01 8.163427734375000577e-02 1.841194152832031361e-01
2.367042420115055834e-01 8.208270263671875455e-02 1.846959533691406308e-01
2.370042473879460654e-01 8.256747436523437234e-02 1.852254638671874953e-01
2.373042527643864918e-01 8.309707641601563055e-02 1.857048950195312464e-01
2.376042581408269183e-01 8.369271850585938144e-02 1.861435241699218868e-01
2.379042635172673448e-01 8.438171386718749944e-02 1.865435791015624956e-01
2.382042688937077712e-01 8.515820312499999822e-02 1.868866577148437513e-01
2.385042742701482532e-01 8.603445434570312911e-02 1.871645812988281254e-01
2.388042796465886797e-01 8.699490356445312156e-02 1.873580627441406299e-01
2.391042850230291061e-01 8.804144287109375022e-02 1.874570312499999891e-01
2.394042903994695048e-01 8.916351318359375111e-02 1.874611206054687396e-01
2.397042957759099868e-01 9.035333251953124589e-02 1.873597717285156172e-01
2.400043011523504133e-01 9.159881591796875666e-02 1.871394348144531372e-01
2.403043065287908397e-01 9.289257812499999989e-02 1.867967529296875040e-01
2.406043119052312662e-01 9.422952270507813088e-02 1.863346557617187593e-01
2.409043172816717482e-01 9.559588623046874623e-02 1.857678833007812558e-01
2.412043226581121746e-01 9.698379516601562944e-02 1.851166076660156201e-01
2.415043280345526011e-01 9.838500976562500333e-02 1.844044189453125093e-01
2.418043334109930276e-01 9.979602050781249956e-02 1.836495361328125131e-01
2.421043387874335095e-01 1.011918945312500068e-01 1.828795776367187487e-01
2.424043441638739360e-01 1.025695190429687514e-01 1.821043090820312627e-01
2.427043495403143625e-01 1.039188842773437482e-01 1.813360900878906168e-01
2.430043549167547889e-01 1.052486267089843691e-01 1.805723876953125029e-01
2.433043602931952709e-01 1.065556640624999996e-01 1.798184814453125113e-01
2.436043656696356696e-01 1.078461914062499999e-01 1.790751342773437560e-01
2.439043710460760961e-01 1.090970764160156259e-01 1.783603820800781226e-01
2.442043764225165225e-01 1.103156127929687536e-01 1.776784973144531210e-01
2.445043817989570045e-01 1.115370178222656189e-01 1.770119934082031166e-01
2.448043871753974310e-01 1.127775268554687543e-01 1.763502807617187418e-01
2.451043925518378575e-01 1.139963073730468762e-01 1.757166137695312380e-01
2.454043979282782839e-01 1.152312316894531230e-01 1.750920104980468739e-01
2.457044033047187659e-01 1.164922790527343766e-01 1.744762878417968621e-01
2.460044086811591924e-01 1.178144531249999960e-01 1.738691711425781328e-01
2.463044140575996188e-01 1.192045898437500001e-01 1.732828979492187504e-01
2.466044194340400453e-01 1.206629333496093692e-01 1.727283935546874982e-01
2.469044248104805273e-01 1.221972961425781268e-01 1.722147216796874880e-01
2.472044301869209537e-01 1.238029174804687466e-01 1.717500000000000138e-01
2.475044355633613802e-01 1.254761352539062458e-01 1.713420104980468706e-01
2.478044409398018066e-01 1.272085266113281155e-01 1.709994201660156310e-01
2.481044463162422054e-01 1.289932556152343646e-01 1.707260437011718646e-01
2.484044516926826873e-01 1.307956848144531115e-01 1.705270996093750102e-01
2.487044570691231138e-01 1.325852966308593839e-01 1.704044189453124969e-01
2.490044624455635403e-01 1.343548278808593677e-01 1.703573913574218668e-01
2.493044678220039667e-01 1.361023254394531368e-01 1.703870544433593870e-01
2.496044731984444487e-01 1.378226623535156181e-01 1.704970092773437362e-01
2.499044785748848752e-01 1.395026550292968737e-01 1.706799011230468732e-01
2.502044839513252739e-01 1.410918273925781119e-01 1.709143066406250133e-01
2.505044893277657003e-01 1.425760192871093623e-01 1.711613464355468683e-01
2.508044947042061823e-01 1.439687805175781377e-01 1.713876953125000047e-01
2.511045000806466088e-01 1.452914733886718768e-01 1.715715026855468839e-01
2.514045054570870352e-01 1.465531311035156159e-01 1.716947326660156203e-01
2.517045108335274617e-01 1.477475891113281259e-01 1.717500000000000138e-01
2.520045162099679437e-01 1.488692932128906354e-01 1.717325134277343790e-01
2.523045215864083701e-01 1.499252014160156188e-01 1.716322631835937584e-01
2.526045269628487966e-01 1.509394226074218803e-01 1.714269409179687564e-01
2.529045323392892231e-01 1.518970031738281212e-01 1.711043090820312529e-01
2.532045377157297050e-01 1.527752990722656135e-01 1.706584167480468817e-01
2.535045430921701315e-01 1.535785827636718670e-01 1.700804138183593661e-01
2.538045484686105580e-01 1.543039855957031303e-01 1.693603515625000111e-01
2.541045538450509844e-01 1.549494934082031317e-01 1.685047607421875093e-01
2.544045592214914664e-01 1.555213928222656250e-01 1.675198364257812489e-01
2.547045645979318929e-01 1.560310363769531194e-01 1.664241943359374976e-01
2.550045699743723193e-01 1.565025329589843639e-01 1.652272338867187551e-01
2.553045753508127458e-01 1.569606018066406206e-01 1.639501953124999911e-01
2.556045807272532278e-01 1.574305114746093748e-01 1.626032409667968748e-01
2.559045861036936542e-01 1.579207458496093841e-01 1.612001953124999887e-01
2.562045914801340807e-01 1.584367370605468672e-01 1.597454223632812365e-01
2.565045968565745071e-01 1.589802551269531294e-01 1.582392578125000060e-01
2.568046022330149891e-01 1.595449523925781266e-01 1.567006225585937385e-01
2.571046076094554156e-01 1.601242370605468757e-01 1.551466674804687362e-01
2.574046129858958420e-01 1.607097473144531163e-01 1.535947265625000058e-01
2.577046183623362685e-01 1.612903137207031268e-01 1.520692749023437595e-01
2.580046237387766950e-01 1.618530578613281146e-01 1.506028137207031381e-01
2.583046291152171769e-01 1.624238586425781339e-01 1.491284179687500100e-01
2.586046344916576034e-01 1.629997863769531152e-01 1.476473083496093741e-01
2.589046398680979744e-01 1.635708312988281288e-01 1.461819763183593857e-01
2.592046452445384008e-01 1.641383972167968774e-01 1.447315979003906128e-01
2.595046506209788828e-01 1.647040710449218792e-01 1.432897949218749911e-01
2.598046559974193093e-01 1.652677307128906370e-01 1.418579406738281201e-01
2.601046613738597357e-01 1.658309631347656132e-01 1.404316101074218615e-01
2.604046667503001622e-01 1.664031066894531286e-01 1.389881591796874871e-01
2.607046721267406442e-01 1.669828796386718661e-01 1.375313720703124909e-01
2.610046775031810706e-01 1.675675964355468617e-01 1.360679016113281181e-01
2.613046828796214971e-01 1.681484069824218663e-01 1.346187133789062407e-01
2.616046882560619236e-01 1.687227478027343852e-01 1.331898498535156183e-01
2.619046936325024055e-01 1.692911071777343790e-01 1.317778320312499862e-01
2.622046990089428320e-01 1.698420715332031317e-01 1.304013366699218746e-01
2.625047043853832585e-01 1.703657531738281272e-01 1.290563049316406363e-01
2.628047097618236849e-01 1.708439636230468794e-01 1.277421951293945257e-01
2.631047151382641669e-01 1.712532043457031250e-01 1.264689712524414145e-01
2.634047205147045934e-01 1.715719909667968723e-01 1.252637710571289087e-01
2.637047258911450198e-01 1.717945251464843837e-01 1.241472396850585996e-01
2.640047312675854463e-01 1.719241027832031365e-01 1.231136093139648391e-01
2.643047366440259283e-01 1.719638366699218768e-01 1.221352462768554720e-01
2.646047420204663547e-01 1.719081115722656261e-01 1.211787033081054704e-01
2.649047473969067812e-01 1.717561340332031117e-01 1.202395401000976582e-01
2.652047527733472077e-01 1.715085144042968746e-01 1.193251571655273430e-01
2.655047581497876896e-01 1.711534118652343617e-01 1.184316787719726510e-01
2.658047635262281161e-01 1.706697082519531283e-01 1.175540390014648412e-01
2.661047689026685426e-01 1.700415954589843681e-01 1.167051467895507816e-01
2.664047742791089690e-01 1.692611389160156299e-01 1.158897476196289050e-01
2.667047796555494510e-01 1.683389587402343845e-01 1.151220016479492236e-01
2.670047850319898775e-01 1.672750549316406321e-01 1.144093856811523452e-01
2.673047904084303039e-01 1.660808410644531163e-01 1.137524795532226518e-01
2.676047957848707304e-01 1.647729797363281234e-01 1.131268081665039033e-01
2.679048011613111013e-01 1.633714904785156241e-01 1.125057296752929731e-01
2.682048065377515833e-01 1.618755798339843732e-01 1.118846359252929634e-01
2.685048119141920098e-01 1.602938537597656254e-01 1.112674026489257756e-01
2.688048172906324362e-01 1.586372375488281361e-01 1.106563644409179620e-01
2.691048226670728627e-01 1.569080505371093781e-01 1.100396957397460906e-01
2.694048280435133447e-01 1.551148376464843714e-01 1.094164505004882881e-01
2.697048334199537711e-01 1.532663879394531303e-01 1.087876052856445314e-01
2.700048387963941976e-01 1.513681945800781359e-01 1.081543655395507814e-01
2.703048441728346241e-01 1.494316711425781319e-01 1.075113296508789090e-01
2.706048495492751060e-01 1.474555969238281194e-01 1.068460006713867205e-01
2.709048549257155325e-01 1.454460144042968861e-01 1.061559066772460869e-01
2.712048603021559590e-01 1.434111633300781119e-01 1.054449081420898438e-01
2.715048656785963854e-01 1.413540954589843635e-01 1.047146530151367161e-01
2.718048710550368674e-01 1.392734069824218823e-01 1.039763565063476503e-01
2.721048764314772939e-01 1.371733093261718883e-01 1.032383193969726581e-01
2.724048818079177203e-01 1.350765686035156343e-01 1.025077590942382877e-01
2.727048871843581468e-01 1.330030822753906217e-01 1.017935867309570364e-01
2.730048925607986288e-01 1.309560852050781210e-01 1.010892410278320247e-01
2.733048979372390552e-01 1.289320373535156328e-01 1.004017562866210966e-01
2.736049033136794817e-01 1.269414062499999996e-01 9.973329925537109675e-02
2.739049086901199082e-01 1.249832458496093757e-01 9.908156585693358998e-02
2.742049140665603901e-01 1.230731506347656212e-01 9.845467376708984253e-02
2.745049194430008166e-01 1.212243957519531234e-01 9.785562896728515481e-02
2.748049248194412431e-01 1.194565124511718784e-01 9.728762054443360063e-02
2.751049301958816695e-01 1.177787475585937438e-01 9.675848388671874634e-02
2.754049355723221515e-01 1.162029113769531274e-01 9.627429962158202958e-02
2.757049409487625780e-01 1.147272644042968692e-01 9.581690979003906761e-02
2.760049463252030044e-01 1.133633117675781204e-01 9.534230041503906350e-02
2.763049517016434309e-01 1.121302795410156206e-01 9.480697631835938166e-02
2.766049570780838573e-01 1.110244750976562556e-01 9.417566680908202870e-02
2.769049624545242838e-01 1.100393981933593807e-01 9.343299865722656805e-02
2.772049678309647103e-01 1.091953125000000024e-01 9.259383392333984941e-02
2.775049732074051367e-01 1.085116577148437511e-01 9.167021179199218162e-02
2.778049785838455632e-01 1.080034790039062498e-01 9.068636322021483842e-02
2.781049839602860452e-01 1.076671142578125018e-01 8.965134429931641280e-02
2.784049893367264716e-01 1.075106201171874970e-01 8.858942413330078702e-02
2.787049947131668981e-01 1.075483398437499932e-01 8.752770996093750533e-02
2.790050000896073246e-01 1.077915039062500024e-01 8.648968505859375155e-02
2.793050054660478065e-01 1.082536621093749957e-01 8.549690246582031250e-02
2.796050108424882330e-01 1.089351806640625059e-01 8.459725189208984475e-02
2.799050162189286595e-01 1.098245239257812506e-01 8.384098052978515569e-02
2.802050215953690859e-01 1.108863525390624966e-01 8.326169586181640658e-02
2.805050269718095679e-01 1.120766296386718763e-01 8.291391754150390092e-02
2.808050323482499944e-01 1.133685607910156212e-01 8.280999755859375089e-02
2.811050377246904208e-01 1.147250671386718796e-01 8.292152404785156639e-02
2.814050431011308473e-01 1.161116943359375014e-01 8.320319366455078414e-02
2.817050484775713293e-01 1.175047607421875057e-01 8.357618713378905939e-02
2.820050538540117557e-01 1.188901062011718801e-01 8.397994232177734275e-02
2.823050592304521822e-01 1.202820434570312513e-01 8.439501953125000400e-02
2.826050646068926087e-01 1.216921691894531227e-01 8.482847595214844383e-02
2.829050699833330906e-01 1.231103820800781290e-01 8.526541137695312078e-02
2.832050753597735171e-01 1.245479125976562546e-01 8.570246887207030873e-02
2.835050807362139436e-01 1.259981079101562540e-01 8.613572692871093728e-02
2.838050861126543700e-01 1.274711608886718861e-01 8.658191680908203236e-02
2.841050914890948520e-01 1.289539489746093781e-01 8.704477691650390481e-02
2.844050968655352785e-01 1.304252624511718639e-01 8.752241516113280773e-02
2.847051022419757049e-01 1.318694152832031175e-01 8.800761413574219316e-02
2.850051076184161314e-01 1.332970275878906374e-01 8.850167846679687922e-02
2.853051129948566134e-01 1.347336730957031381e-01 8.901213073730468439e-02
2.856051183712969843e-01 1.362021179199218723e-01 8.954840850830078636e-02
2.859051237477374108e-01 1.377118835449218648e-01 9.010831451416015381e-02
2.862051291241778372e-01 1.392762756347656339e-01 9.070336151123047086e-02
2.865051345006183192e-01 1.408649597167968837e-01 9.132202911376953447e-02
2.868051398770587457e-01 1.424964294433593848e-01 9.196867370605468772e-02
2.871051452534991721e-01 1.441779479980468681e-01 9.263918304443359564e-02
2.874051506299395986e-01 1.459120178222656217e-01 9.332693481445313022e-02
2.877051560063800251e-01 1.476809997558593823e-01 9.403576660156250100e-02
2.880051613828205070e-01 1.494920959472656186e-01 9.477183532714843206e-02
2.883051667592609335e-01 1.513262023925781297e-01 9.551454162597655673e-02
2.886051721357013600e-01 1.531837463378906139e-01 9.627019500732421353e-02
2.889051775121417864e-01 1.550505065917968661e-01 9.703205871582031017e-02
2.892051828885822684e-01 1.569118957519531343e-01 9.779682159423827570e-02
2.895051882650226949e-01 1.587684631347656139e-01 9.856177520751953358e-02
2.898051936414631213e-01 1.606180725097656192e-01 9.932543182373046453e-02
2.901051990179035478e-01 1.624490661621093845e-01 1.000797500610351581e-01
2.904052043943440298e-01 1.642789611816406203e-01 1.008151473999023412e-01
2.907052097707844562e-01 1.661151428222656379e-01 1.015216751098632769e-01
2.910052151472248827e-01 1.679640197753906328e-01 1.021991958618164026e-01
2.913052205236653092e-01 1.698788146972656232e-01 1.028656082153320273e-01
2.916052259001057911e-01 1.718271179199218623e-01 1.035181350708007791e-01
2.919052312765462176e-01 1.738079528808593732e-01 1.041611404418945341e-01
2.922052366529866441e-01 1.757965393066406312e-01 1.048032302856445330e-01
2.925052420294270705e-01 1.778022766113281361e-01 1.054472427368164100e-01
2.928052474058675525e-01 1.798510437011718865e-01 1.061040573120117236e-01
2.931052527823079790e-01 1.819352111816406325e-01 1.067804946899414131e-01
2.934052581587484054e-01 1.840489807128906363e-01 1.074774856567382864e-01
2.937052635351888319e-01 1.861851501464843739e-01 1.081891555786132775e-01
2.940052689116293139e-01 1.883932189941406321e-01 1.089170761108398389e-01
2.943052742880696848e-01 1.905626525878906241e-01 1.096613540649414020e-01
2.946052796645101113e-01 1.927507629394531186e-01 1.104261093139648486e-01
2.949052850409505377e-01 1.949582214355468635e-01 1.112115249633789105e-01
2.952052904173910197e-01 1.971943664550781239e-01 1.120187301635742205e-01
2.955052957938314462e-01 1.994541931152343794e-01 1.128443222045898420e-01
2.958053011702718726e-01 2.017390441894531261e-01 1.136897201538085989e-01
2.961053065467122991e-01 2.040504455566406194e-01 1.145509109497070271e-01
2.964053119231527811e-01 2.063464050292968810e-01 1.154048843383789075e-01
2.967053172995932075e-01 2.085929260253906181e-01 1.162335128784179744e-01
2.970053226760336340e-01 2.108199157714843730e-01 1.170497817993164102e-01
2.973053280524740605e-01 2.130267028808593699e-01 1.178556900024414072e-01
2.976053334289144869e-01 2.152071838378906143e-01 1.186394882202148476e-01
2.979053388053549689e-01 2.173714294433593819e-01 1.193982315063476518e-01
2.982053441817953954e-01 2.195129699707031312e-01 1.201237716674804640e-01
2.985053495582358218e-01 2.216363830566406290e-01 1.208140487670898433e-01
2.988053549346762483e-01 2.237356872558593779e-01 1.214743881225585909e-01
2.991053603111167303e-01 2.258019104003906319e-01 1.221182632446289051e-01
2.994053656875571567e-01 2.277843933105468677e-01 1.227401046752929631e-01
2.997053710639975832e-01 2.296523132324218841e-01 1.233426437377929674e-01
3.000053764404380097e-01 2.313921203613281130e-01 1.239386978149414065e-01
3.003053818168784916e-01 2.329991760253906363e-01 1.245640182495117154e-01
3.006053871933189181e-01 2.344539489746093885e-01 1.252584915161132906e-01
3.009053925697593446e-01 2.357687683105468834e-01 1.260469741821289014e-01
3.012053979461997710e-01 2.369619445800781321e-01 1.269643630981445448e-01
3.015054033226402530e-01 2.380083923339843810e-01 1.280038146972656277e-01
3.018054086990806795e-01 2.388623352050781301e-01 1.291305847167968646e-01
3.021054140755211059e-01 2.395247497558593841e-01 1.303359069824218675e-01
3.024054194519615324e-01 2.399903869628906283e-01 1.315952758789062371e-01
3.027054248284020144e-01 2.402668151855468781e-01 1.329060974121093752e-01
3.030054302048423853e-01 2.403539123535156363e-01 1.342617797851562433e-01
3.033054355812828118e-01 2.402230529785156221e-01 1.356561584472656123e-01
3.036054409577232382e-01 2.398755798339843870e-01 1.370387573242187462e-01
3.039054463341637202e-01 2.393103332519531112e-01 1.383678588867187365e-01
3.042054517106041467e-01 2.385502624511718628e-01 1.395879821777343821e-01
3.045054570870445732e-01 2.376294250488281135e-01 1.406689453124999878e-01
3.048054624634849996e-01 2.365859680175781132e-01 1.416121826171874987e-01
3.051054678399254816e-01 2.354670715332031206e-01 1.424466552734375002e-01
3.054054732163659081e-01 2.343138732910156341e-01 1.432034606933593746e-01
3.057054785928063345e-01 2.331543273925781312e-01 1.439357299804687462e-01
3.060054839692467610e-01 2.319787902832031179e-01 1.446837768554687376e-01
3.063054893456871874e-01 2.307735290527343774e-01 1.454628295898437451e-01
3.066054947221276694e-01 2.295311584472656263e-01 1.462736511230468828e-01
3.069055000985680959e-01 2.282550964355468670e-01 1.471191101074218743e-01
3.072055054750085223e-01 2.269366760253906379e-01 1.480021362304687615e-01
3.075055108514489488e-01 2.255782775878906188e-01 1.489218750000000091e-01
3.078055162278894308e-01 2.241861877441406192e-01 1.498652954101562518e-01
3.081055216043298572e-01 2.227616882324218728e-01 1.508112182617187547e-01
3.084055269807702837e-01 2.212879943847656239e-01 1.517320556640625040e-01
3.087055323572107102e-01 2.197713928222656266e-01 1.525681152343749958e-01
3.090055377336511921e-01 2.182242736816406292e-01 1.532568359375000022e-01
3.093055431100916186e-01 2.166229553222656368e-01 1.537726745605468848e-01
3.096055484865320451e-01 2.149855651855468730e-01 1.540857238769531290e-01
3.099055538629724715e-01 2.133351745605468752e-01 1.541767578125000093e-01
3.102055592394129535e-01 2.116896057128906383e-01 1.540508728027343843e-01
3.105055646158533800e-01 2.100589294433593823e-01 1.537232666015624916e-01
3.108055699922938064e-01 2.084117736816406274e-01 1.532431945800781237e-01
3.111055753687342329e-01 2.067538146972656143e-01 1.526427307128906119e-01
3.114055807451747149e-01 2.050725402832031252e-01 1.519694519042968650e-01
3.117055861216150858e-01 2.033833923339843641e-01 1.512803955078124984e-01
3.120055914980555123e-01 2.016692810058593743e-01 1.505785217285156297e-01
3.123055968744959388e-01 1.999317932128906183e-01 1.498775329589843719e-01
3.126056022509364207e-01 1.981833190917968723e-01 1.491855773925781226e-01
3.129056076273768472e-01 1.964411315917968803e-01 1.485070495605468888e-01
3.132056130038172737e-01 1.947285461425781183e-01 1.478453063964843828e-01
3.135056183802577001e-01 1.930334167480468877e-01 1.471932067871093708e-01
3.138056237566981821e-01 1.913572082519531259e-01 1.465531921386718783e-01
3.141056291331386086e-01 1.897054138183593697e-01 1.459252624511718777e-01
3.144056345095790350e-01 1.880751037597656328e-01 1.453094177246093688e-01
3.147056398860194615e-01 1.864714050292968772e-01 1.447047729492187407e-01
3.150056452624599435e-01 1.848912658691406197e-01 1.441123657226562604e-01
3.153056506389003699e-01 1.833379211425781308e-01 1.435310974121093708e-01
3.156056560153407964e-01 1.818094787597656359e-01 1.429618835449218694e-01
3.159056613917812228e-01 1.803064270019531234e-01 1.424060974121093837e-01
3.162056667682216493e-01 1.788417663574218830e-01 1.418849182128906206e-01
3.165056721446621313e-01 1.774290466308593717e-01 1.414268188476562604e-01
3.168056775211025577e-01 1.760896301269531117e-01 1.410571594238281268e-01
3.171056828975429842e-01 1.748105163574218690e-01 1.407871398925781281e-01
3.174056882739834107e-01 1.735679626464843861e-01 1.406228637695312589e-01
3.177056936504238926e-01 1.723640441894531139e-01 1.405739440917968819e-01
3.180056990268643191e-01 1.711893005371093734e-01 1.406498107910156281e-01
3.183057044033047456e-01 1.700589904785156370e-01 1.408647460937499929e-01
3.186057097797451720e-01 1.689936218261718637e-01 1.412338256835937444e-01
3.189057151561856540e-01 1.680140686035156150e-01 1.417579345703124938e-01
3.192057205326260805e-01 1.671158142089843868e-01 1.424443054199218683e-01
3.195057259090665069e-01 1.663136291503906350e-01 1.432985229492187429e-01
3.198057312855069334e-01 1.656128234863281368e-01 1.443214416503906250e-01
3.201057366619474154e-01 1.649980163574218672e-01 1.454862060546875113e-01
3.204057420383877863e-01 1.644454040527343619e-01 1.467584838867187491e-01
3.207057474148282128e-01 1.639305114746093806e-01 1.481007080078124982e-01
3.210057527912686393e-01 1.634430236816406257e-01 1.494553222656249958e-01
3.213057581677091212e-01 1.629437561035156357e-01 1.508893127441406357e-01
3.216057635441495477e-01 1.624312438964843619e-01 1.523869628906250051e-01
3.219057689205899742e-01 1.619255676269531208e-01 1.538806152343749900e-01
3.222057742970304006e-01 1.614066467285156237e-01 1.554160156249999869e-01
3.225057796734708826e-01 1.608876647949218641e-01 1.569393615722656232e-01
3.228057850499113091e-01 1.603586730957031192e-01 1.584729309082031357e-01
3.231057904263517355e-01 1.598254089355468643e-01 1.599999084472656374e-01
3.234057958027921620e-01 1.592923889160156314e-01 1.615091552734375102e-01
3.237058011792326440e-01 1.587699279785156348e-01 1.629806823730468868e-01
3.240058065556730704e-01 1.582856140136718881e-01 1.643667602539062578e-01
3.243058119321134969e-01 1.578614196777343714e-01 1.656584167480468772e-01
3.246058173085539234e-01 1.575155944824218612e-01 1.668893127441406221e-01
3.249058226849944053e-01 1.572607116699218655e-01 1.681150207519531148e-01
3.252058280614348318e-01 1.571228332519531146e-01 1.693311767578125071e-01
3.255058334378752583e-01 1.571333312988281161e-01 1.705156555175781352e-01
3.258058388143156847e-01 1.573132019042968732e-01 1.716467590332031168e-01
3.261058441907561112e-01 1.576718444824218857e-01 1.727073669433593639e-01
3.264058495671965932e-01 1.582202453613281157e-01 1.737126159667968794e-01
3.267058549436370196e-01 1.589532165527343666e-01 1.746645507812500109e-01
3.270058603200774461e-01 1.598480529785156201e-01 1.755725402832031268e-01
3.273058656965178725e-01 1.608700866699218635e-01 1.764439086914062482e-01
3.276058710729583545e-01 1.619944152832031303e-01 1.773014526367187593e-01
3.279058764493987810e-01 1.632029113769531137e-01 1.781721801757812362e-01
3.282058818258392074e-01 1.644766540527343723e-01 1.790819091796874984e-01
3.285058872022796339e-01 1.658124694824218703e-01 1.800423889160156221e-01
3.288058925787201159e-01 1.672094421386718655e-01 1.810573120117187629e-01
3.291058979551605423e-01 1.686656188964843761e-01 1.821325378417968655e-01
3.294059033316009133e-01 1.701449279785156310e-01 1.832521057128906339e-01
3.297059087080413398e-01 1.716448059082031352e-01 1.844310302734374907e-01
3.300059140844818217e-01 1.731465148925781239e-01 1.856752624511718852e-01
3.303059194609222482e-01 1.746219787597656226e-01 1.870040893554687500e-01
3.306059248373626747e-01 1.760224304199218825e-01 1.884196777343750129e-01
3.309059302138031011e-01 1.773270568847656325e-01 1.899082336425781115e-01
3.312059355902435831e-01 1.785325622558593672e-01 1.914501647949218843e-01
3.315059409666840096e-01 1.796521301269531357e-01 1.930250244140624960e-01
3.318059463431244360e-01 1.807037658691406368e-01 1.946221618652343721e-01
3.321059517195648625e-01 1.816510925292968703e-01 1.961702575683593741e-01
3.324059570960053445e-01 1.825517883300781241e-01 1.977546997070312451e-01
3.327059624724457709e-01 1.833982849121093828e-01 1.993638305664062471e-01
3.330059678488861974e-01 1.841748352050781301e-01 2.009873352050781381e-01
3.333059732253266239e-01 1.848708190917968675e-01 2.026033935546875109e-01
3.336059786017671058e-01 1.854877624511718781e-01 2.042086791992187567e-01
3.339059839782075323e-01 1.860223693847656290e-01 2.057812499999999989e-01
3.342059893546479588e-01 1.864716491699218714e-01 2.072723083496093854e-01
3.345059947310883852e-01 1.868424987792968728e-01 2.086397399902343852e-01
3.348060001075288672e-01 1.871504211425781272e-01 2.098916625976562367e-01
3.351060054839692937e-01 1.874088439941406226e-01 2.110510253906250078e-01
3.354060108604097201e-01 1.876227722167968792e-01 2.121065673828124998e-01
3.357060162368501466e-01 1.878040466308593670e-01 2.130760498046875007e-01
3.360060216132905730e-01 1.879695739746093663e-01 2.140254211425781372e-01
3.363060269897310550e-01 1.881211242675781270e-01 2.149611206054687362e-01
3.366060323661714815e-01 1.882613220214843786e-01 2.158989257812500007e-01
3.369060377426119079e-01 1.883952941894531385e-01 2.168758239746093885e-01
3.372060431190523344e-01 1.885219421386718774e-01 2.179088745117187531e-01
3.375060484954928164e-01 1.886379089355468830e-01 2.190033874511718714e-01
3.378060538719332428e-01 1.887380065917968752e-01 2.201690368652343688e-01
3.381060592483736138e-01 1.888102111816406248e-01 2.214052734374999942e-01
3.384060646248140403e-01 1.888438415527343706e-01 2.227178344726562509e-01
3.387060700012545222e-01 1.888313903808593874e-01 2.241083679199218637e-01
3.390060753776949487e-01 1.887649230957031132e-01 2.255769348144531228e-01
3.393060807541353752e-01 1.886356506347656170e-01 2.271203308105468888e-01
3.396060861305758016e-01 1.884364929199218719e-01 2.287410278320312629e-01
3.399060915070162836e-01 1.881729431152343868e-01 2.304278869628906268e-01
3.402060968834567101e-01 1.878507385253906370e-01 2.321740722656250033e-01
3.405061022598971365e-01 1.874668273925781115e-01 2.339761352539062589e-01
3.408061076363375630e-01 1.870176086425781314e-01 2.358233337402343699e-01
3.411061130127780450e-01 1.865005798339843812e-01 2.377148742675781190e-01
3.414061183892184714e-01 1.859109802246093623e-01 2.396495666503906385e-01
3.417061237656588979e-01 1.852461853027343730e-01 2.416210937499999878e-01
3.420061291420993244e-01 1.845039367675781194e-01 2.436140136718749905e-01
3.423061345185398063e-01 1.836838684082031381e-01 2.456191711425781132e-01
3.426061398949802328e-01 1.827814025878906345e-01 2.476323242187500051e-01
3.429061452714206593e-01 1.817923278808593612e-01 2.496424865722656206e-01
3.432061506478610857e-01 1.807106018066406139e-01 2.516458740234375213e-01
3.435061560243015677e-01 1.795314025878906317e-01 2.536304016113281046e-01
3.438061614007419942e-01 1.782480163574218790e-01 2.555871887207031290e-01
3.441061667771824206e-01 1.768605651855468808e-01 2.575010986328125084e-01
3.444061721536228471e-01 1.753718566894531261e-01 2.593633728027343599e-01
3.447061775300633291e-01 1.737849426269531261e-01 2.611629638671875142e-01
3.450061829065037555e-01 1.721056823730468810e-01 2.629029235839843714e-01
3.453061882829441820e-01 1.703522033691406146e-01 2.645888366699218897e-01
3.456061936593846085e-01 1.685342102050781388e-01 2.662213439941406024e-01
3.459061990358250349e-01 1.666571350097656168e-01 2.678111267089843817e-01
3.462062044122655169e-01 1.647309265136718825e-01 2.693668212890624747e-01
3.465062097887059434e-01 1.627626647949218797e-01 2.708928833007812620e-01
3.468062151651463143e-01 1.607700500488281337e-01 2.723939819335937651e-01
3.471062205415867408e-01 1.587813415527343786e-01 2.738563232421875049e-01
3.474062259180272227e-01 1.568034362792968817e-01 2.752866821289062238e-01
3.477062312944676492e-01 1.548348083496093874e-01 2.766813049316406148e-01
3.480062366709080757e-01 1.528778991699218659e-01 2.780407104492187420e-01
3.483062420473485021e-01 1.509340515136718686e-01 2.793653869628906494e-01
3.486062474237889841e-01 1.490088195800781112e-01 2.806590270996093817e-01
3.489062528002294106e-01 1.471266174316406272e-01 2.819156494140624969e-01
3.492062581766698370e-01 1.453226623535156248e-01 2.831224670410156241e-01
3.495062635531102635e-01 1.436056823730468834e-01 2.842843933105468901e-01
3.498062689295507455e-01 1.419842834472656301e-01 2.854175109863281157e-01
3.501062743059911719e-01 1.404813537597656148e-01 2.865369873046875182e-01
3.504062796824315984e-01 1.391489562988281192e-01 2.876548767089843750e-01
3.507062850588720249e-01 1.380465393066406254e-01 2.887622985839843892e-01
3.510062904353125068e-01 1.371840515136718841e-01 2.898510742187500044e-01
3.513062958117529333e-01 1.365589294433593726e-01 2.908960266113281290e-01
3.516063011881933598e-01 1.361428527832031221e-01 2.918760986328124973e-01
3.519063065646337862e-01 1.358971862792968666e-01 2.928102416992187651e-01
3.522063119410742682e-01 1.357929382324218615e-01 2.937230834960937731e-01
3.525063173175146947e-01 1.358092346191406286e-01 2.946411437988281090e-01
3.528063226939551211e-01 1.359305725097656181e-01 2.955185852050781214e-01
3.531063280703955476e-01 1.361535339355468832e-01 2.963777465820312540e-01
3.534063334468360296e-01 1.364672546386718754e-01 2.971793518066406237e-01
3.537063388232764560e-01 1.368618469238281343e-01 2.979346618652343737e-01
3.540063441997168825e-01 1.373135681152343746e-01 2.986283874511718728e-01
3.543063495761573090e-01 1.378356018066406175e-01 2.992804870605468848e-01
3.546063549525977909e-01 1.384415588378906381e-01 2.998854980468749765e-01
3.549063603290382174e-01 1.391419982910156172e-01 3.004376525878906246e-01
3.552063657054786439e-01 1.399392395019531388e-01 3.009206848144531099e-01
3.555063710819190148e-01 1.408291320800781343e-01 3.013132324218750213e-01
3.558063764583594413e-01 1.418084411621093888e-01 3.015938720703125187e-01
3.561063818347999232e-01 1.428587341308593661e-01 3.017410583496093479e-01
3.564063872112403497e-01 1.439759216308593714e-01 3.017326354980468528e-01
3.567063925876807762e-01 1.451421813964843821e-01 3.015555419921874813e-01
3.570063979641212026e-01 1.463501281738281146e-01 3.012104797363281405e-01
3.573064033405616846e-01 1.475904235839843870e-01 3.007095947265625013e-01
3.576064087170021111e-01 1.488562316894531112e-01 3.000704345703125164e-01
3.579064140934425375e-01 1.501445617675781219e-01 2.993052062988281192e-01
3.582064194698829640e-01 1.514597473144531359e-01 2.984351806640624938e-01
3.585064248463234460e-01 1.528188171386718752e-01 2.974865112304687642e-01
3.588064302227638724e-01 1.542238464355468741e-01 2.964819335937500244e-01
3.591064355992042989e-01 1.556692810058593612e-01 2.954306945800781459e-01
3.594064409756447254e-01 1.571502990722656312e-01 2.943317565917968892e-01
3.597064463520852073e-01 1.586497497558593817e-01 2.931946105957031201e-01
3.600064517285256338e-01 1.601628112792968794e-01 2.920205993652343901e-01
3.603064571049660603e-01 1.616867980957031325e-01 2.908108520507812766e-01
3.606064624814064867e-01 1.631929016113281283e-01 2.895955200195312607e-01
3.609064678578469687e-01 1.646706237792968652e-01 2.883807373046874956e-01
3.612064732342873952e-01 1.661280822753906372e-01 2.871755676269531210e-01
3.615064786107278216e-01 1.675740051269531128e-01 2.860039672851562575e-01
3.618064839871682481e-01 1.690033874511718825e-01 2.848942565917969016e-01
3.621064893636087301e-01 1.704080505371093623e-01 2.838978881835937385e-01
3.624064947400491565e-01 1.717948303222656126e-01 2.830630187988281143e-01
3.627065001164895830e-01 1.731757507324218626e-01 2.824129943847656365e-01
3.630065054929300095e-01 1.745426330566406115e-01 2.819572143554687771e-01
3.633065108693704914e-01 1.758854064941406115e-01 2.816991882324218488e-01
3.636065162458109179e-01 1.771936950683593859e-01 2.816399841308593888e-01
3.639065216222513444e-01 1.784535217285156128e-01 2.817666625976562589e-01
3.642065269986917153e-01 1.796448669433593770e-01 2.820566101074218901e-01
3.645065323751321973e-01 1.807488098144531263e-01 2.824884338378906290e-01
3.648065377515726238e-01 1.817552185058593783e-01 2.830351562499999751e-01
3.651065431280130502e-01 1.826667785644531250e-01 2.836788940429687544e-01
3.654065485044534767e-01 1.834872741699218879e-01 2.844117431640624805e-01
3.657065538808939031e-01 1.842294616699218790e-01 2.852161865234374982e-01
3.660065592573343851e-01 1.848774108886718781e-01 2.860732116699218897e-01
3.663065646337748116e-01 1.854096984863281283e-01 2.869790039062499742e-01
3.666065700102152380e-01 1.858090515136718857e-01 2.879251403808593679e-01
3.669065753866556645e-01 1.860676574707031128e-01 2.889263000488281330e-01
3.672065807630961465e-01 1.861667175292968657e-01 2.899929199218749809e-01
3.675065861395365729e-01 1.860847473144531250e-01 2.911086425781250209e-01
3.678065915159769994e-01 1.858107604980468730e-01 2.922557373046875129e-01
3.681065968924174259e-01 1.853538513183593806e-01 2.934126892089843897e-01
3.684066022688579078e-01 1.847228088378906341e-01 2.945514831542968559e-01
3.687066076452983343e-01 1.839284973144531266e-01 2.956610717773437425e-01
3.690066130217387608e-01 1.829930114746093628e-01 2.967287902832031476e-01
3.693066183981791872e-01 1.819303894042968717e-01 2.977607727050781139e-01
3.696066237746196692e-01 1.807680969238281143e-01 2.987730102539062349e-01
3.699066291510600957e-01 1.795292053222656281e-01 2.997836303710937345e-01
3.702066345275005221e-01 1.782332458496093675e-01 3.007950439453124791e-01
3.705066399039409486e-01 1.768747253417968790e-01 3.018134155273437536e-01
3.708066452803814306e-01 1.754620666503906301e-01 3.028417358398437509e-01
3.711066506568218570e-01 1.740048522949218801e-01 3.038772583007812722e-01
3.714066560332622835e-01 1.725195617675781279e-01 3.049126586914062687e-01
3.717066614097027100e-01 1.710391540527343712e-01 3.059317321777343945e-01
3.720066667861431919e-01 1.695798645019531148e-01 3.069494323730468932e-01
3.723066721625836184e-01 1.681563415527343730e-01 3.079748840332031112e-01
3.726066775390240449e-01 1.667666320800781365e-01 3.090103454589843701e-01
3.729066829154644713e-01 1.654154357910156137e-01 3.100527954101562345e-01
3.732066882919048978e-01 1.641023864746093686e-01 3.111031799316406055e-01
3.735066936683453243e-01 1.628178405761718794e-01 3.121601257324218559e-01
3.738066990447857507e-01 1.615497131347656268e-01 3.132026672363281139e-01
3.741067044212261772e-01 1.602799987792968839e-01 3.141973876953125244e-01
3.744067097976666592e-01 1.589924011230468837e-01 3.151059875488281259e-01
3.747067151741070856e-01 1.576670837402343872e-01 3.158970336914062593e-01
3.750067205505475121e-01 1.563038024902343726e-01 3.165262756347656525e-01
3.753067259269879385e-01 1.549139709472656112e-01 3.169553527832031370e-01
3.756067313034283650e-01 1.535122985839843801e-01 3.171633605957031032e-01
3.759067366798688470e-01 1.521320495605468781e-01 3.171415710449218550e-01
3.762067420563092734e-01 1.507909851074218655e-01 3.168884277343749778e-01
3.765067474327496999e-01 1.495208435058593688e-01 3.164159851074218599e-01
3.768067528091901264e-01 1.483377380371093679e-01 3.157494201660156485e-01
3.771067581856306083e-01 1.472523498535156239e-01 3.149241333007812282e-01
3.774067635620710348e-01 1.462600402832031354e-01 3.139755859375000235e-01
3.777067689385114613e-01 1.453372497558593768e-01 3.129371948242187229e-01
3.780067743149518877e-01 1.444579772949218799e-01 3.118396911621093559e-01
3.783067796913923697e-01 1.436024475097656128e-01 3.107008361816406272e-01
3.786067850678327962e-01 1.427665100097656181e-01 3.095452270507812464e-01
3.789067904442732226e-01 1.419475402832031385e-01 3.083856811523437713e-01
3.792067958207136491e-01 1.411496887207031314e-01 3.072336425781250213e-01
3.795068011971541311e-01 1.403661193847656197e-01 3.060945434570312429e-01
3.798068065735945575e-01 1.395908508300781337e-01 3.049732360839843559e-01
3.801068119500349840e-01 1.388473815917968812e-01 3.039051208496093559e-01
3.804068173264754105e-01 1.381645812988281374e-01 3.029335632324218763e-01
3.807068227029158924e-01 1.375464172363281279e-01 3.020671386718750129e-01
3.810068280793563189e-01 1.369744567871093721e-01 3.012832946777343479e-01
3.813068334557967454e-01 1.364472351074218770e-01 3.005754089355468506e-01
3.816068388322371718e-01 1.359547424316406294e-01 2.999294128417968608e-01
3.819068442086775983e-01 1.354820251464843861e-01 2.993267822265625044e-01
3.822068495851180248e-01 1.350222473144531143e-01 2.987655639648437722e-01
3.825068549615584512e-01 1.345457458496093772e-01 2.982281494140625044e-01
3.828068603379988777e-01 1.340331115722656341e-01 2.977171020507812238e-01
3.831068657144393597e-01 1.334975891113281132e-01 2.972603759765625187e-01
3.834068710908797861e-01 1.329583435058593888e-01 2.968799133300781268e-01
3.837068764673202126e-01 1.323820495605468883e-01 2.965581665039062620e-01
3.840068818437606391e-01 1.317756652832031139e-01 2.962990417480468874e-01
3.843068872202010655e-01 1.311382141113281163e-01 2.961039733886718928e-01
3.846068925966415475e-01 1.304535827636718881e-01 2.959775695800781481e-01
3.849068979730819740e-01 1.297216491699218766e-01 2.959320068359375111e-01
3.852069033495224004e-01 1.289385681152343810e-01 2.959829406738281321e-01
3.855069087259628269e-01 1.281116638183593670e-01 2.961504211425781130e-01
3.858069141024033089e-01 1.272438659667968763e-01 2.964479675292968630e-01
3.861069194788437353e-01 1.263425292968750058e-01 2.968728942871093901e-01
3.864069248552841618e-01 1.254212036132812402e-01 2.974117126464843608e-01
3.867069302317245882e-01 1.244953613281249982e-01 2.980370483398437353e-01
3.870069356081650702e-01 1.235650329589843693e-01 2.987266845703124840e-01
3.873069409846054967e-01 1.225877990722656213e-01 2.994930419921875142e-01
3.876069463610459231e-01 1.215830993652343706e-01 3.003128967285156325e-01
3.879069517374863496e-01 1.205502624511718690e-01 3.012074584960937607e-01
3.882069571139268316e-01 1.195085144042968700e-01 3.021734619140625244e-01
3.885069624903672580e-01 1.184718017578124949e-01 3.031908874511718976e-01
3.888069678668076845e-01 1.174369506835937493e-01 3.042587890624999791e-01
3.891069732432481110e-01 1.164011535644531303e-01 3.053680419921874778e-01
3.894069786196885929e-01 1.153629455566406309e-01 3.064967346191406206e-01
3.897069839961290194e-01 1.143071594238281308e-01 3.076194763183593972e-01
3.900069893725694459e-01 1.132178039550781196e-01 3.087026062011718475e-01
3.903069947490098723e-01 1.120776062011718810e-01 3.097188110351562496e-01
3.906070001254503543e-01 1.108743286132812533e-01 3.106383666992187376e-01
3.909070055018907253e-01 1.096112976074218731e-01 3.114389343261718679e-01
3.912070108783311517e-01 1.082953491210937452e-01 3.121024169921874925e-01
3.915070162547715782e-01 1.069424133300781316e-01 3.126129760742187291e-01
3.918070216312120602e-01 1.055536193847656234e-01 3.129632263183593777e-01
3.921070270076524866e-01 1.041298522949218736e-01 3.131544494628906161e-01
3.924070323840929131e-01 1.027125549316406233e-01 3.132050170898437735e-01
3.927070377605333396e-01 1.013411865234375014e-01 3.131322937011718488e-01
3.930070431369738215e-01 9.995864868164063000e-02 3.129779357910156268e-01
3.933070485134142480e-01 9.861340332031250100e-02 3.127974548339843563e-01
3.936070538898546745e-01 9.723434448242188055e-02 3.125988769531249933e-01
3.939070592662951009e-01 9.589553833007812000e-02 3.124075317382812300e-01
3.942070646427355274e-01 9.455413818359374722e-02 3.122190551757812460e-01
3.945070700191760094e-01 9.323272705078125555e-02 3.120351867675781321e-01
3.948070753956164358e-01 9.190982055664062567e-02 3.118500976562499916e-01
3.951070807720568623e-01 9.057501220703124967e-02 3.116604003906249809e-01
3.954070861484972887e-01 8.921136474609374367e-02 3.114641723632812775e-01
3.957070915249377707e-01 8.780801391601562866e-02 3.112586669921875160e-01
3.960070969013781972e-01 8.636010742187499867e-02 3.110453186035156414e-01
3.963071022778186236e-01 8.486700439453125078e-02 3.108220520019531197e-01
3.966071076542590501e-01 8.332708740234374967e-02 3.105895385742187265e-01
3.969071130306995321e-01 8.173825073242187156e-02 3.103487854003906254e-01
3.972071184071399585e-01 8.010092163085937023e-02 3.101030883789062664e-01
3.975071237835803850e-01 7.841531372070312256e-02 3.098588867187500040e-01
3.978071291600208115e-01 7.667916870117187644e-02 3.096215820312500089e-01
3.981071345364612935e-01 7.489450073242187589e-02 3.093886413574218897e-01
3.984071399129017199e-01 7.306655883789062167e-02 3.091580200195312433e-01
3.987071452893421464e-01 7.119415283203124611e-02 3.089227294921875200e-01
3.990071506657825728e-01 6.928759765625000511e-02 3.086824340820312762e-01
3.993071560422230548e-01 6.736019897460937544e-02 3.084381408691406201e-01
3.996071614186634258e-01 6.542431640625000211e-02 3.081918334960937478e-01
3.999071667951038522e-01 6.350399780273437156e-02 3.079467468261719021e-01
4.002071721715442787e-01 6.160226440429687755e-02 3.077042541503905992e-01
4.005071775479847607e-01 5.973284912109375067e-02 3.074649353027343879e-01
4.008071829244251871e-01 5.788995361328125311e-02 3.072286987304687633e-01
4.011071883008656136e-01 5.607940673828124695e-02 3.069893798828124964e-01
4.014071936773060401e-01 5.429641723632812333e-02 3.067381896972656286e-01
4.017071990537465220e-01 5.255087280273437744e-02 3.064725341796875058e-01
4.020072044301869485e-01 5.083395385742187772e-02 3.061871032714843510e-01
4.023072098066273750e-01 4.914672851562500167e-02 3.058849487304687309e-01
4.026072151830678014e-01 4.748327636718750050e-02 3.055733032226562451e-01
4.029072205595082834e-01 4.584619140625000033e-02 3.052537536621093839e-01
4.032072259359487099e-01 4.423388671874999706e-02 3.049262390136718848e-01
4.035072313123891363e-01 4.264678955078125139e-02 3.045929565429687513e-01
4.038072366888295628e-01 4.109921264648437600e-02 3.042611694335937700e-01
4.041072420652699893e-01 3.962948608398437350e-02 3.039412841796875209e-01
4.044072474417104712e-01 3.823599243164062245e-02 3.036392211914062389e-01
4.047072528181508977e-01 3.689611816406249828e-02 3.033553466796874987e-01
4.050072581945913242e-01 3.558398437500000233e-02 3.030836791992187473e-01
4.053072635710317506e-01 3.428707885742187517e-02 3.028259887695312624e-01
4.056072689474722326e-01 3.300427246093749767e-02 3.025868225097656516e-01
4.059072743239126591e-01 3.173315429687500328e-02 3.023735961914062464e-01
4.062072797003530855e-01 3.045883178710937639e-02 3.021861877441406330e-01
4.065072850767935120e-01 2.915206909179687486e-02 3.020245971679687558e-01
4.068072904532339940e-01 2.781900024414062436e-02 3.018958435058593515e-01
4.071072958296744204e-01 2.646386718750000019e-02 3.018029174804687242e-01
4.074073012061148469e-01 2.509530639648437436e-02 3.017357788085937575e-01
4.077073065825552733e-01 2.373727416992187436e-02 3.016624145507812438e-01
4.080073119589957553e-01 2.240307617187500128e-02 3.015482482910156192e-01
4.083073173354361263e-01 2.109298706054687361e-02 3.013665771484375089e-01
4.086073227118765527e-01 1.981842041015624903e-02 3.011025695800781388e-01
4.089073280883169792e-01 1.859185791015624881e-02 3.007344970703125231e-01
4.092073334647574612e-01 1.743991088867187511e-02 3.002417907714843848e-01
4.095073388411978876e-01 1.638150024414062461e-02 2.996141357421874818e-01
4.098073442176383141e-01 1.543878173828125075e-02 2.988511352539062749e-01
4.101073495940787406e-01 1.465304565429687532e-02 2.979664916992187385e-01
4.104073549705192225e-01 1.404751586914062579e-02 2.969674072265625075e-01
4.107073603469596490e-01 1.363525390625000035e-02 2.958782653808593732e-01
4.110073657234000755e-01 1.339602661132812539e-02 2.947224426269531294e-01
4.113073710998405019e-01 1.328897094726562422e-02 2.935255432128906494e-01
4.116073764762809839e-01 1.327899169921874928e-02 2.922978515624999885e-01
4.119073818527214104e-01 1.333432006835937565e-02 2.910328674316406405e-01
4.122073872291618368e-01 1.343051147460937525e-02 2.897260742187500182e-01
4.125073926056022633e-01 1.354656982421875017e-02 2.883795471191406001e-01
4.128073979820427453e-01 1.367532348632812499e-02 2.869934692382812291e-01
4.131074033584831717e-01 1.381616210937500026e-02 2.855720825195312562e-01
4.134074087349235982e-01 1.397042846679687547e-02 2.841256103515624742e-01
4.137074141113640247e-01 1.414358520507812481e-02 2.826656494140625253e-01
4.140074194878044511e-01 1.434942626953124994e-02 2.812222595214843857e-01
4.143074248642449331e-01 1.459680175781249978e-02 2.798026733398437660e-01
4.146074302406853596e-01 1.489230346679687456e-02 2.784158630371093568e-01
4.149074356171257860e-01 1.523513793945312569e-02 2.770623168945312575e-01
4.152074409935662125e-01 1.562762451171875039e-02 2.757515563964843541e-01
4.155074463700066945e-01 1.608544921874999895e-02 2.744959106445312713e-01
4.158074517464471209e-01 1.663339233398437519e-02 2.733116760253906374e-01
4.161074571228875474e-01 1.728738403320312367e-02 2.722216186523437331e-01
4.164074624993279738e-01 1.805438232421874983e-02 2.712437438964843683e-01
4.167074678757684558e-01 1.893319702148437561e-02 2.703869934082031024e-01
4.170074732522088268e-01 1.990005493164062611e-02 2.696670837402343479e-01
4.173074786286492532e-01 2.094528198242187611e-02 2.690838623046875044e-01
4.176074840050896797e-01 2.204788208007812597e-02 2.686393737792968639e-01
4.179074893815301617e-01 2.318585205078125058e-02 2.683241577148437473e-01
4.182074947579705881e-01 2.433456420898437444e-02 2.681302490234375169e-01
4.185075001344110146e-01 2.548593139648437644e-02 2.680442810058593639e-01
4.188075055108514411e-01 2.663061523437499842e-02 2.680367736816406388e-01
4.191075108872919230e-01 2.776736450195312414e-02 2.680803527832031352e-01
4.194075162637323495e-01 2.889517211914062467e-02 2.681521911621093657e-01
4.197075216401727760e-01 3.001263427734374850e-02 2.682390441894531019e-01
4.200075270166132024e-01 3.112561035156249933e-02 2.683322753906249858e-01
4.203075323930536844e-01 3.225686645507812311e-02 2.684284973144531183e-01
4.206075377694941109e-01 3.341293334960937500e-02 2.685289916992187331e-01
4.209075431459345373e-01 3.460305786132812644e-02 2.686396179199218581e-01
4.212075485223749638e-01 3.583020019531250183e-02 2.687673645019530988e-01
4.215075538988154458e-01 3.709851074218750017e-02 2.689138793945312633e-01
4.218075592752558722e-01 3.840539550781250228e-02 2.690783386230468643e-01
4.221075646516962987e-01 3.974938964843750117e-02 2.692548217773437225e-01
4.224075700281367252e-01 4.112182617187500056e-02 2.694442443847656077e-01
4.227075754045772071e-01 4.251086425781250289e-02 2.696437072753906095e-01
4.230075807810176336e-01 4.390878295898437839e-02 2.698487243652343825e-01
4.233075861574580601e-01 4.531365966796874895e-02 2.700546569824218701e-01
4.236075915338984865e-01 4.672738647460937533e-02 2.702615051269531277e-01
4.239075969103389130e-01 4.816149902343749845e-02 2.704663696289062447e-01
4.242076022867793950e-01 4.961602783203124950e-02 2.706682739257812442e-01
4.245076076632198214e-01 5.109033203124999784e-02 2.708671569824218639e-01
4.248076130396602479e-01 5.258035278320312422e-02 2.710590515136718781e-01
4.251076184161006744e-01 5.408609008789062172e-02 2.712424926757812660e-01
4.254076237925411563e-01 5.559747314453124950e-02 2.714169616699218524e-01
4.257076291689815273e-01 5.710452270507812567e-02 2.715814514160156401e-01
4.260076345454219537e-01 5.860137939453125000e-02 2.717369384765624951e-01
4.263076399218623802e-01 6.008184814453124828e-02 2.718953857421875231e-01
4.266076452983028622e-01 6.153890991210937689e-02 2.720793762207031063e-01
4.269076506747432886e-01 6.297799682617187533e-02 2.723259277343749729e-01
4.272076560511837151e-01 6.438021850585937123e-02 2.726821899414062500e-01
4.275076614276241416e-01 6.573135375976563166e-02 2.731658020019531175e-01
4.278076668040646235e-01 6.701733398437499656e-02 2.737738037109375133e-01
4.281076721805050500e-01 6.822439575195313188e-02 2.745025634765624889e-01
4.284076775569454765e-01 6.935946655273438066e-02 2.753554077148437362e-01
4.287076829333859029e-01 7.042611694335937367e-02 2.763277282714843852e-01
4.290076883098263849e-01 7.144201660156250522e-02 2.773983459472656454e-01
4.293076936862668114e-01 7.243151855468750455e-02 2.785331726074218861e-01
4.296076990627072378e-01 7.341629028320312278e-02 2.797081909179687242e-01
4.299077044391476643e-01 7.440652465820311867e-02 2.809072875976562633e-01
4.302077098155881463e-01 7.540490722656249811e-02 2.821284484863281206e-01
4.305077151920285727e-01 7.640747070312499389e-02 2.833695983886718728e-01
4.308077205684689992e-01 7.740878295898437345e-02 2.846252441406250111e-01
4.311077259449094257e-01 7.840530395507812333e-02 2.858920898437499747e-01
4.314077313213499076e-01 7.939257812500000178e-02 2.871648254394530975e-01
4.317077366977903341e-01 8.036099243164061823e-02 2.884295349121093754e-01
4.320077420742307606e-01 8.130462646484375167e-02 2.896813964843750200e-01
4.323077474506711870e-01 8.222073364257811989e-02 2.909256591796874902e-01
4.326077528271116690e-01 8.310516357421875167e-02 2.921728210449218710e-01
4.329077582035520955e-01 8.393991088867187866e-02 2.934265747070312624e-01
4.332077635799925219e-01 8.470156860351563122e-02 2.946983337402343528e-01
4.335077689564329484e-01 8.535986328125000355e-02 2.959930114746093799e-01
4.338077743328733749e-01 8.589675903320312389e-02 2.973155517578124907e-01
4.341077797093138568e-01 8.632131958007813188e-02 2.986638488769531308e-01
4.344077850857542833e-01 8.666946411132812889e-02 3.000180053710937433e-01
4.347077904621946542e-01 8.697204589843750278e-02 3.013636779785155984e-01
4.350077958386350807e-01 8.726702880859374400e-02 3.026996459960937247e-01
4.353078012150755627e-01 8.760144042968749656e-02 3.040158996582031370e-01
4.356078065915159891e-01 8.801129150390625544e-02 3.052794189453125195e-01
4.359078119679564156e-01 8.851199340820312123e-02 3.064383850097656126e-01
4.362078173443968421e-01 8.910736083984374667e-02 3.074639892578124867e-01
4.365078227208373240e-01 8.980380249023436900e-02 3.083652954101562260e-01
4.368078280972777505e-01 9.060452270507812766e-02 3.091571960449218670e-01
4.371078334737181770e-01 9.148785400390624378e-02 3.098339843749999822e-01
4.374078388501586034e-01 9.243600463867188144e-02 3.104003601074218910e-01
4.377078442265990854e-01 9.341116333007812300e-02 3.108641052246093883e-01
4.380078496030395119e-01 9.436056518554687689e-02 3.112365417480468799e-01
4.383078549794799383e-01 9.525909423828124445e-02 3.115308227539062558e-01
4.386078603559203648e-01 9.609188842773437600e-02 3.117577819824218777e-01
4.389078657323608468e-01 9.685809326171875011e-02 3.119319152832031317e-01
4.392078711088012732e-01 9.756112670898436923e-02 3.120671691894530975e-01
4.395078764852416997e-01 9.821801757812499700e-02 3.121705932617187540e-01
4.398078818616821262e-01 9.884283447265625189e-02 3.122442321777343932e-01
4.401078872381226081e-01 9.947683715820312966e-02 3.122940368652343812e-01
4.404078926145630346e-01 1.001262512207031219e-01 3.123170166015625249e-01
4.407078979910034611e-01 1.007892761230468753e-01 3.123081665039062482e-01
4.410079033674438875e-01 1.014744873046874996e-01 3.122604675292968701e-01
4.413079087438843695e-01 1.021925048828124932e-01 3.121636352539062242e-01
4.416079141203247960e-01 1.029472351074218750e-01 3.120073852539062553e-01
4.419079194967652224e-01 1.037482299804687452e-01 3.117785644531250178e-01
4.422079248732056489e-01 1.045829467773437549e-01 3.114681091308593719e-01
4.425079302496461309e-01 1.054542236328124966e-01 3.110582275390624818e-01
4.428079356260865573e-01 1.063467102050781182e-01 3.105471496582031254e-01
4.431079410025269838e-01 1.072646484374999987e-01 3.099307556152343657e-01
4.434079463789673548e-01 1.082072143554687477e-01 3.092091064453125204e-01
4.437079517554077812e-01 1.091797485351562458e-01 3.083951416015625058e-01
4.440079571318482632e-01 1.101884155273437499e-01 3.075032043457031072e-01
4.443079625082886897e-01 1.112420349121093777e-01 3.065412292480468870e-01
4.446079678847291161e-01 1.123424987792968760e-01 3.055261840820312491e-01
4.449079732611695426e-01 1.134910278320312438e-01 3.044683532714843599e-01
4.452079786376100246e-01 1.146919860839843708e-01 3.033747253417968803e-01
4.455079840140504510e-01 1.159384460449218723e-01 3.022832641601562731e-01
4.458079893904908775e-01 1.172202453613281209e-01 3.012218627929687531e-01
4.461079947669313039e-01 1.185303039550781312e-01 3.001912841796874898e-01
4.464080001433717859e-01 1.198274230957031283e-01 2.991891479492187478e-01
4.467080055198122124e-01 1.210769348144531271e-01 2.982275695800781223e-01
4.470080108962526388e-01 1.223355102539062517e-01 2.972586059570312411e-01
4.473080162726930653e-01 1.235975341796874960e-01 2.962852783203124840e-01
4.476080216491335473e-01 1.248750610351562484e-01 2.952965087890624951e-01
4.479080270255739737e-01 1.261725769042968681e-01 2.942918090820312305e-01
4.482080324020144002e-01 1.275190734863281272e-01 2.932472229003906250e-01
4.485080377784548267e-01 1.289171447753906241e-01 2.921599121093749751e-01
4.488080431548953086e-01 1.303727111816406214e-01 2.910309143066406312e-01
4.491080485313357351e-01 1.318794250488281306e-01 2.898674926757812687e-01
4.494080539077761616e-01 1.334410705566406175e-01 2.886653442382812740e-01
4.497080592842165880e-01 1.350531921386718681e-01 2.874302673339843572e-01
4.500080646606570700e-01 1.367218933105468770e-01 2.861588745117187305e-01
4.503080700370974965e-01 1.384414367675781132e-01 2.848555908203124765e-01
4.506080754135379229e-01 1.402168884277343874e-01 2.835170593261718830e-01
4.509080807899783494e-01 1.420447692871093792e-01 2.821462097167968808e-01
4.512080861664188314e-01 1.439288635253906379e-01 2.807427062988281374e-01
4.515080915428592578e-01 1.458638610839843863e-01 2.793083190917968750e-01
4.518080969192996843e-01 1.478492736816406361e-01 2.778450317382812340e-01
4.521081022957400553e-01 1.498767395019531268e-01 2.763564758300781077e-01
4.524081076721805372e-01 1.519286193847656230e-01 2.748580627441406521e-01
4.527081130486209637e-01 1.539729919433593663e-01 2.733689880371093506e-01
4.530081184250613902e-01 1.559941101074218683e-01 2.718858947753906019e-01
4.533081238015018166e-01 1.579814147949218650e-01 2.703959655761718484e-01
4.536081291779422431e-01 1.599297180175781319e-01 2.688914184570312393e-01
4.539081345543827251e-01 1.618285217285156119e-01 2.673721313476562500e-01
4.542081399308231515e-01 1.636800231933593641e-01 2.658392333984375133e-01
4.545081453072635780e-01 1.654862365722656325e-01 2.642873840332031210e-01
4.548081506837040044e-01 1.672393493652343799e-01 2.627142639160156001e-01
4.551081560601444864e-01 1.689295349121093803e-01 2.611059265136718710e-01
4.554081614365849129e-01 1.705652160644531290e-01 2.594287414550781046e-01
4.557081668130253393e-01 1.721569519042968621e-01 2.576613769531250209e-01
4.560081721894657658e-01 1.737004699707031252e-01 2.558016357421875053e-01
4.563081775659062478e-01 1.751907653808593701e-01 2.538488769531250244e-01
4.566081829423466742e-01 1.766195983886718612e-01 2.518019104003906272e-01
4.569081883187871007e-01 1.779710998535156130e-01 2.496755065917968808e-01
4.572081936952275272e-01 1.792363586425781141e-01 2.474700317382812487e-01
4.575081990716680092e-01 1.804041442871093803e-01 2.451950988769531214e-01
4.578082044481084356e-01 1.814685363769531212e-01 2.428508605957031274e-01
4.581082098245488621e-01 1.824207458496093781e-01 2.404409790039062633e-01
4.584082152009892885e-01 1.832387390136718808e-01 2.379859313964843848e-01
4.587082205774297705e-01 1.839184875488281135e-01 2.354949035644531286e-01
4.590082259538701970e-01 1.844576721191406310e-01 2.329745178222656365e-01
4.593082313303106234e-01 1.848557434082031270e-01 2.304363708496093843e-01
4.596082367067510499e-01 1.851088562011718730e-01 2.278909606933593734e-01
4.599082420831915319e-01 1.852134704589843694e-01 2.253477783203124973e-01
4.602082474596319583e-01 1.851759338378906328e-01 2.228100585937499989e-01
4.605082528360723848e-01 1.850045471191406332e-01 2.202819519042968632e-01
4.608082582125127558e-01 1.847008972167968888e-01 2.177697143554687409e-01
4.611082635889532377e-01 1.842665100097656272e-01 2.152755737304687389e-01
4.614082689653936642e-01 1.837029113769531319e-01 2.128070068359375067e-01
4.617082743418340907e-01 1.830126037597656352e-01 2.103689270019531155e-01
4.620082797182745171e-01 1.822084655761718741e-01 2.079753112792968872e-01
4.623082850947149436e-01 1.813066101074218839e-01 2.056428833007812595e-01
4.626082904711554256e-01 1.803169860839843874e-01 2.033825073242187531e-01
4.629082958475958520e-01 1.792435607910156381e-01 2.011900329589843828e-01
4.632083012240362785e-01 1.781192932128906337e-01 1.991223144531250044e-01
4.635083066004767050e-01 1.769003601074218834e-01 1.970835266113281359e-01
4.638083119769171869e-01 1.756372375488281234e-01 1.951757202148437509e-01
4.641083173533576134e-01 1.742730407714843666e-01 1.933199157714843852e-01
4.644083227297980399e-01 1.728355407714843861e-01 1.915570373535156190e-01
4.647083281062384663e-01 1.712884826660156234e-01 1.898450012207031357e-01
4.650083334826789483e-01 1.696343078613281319e-01 1.881927490234374944e-01
4.653083388591193748e-01 1.678713073730468686e-01 1.866052856445312436e-01
4.656083442355598012e-01 1.660210266113281152e-01 1.850988769531249911e-01
4.659083496120002277e-01 1.641302185058593766e-01 1.836942749023437460e-01
4.662083549884407097e-01 1.622056579589843672e-01 1.823792724609374916e-01
4.665083603648811361e-01 1.602702331542968650e-01 1.811691589355468868e-01
4.668083657413215626e-01 1.583589782714843741e-01 1.800827026367187444e-01
4.671083711177619890e-01 1.564557800292968870e-01 1.791057128906249907e-01
4.674083764942024710e-01 1.545353088378906281e-01 1.782293701171875078e-01
4.677083818706428975e-01 1.526084899902343806e-01 1.774593505859375087e-01
4.680083872470833239e-01 1.506837463378906117e-01 1.767953491210937367e-01
4.683083926235237504e-01 1.488061828613281290e-01 1.762425842285156308e-01
4.686083979999642324e-01 1.470070495605468874e-01 1.757971496582031168e-01
4.689084033764046588e-01 1.452807312011718810e-01 1.754379272460937500e-01
4.692084087528450853e-01 1.436364440917968777e-01 1.751492919921875113e-01
4.695084141292854563e-01 1.420317077636718828e-01 1.749156188964843817e-01
4.698084195057259382e-01 1.404411926269531208e-01 1.747310791015624920e-01
4.701084248821663647e-01 1.388742980957031192e-01 1.746001892089843743e-01
4.704084302586067912e-01 1.373104553222656288e-01 1.745237731933593772e-01
4.707084356350472176e-01 1.357212219238281281e-01 1.745020141601562602e-01
4.710084410114876996e-01 1.340879821777343772e-01 1.745418701171874976e-01
4.713084463879281261e-01 1.324065856933593632e-01 1.746482543945312438e-01
4.716084517643686080e-01 1.306781311035156157e-01 1.748188476562499982e-01
4.719084571408089790e-01 1.289054260253906237e-01 1.750567321777343754e-01
4.722084625172494610e-01 1.271221618652343677e-01 1.753529663085937607e-01
4.725084678936898319e-01 1.253511657714843630e-01 1.756999816894531385e-01
4.728084732701303139e-01 1.235988159179687434e-01 1.760936889648437587e-01
4.731084786465707959e-01 1.218584899902343810e-01 1.765361633300781274e-01
4.734084840230111668e-01 1.201539611816406228e-01 1.770419616699218657e-01
4.737084893994516488e-01 1.184922180175781298e-01 1.776332397460937407e-01
4.740084947758920197e-01 1.168757629394531206e-01 1.783069458007812413e-01
4.743085001523325017e-01 1.152961425781249966e-01 1.790392761230468754e-01
4.746085055287729837e-01 1.138012695312499989e-01 1.797946166992187567e-01
4.749085109052133546e-01 1.123435668945312466e-01 1.805823669433593848e-01
4.752085162816538366e-01 1.108919982910156199e-01 1.814070129394531328e-01
4.755085216580943186e-01 1.095046081542968702e-01 1.822208862304687538e-01
4.758085270345346895e-01 1.080932617187500000e-01 1.830689086914062402e-01
4.761085324109751715e-01 1.066777954101562481e-01 1.839362182617187425e-01
4.764085377874155425e-01 1.052190551757812564e-01 1.848424377441406363e-01
4.767085431638560244e-01 1.037198791503906314e-01 1.857755126953125058e-01
4.770085485402965064e-01 1.021687011718750010e-01 1.867341918945312484e-01
4.773085539167368774e-01 1.005614624023437459e-01 1.877139892578124913e-01
4.776085592931773594e-01 9.890151977539062000e-02 1.887004699707031385e-01
4.779085646696178413e-01 9.717980957031249756e-02 1.896770324707031385e-01
4.782085700460582123e-01 9.538839721679687189e-02 1.906323242187500100e-01
4.785085754224986387e-01 9.352206420898437345e-02 1.915567016601562589e-01
4.788085807989390097e-01 9.158068847656250511e-02 1.924411621093750080e-01
4.791085861753794917e-01 8.956719970703125311e-02 1.932809753417968623e-01
4.794085915518199736e-01 8.748730468750000322e-02 1.940691223144531130e-01
4.797085969282603446e-01 8.534515380859375444e-02 1.948039245605468761e-01
4.800086023047008266e-01 8.316275024414063188e-02 1.954900512695312564e-01
4.803086076811413085e-01 8.097607421874999933e-02 1.961311645507812507e-01
4.806086130575816795e-01 7.879223632812500100e-02 1.967321472167968821e-01
4.809086184340221615e-01 7.662124633789062222e-02 1.972924804687500033e-01
4.812086238104625324e-01 7.446859741210937189e-02 1.978104553222656270e-01
4.815086291869030144e-01 7.233831787109375189e-02 1.982767639160156192e-01
4.818086345633434964e-01 7.022323608398436945e-02 1.986874389648437544e-01
4.821086399397838673e-01 6.817156982421875011e-02 1.990197753906249867e-01
4.824086453162243493e-01 6.609057617187499845e-02 1.992967224121093839e-01
4.827086506926647202e-01 6.406094360351562156e-02 1.995165100097656130e-01
4.830086560691052022e-01 6.201873779296875056e-02 1.997044677734375051e-01
4.833086614455456842e-01 5.997348022460937539e-02 1.998686218261718772e-01
4.836086668219860552e-01 5.789105224609374795e-02 2.000146789550781290e-01
4.839086721984265371e-01 5.577679443359374878e-02 2.001435852050781339e-01
4.842086775748670191e-01 5.362628173828125344e-02 2.002582397460937469e-01
4.845086829513073901e-01 5.143313598632812816e-02 2.003569030761718772e-01
4.848086883277478720e-01 4.920632934570312589e-02 2.004371337890624993e-01
4.851086937041882430e-01 4.695346069335937234e-02 2.004917907714843794e-01
4.854086990806287250e-01 4.467764282226562716e-02 2.005199890136718788e-01
4.857087044570692069e-01 4.238412475585937728e-02 2.005173950195312527e-01
4.860087098335095779e-01 4.008251953124999933e-02 2.004799804687500131e-01
4.863087152099500599e-01 3.777520751953124950e-02 2.004046936035156212e-01
4.866087205863905418e-01 3.547463989257812478e-02 2.002926025390625031e-01
4.869087259628309128e-01 3.318792724609374856e-02 2.001434326171875056e-01
4.872087313392713392e-01 3.092843627929687395e-02 1.999639892578125022e-01
4.875087367157117102e-01 2.869863891601562647e-02 1.997593688964843794e-01
4.878087420921521922e-01 2.649847412109375064e-02 1.995390014648437405e-01
4.881087474685926741e-01 2.432717895507812561e-02 1.993057250976562611e-01
4.884087528450330451e-01 2.217825317382812397e-02 1.990621032714843808e-01
4.887087582214735271e-01 2.005981445312500153e-02 1.988073425292968821e-01
4.890087635979140090e-01 1.797985839843749961e-02 1.985447387695312427e-01
4.893087689743543800e-01 1.596185302734375033e-02 1.982769470214843788e-01
4.896087743507948620e-01 1.403155517578125004e-02 1.980141906738281388e-01
4.899087797272352329e-01 1.219186401367187457e-02 1.977649230957031212e-01
4.902087851036757149e-01 1.044677734374999979e-02 1.975305786132812436e-01
4.905087904801161969e-01 8.813354492187499764e-03 1.973226928710937467e-01
4.908087958565565678e-01 7.289062500000000402e-03 1.971528625488281339e-01
4.911088012329970498e-01 5.856872558593750194e-03 1.970238342285156319e-01
4.914088066094375318e-01 4.464782714843749771e-03 1.969296264648437433e-01
4.917088119858779027e-01 3.129394531249999906e-03 1.968692626953124913e-01
4.920088173623183847e-01 1.881195068359375021e-03 1.968420104980468655e-01
4.923088227387587557e-01 7.193908691406250121e-04 1.968457031249999933e-01
4.926088281151992376e-01 -3.619079589843749996e-04 1.968811035156249889e-01
4.929088334916397196e-01 -1.392456054687500003e-03 1.969561157226562553e-01
4.932088388680800906e-01 -2.390380859375000090e-03 1.970806884765624878e-01
4.935088442445205725e-01 -3.375457763671874979e-03 1.972614440917968837e-01
4.938088496209609435e-01 -4.340789794921875132e-03 1.975068664550781172e-01
4.941088549974014255e-01 -5.283599853515625298e-03 1.978240966796875056e-01
4.944088603738419074e-01 -6.201568603515624813e-03 1.982263488769531179e-01
4.947088657502822784e-01 -7.099731445312500167e-03 1.987339477539062371e-01
4.950088711267227604e-01 -7.949829101562500000e-03 1.993492126464843639e-01
4.953088765031632423e-01 -8.738250732421874375e-03 2.000731506347656341e-01
4.956088818796036133e-01 -9.457061767578125305e-03 2.009129333496093850e-01
4.959088872560440953e-01 -1.008432006835937450e-02 2.018569946289062444e-01
4.962088926324844107e-01 -1.061898803710937568e-02 2.029080200195312600e-01
4.965088980089248927e-01 -1.106625366210937586e-02 2.040598144531249880e-01
4.968089033853653746e-01 -1.144122314453125018e-02 2.053034667968750004e-01
4.971089087618057456e-01 -1.176586914062499947e-02 2.066208496093749902e-01
4.974089141382462276e-01 -1.206933593749999999e-02 2.080091247558593648e-01
4.977089195146867096e-01 -1.236819458007812518e-02 2.094659118652343888e-01
4.980089248911270805e-01 -1.266473388671874971e-02 2.109852905273437440e-01
4.983089302675675625e-01 -1.296203613281250028e-02 2.125856933593749942e-01
4.986089356440079334e-01 -1.325799560546874964e-02 2.142575378417968801e-01
4.989089410204484154e-01 -1.355148315429687521e-02 2.159999694824218663e-01
4.992089463968888974e-01 -1.383947753906250057e-02 2.178089599609374927e-01
4.995089517733292683e-01 -1.412139892578125056e-02 2.196808776855468659e-01
4.998089571497697503e-01 -1.440310668945312539e-02 2.216184997558593717e-01
5.001089625262102878e-01 -1.468545532226562568e-02 2.236145629882812513e-01
5.004089679026505477e-01 -1.497250366210937586e-02 2.256703186035156350e-01
5.007089732790910297e-01 -1.526437377929687478e-02 2.277747802734375049e-01
5.010089786555314006e-01 -1.556100463867187561e-02 2.299264831542968679e-01
5.013089840319718826e-01 -1.586276245117187664e-02 2.321294860839843710e-01
5.016089894084123646e-01 -1.616632080078125172e-02 2.343703002929687362e-01
5.019089947848527355e-01 -1.647064208984375111e-02 2.366419372558593859e-01
5.022090001612932175e-01 -1.677395629882812503e-02 2.389367980957031179e-01
5.025090055377335885e-01 -1.707391357421874853e-02 2.412424926757812393e-01
5.028090109141740705e-01 -1.736715698242187467e-02 2.435366210937499887e-01
5.031090162906145524e-01 -1.765197753906249875e-02 2.458116455078125095e-01
5.034090216670549234e-01 -1.792712402343750108e-02 2.480605163574218786e-01
5.037090270434954054e-01 -1.819177246093749839e-02 2.502800598144531152e-01
5.040090324199358873e-01 -1.844290161132812467e-02 2.524691772460937456e-01
5.043090377963762583e-01 -1.868408203125000028e-02 2.546322326660156454e-01
5.046090431728167403e-01 -1.892565917968749845e-02 2.567732543945312473e-01
5.049090485492571112e-01 -1.916857910156249956e-02 2.588897094726562709e-01
5.052090539256975932e-01 -1.941171264648437408e-02 2.609802246093749778e-01
5.055090593021380752e-01 -1.965008544921875017e-02 2.630465087890624942e-01
5.058090646785784461e-01 -1.988171386718750114e-02 2.650879211425781201e-01
5.061090700550189281e-01 -2.010711669921875014e-02 2.671098632812500262e-01
5.064090754314594101e-01 -2.032583618164062605e-02 2.691041259765625249e-01
5.067090808078997810e-01 -2.053845214843750058e-02 2.710771789550781019e-01
5.070090861843402630e-01 -2.074426269531250144e-02 2.730208435058593675e-01
5.073090915607806339e-01 -2.094458007812500036e-02 2.749453430175781143e-01
5.076090969372211159e-01 -2.113818359374999845e-02 2.768399963378906370e-01
5.079091023136615979e-01 -2.132659912109375125e-02 2.787147216796875271e-01
5.082091076901019688e-01 -2.151443481445312542e-02 2.805886535644531166e-01
5.085091130665424508e-01 -2.170217895507812328e-02 2.824644775390625084e-01
5.088091184429829328e-01 -2.188836669921875172e-02 2.843405151367187633e-01
5.091091238194233037e-01 -2.207165527343750086e-02 2.862148132324218719e-01
5.094091291958637857e-01 -2.225360107421875053e-02 2.880993041992187531e-01
5.097091345723041567e-01 -2.243560791015624875e-02 2.900044860839843808e-01
5.100091399487446386e-01 -2.261865234375000019e-02 2.919441833496093652e-01
5.103091453251851206e-01 -2.280444335937499914e-02 2.939218444824218679e-01
5.106091507016254916e-01 -2.299929809570312386e-02 2.959456787109375209e-01
5.109091560780659735e-01 -2.320669555664062536e-02 2.980378112792968492e-01
5.112091614545063445e-01 -2.342773437499999847e-02 3.002012023925781370e-01
5.115091668309468265e-01 -2.366390991210937447e-02 3.024417419433593768e-01
5.118091722073873084e-01 -2.391299438476562553e-02 3.047404785156250240e-01
5.121091775838276794e-01 -2.417138671875000006e-02 3.071007690429687353e-01
5.124091829602681614e-01 -2.443243408203124925e-02 3.095316772460937615e-01
5.127091883367086433e-01 -2.469335937500000133e-02 3.120208129882812709e-01
5.130091937131490143e-01 -2.495263671875000075e-02 3.145680847167968697e-01
5.133091990895894963e-01 -2.520642089843750169e-02 3.171578674316406499e-01
5.136092044660298672e-01 -2.545446777343749953e-02 3.197868652343749951e-01
5.139092098424703492e-01 -2.569589233398437630e-02 3.224498901367187642e-01
5.142092152189108312e-01 -2.593246459960937486e-02 3.251395568847656459e-01
5.145092205953512021e-01 -2.616921997070312603e-02 3.278597106933593963e-01
5.148092259717916841e-01 -2.640618896484375061e-02 3.306021118164062522e-01
5.151092313482321661e-01 -2.664270019531250061e-02 3.333663024902343563e-01
5.154092367246725370e-01 -2.687734985351562453e-02 3.361363830566406197e-01
5.157092421011130190e-01 -2.710870361328125006e-02 3.389028625488281210e-01
5.160092474775533899e-01 -2.733700561523437489e-02 3.416591186523437740e-01
5.163092528539938719e-01 -2.756167602539062386e-02 3.443980712890625240e-01
5.166092582304343539e-01 -2.778195190429687614e-02 3.471119689941406516e-01
5.169092636068747249e-01 -2.799945068359374969e-02 3.497972717285156019e-01


==> figures/07hat.txt <==
x	y
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.392773233643813751e-04 4.960450138427704747e-05
5.809946114617179974e-04 2.056959113130626255e-04
8.245971148619743625e-04 2.943475790109532030e-04
9.718927626215490521e-04 3.518463300610038700e-04
1.025441464547387519e-03 3.771418344218357174e-04
1.028449440792278402e-03 3.749831970532560479e-04
1.017731775196394940e-03 3.669939292502767984e-04
1.012996451143139288e-03 3.626578847938911562e-04
1.009808574239975509e-03 3.598998183543338468e-04
1.007443902881590032e-03 3.579957053694319755e-04
1.005731109430870775e-03 3.564864216357287608e-04
1.004620288881810956e-03 3.554155786457476214e-04
1.003708621596734879e-03 3.544830855416899432e-04
1.002951099905878898e-03 3.537787834628041946e-04
1.002247773056477286e-03 3.529968044530799485e-04
1.001648942669120012e-03 3.525035307275245326e-04
1.001246921474398211e-03 3.519944979285869846e-04
1.000878136944221989e-03 3.514748215031690960e-04
1.000460501695801330e-03 3.509621512731379150e-04
1.000146775517316315e-03 3.505401896374841977e-04
9.998875936020001041e-04 3.501599206910942794e-04
9.995188153829358876e-04 3.499757005036878616e-04
9.992700729952062530e-04 3.496664825773594166e-04
9.988667787027560863e-04 3.494177703312363321e-04
9.985941137934338779e-04 3.491042099908827929e-04
9.983909427519301657e-04 3.488630169430649900e-04
9.982689965944938505e-04 3.486279448473511913e-04
9.980568753465101067e-04 3.484764686185599881e-04
9.979092064665616782e-04 3.484041705747993687e-04
9.977972339221116357e-04 3.483264597231466885e-04
9.976081326856366550e-04 3.482591044387097021e-04
9.975640153079524345e-04 3.480093738264532265e-04
9.975340765548167468e-04 3.477953376560364586e-04
9.974232052502240379e-04 3.476816915230028352e-04
9.972088341316299488e-04 3.475571354397819141e-04
9.970820617656254298e-04 3.473521412803936247e-04
9.969834217773870019e-04 3.471444982355601991e-04
9.968439531653256087e-04 3.470585530602663359e-04
9.967382423059134491e-04 3.469769808414791424e-04
9.966563482408355348e-04 3.468200512463482732e-04
9.965845474546814256e-04 3.466917632844734865e-04
9.965870838518748297e-04 3.465154215039707090e-04
9.964870241441568365e-04 3.463558893461881781e-04
9.964318271670033911e-04 3.463563104728709660e-04
9.963484273894729695e-04 3.462938436633152743e-04
9.962723211524079220e-04 3.461530873134575480e-04
9.961734005018495035e-04 3.459695950585164122e-04
9.960890568203148616e-04 3.459250618283990822e-04
9.960224688314049581e-04 3.458602401164944220e-04
9.959754689434841598e-04 3.458213589479271623e-04
9.958951920708081565e-04 3.457910041766424540e-04
9.958719101908291259e-04 3.457026999593436649e-04
9.958430087053211314e-04 3.455988240751508580e-04
9.958012681679289865e-04 3.455799104198081654e-04
9.956971598136564808e-04 3.455553999382115029e-04
9.956501268463201736e-04 3.454977358691435629e-04
9.955793232093385417e-04 3.454592698176292315e-04
9.955190239705243981e-04 3.454115045895024007e-04
9.954896641701995331e-04 3.453378792698784004e-04
9.954469625759946975e-04 3.452506634069921719e-04
1.129163111034132061e-03 3.909248042524656906e-04
1.978146811220797205e-03 6.895564840345883668e-04
3.760268581776754580e-03 1.377812425512689280e-03
6.340855405078593340e-03 2.724272993266046907e-03
9.372829759518612122e-03 5.191748549181124557e-03
1.225702518217260291e-02 9.086424563369626187e-03
1.464418694096494833e-02 1.430431257732377170e-02
1.590875166464840451e-02 2.072228105850849531e-02
1.578653336701510770e-02 2.805056871761625603e-02
1.476067132587953988e-02 3.600319290524624932e-02
1.331629356218148007e-02 4.461777513902578235e-02
1.174289278315034449e-02 5.386147377064045422e-02
1.012411794838736535e-02 6.367256577850728683e-02
8.477038525190288068e-03 7.405282276772834349e-02
6.784482888022832885e-03 8.500204203289019045e-02
4.983427815946675152e-03 9.631511763745781440e-02
3.110875892847111707e-03 1.077792050095466858e-01
1.205877248191225114e-03 1.193198286009340969e-01
-6.466371469781330428e-04 1.306254338421177497e-01
-2.462238336578999754e-03 1.417610058318872768e-01
-4.209343413872807492e-03 1.524385880151572503e-01
-5.813719012863079703e-03 1.620035507420576892e-01
-7.202272100116254711e-03 1.703429157337695565e-01
-7.958380927451502024e-03 1.773507844198218553e-01
-7.393556963339899084e-03 1.818845147250318095e-01
-5.407968542671830192e-03 1.855181336021142213e-01
-1.965351997374167360e-03 1.894665632768358088e-01
2.827690899979605054e-03 1.921187180278349782e-01
8.770811099155763346e-03 1.937280798669741011e-01
1.542137652868638339e-02 1.951705227249033725e-01
2.261350852981389159e-02 1.962747006842829323e-01
3.014391613779555251e-02 1.972527147996396835e-01
3.780350025043670292e-02 1.979725653798916074e-01
4.546614166223972991e-02 1.985457889677038068e-01
5.293188349134525517e-02 1.984043810610151004e-01
6.000056646040780040e-02 1.978677719559386039e-01
6.574979347609129221e-02 1.971020765062950486e-01
7.033950682083682515e-02 1.958970915709676852e-01
7.364152091554598822e-02 1.939618806547743768e-01
7.633811107837933096e-02 1.911463041654021255e-01
7.856333569785402260e-02 1.875538202060165194e-01
7.872220659528564313e-02 1.835986097842096931e-01
7.847939662625920409e-02 1.797765202841138943e-01
7.795905550500065173e-02 1.758735358975641039e-01
7.729915810579322810e-02 1.718363169640226840e-01
7.656271388675131573e-02 1.677861436425055752e-01
7.541695828852836014e-02 1.641084166430104851e-01
7.371743366892676008e-02 1.614343275848580672e-01
7.164583596673265720e-02 1.592812725998715151e-01
6.934712540597116892e-02 1.573127686874741249e-01
6.686225392487780972e-02 1.558111412445012667e-01
6.382963705051665493e-02 1.543479364553357325e-01
6.033115381095238011e-02 1.530377086419056065e-01
5.651137838264716495e-02 1.517084638436907995e-01
5.250429067017987200e-02 1.503028974707459886e-01
4.860070744634931161e-02 1.488802271912068598e-01
4.488407650605514415e-02 1.473112435556653832e-01
4.149688212504752671e-02 1.449749713986904220e-01
3.889236618423575625e-02 1.415981394792381609e-01
3.796563692415058644e-02 1.379791722567295653e-01
3.825090325115106105e-02 1.341543051532822495e-01
3.931509231759398870e-02 1.303658137786080085e-01
4.052314155678608809e-02 1.267858986122682441e-01
4.175833895602218404e-02 1.233287229782100980e-01
4.339403751828452283e-02 1.200271980084618301e-01
4.571355599227642369e-02 1.175677102452653694e-01
4.855694215473430747e-02 1.165173349427439248e-01
5.166752056341590571e-02 1.165324534308566917e-01
5.470016986527494879e-02 1.172021034900742470e-01
5.746545630157206402e-02 1.182706053780158834e-01
5.959648585029081458e-02 1.199400566796033352e-01
6.080122417299774901e-02 1.222735047211670617e-01
6.118933509962408424e-02 1.251858349632150313e-01
6.084289473695814188e-02 1.285482718756353893e-01
6.003640974424299254e-02 1.323335222840685832e-01
5.901147050905762581e-02 1.362575271455614689e-01
5.803319532673539838e-02 1.400133408252216272e-01
5.757396792811144554e-02 1.435947052022768511e-01
5.810355969270334514e-02 1.469083530333615273e-01
5.976460271515276340e-02 1.500445875835035858e-01
6.239480345478941314e-02 1.526883709019651036e-01
6.547831312350300970e-02 1.544869097190361418e-01
6.876766668464333321e-02 1.558874885661187815e-01
7.193953063282516880e-02 1.564455170711898935e-01
7.503649445620597103e-02 1.561479662427097126e-01
7.760367035460195850e-02 1.547887406921534814e-01
7.969953408863654498e-02 1.523922737548656647e-01
8.146628982741216385e-02 1.490853946058163515e-01
8.303426607316238828e-02 1.450350183532506387e-01
8.450097784023623271e-02 1.405124855503251946e-01
8.606337035429904858e-02 1.360853718725050787e-01
8.838855690957439504e-02 1.325580038063462751e-01
9.190510986160482787e-02 1.306764849174817111e-01
9.580617065976149149e-02 1.308683970738729607e-01
9.948930527479259156e-02 1.322688749315956425e-01
1.031624799849333030e-01 1.338525517990094005e-01
1.071522862141591759e-01 1.354875226223556384e-01
1.115050719125900702e-01 1.371531664367702796e-01
1.159142543481975485e-01 1.386844860996772066e-01
1.198080469205961146e-01 1.398275054343939283e-01
1.227602186814417407e-01 1.408945019446644908e-01
1.243473216561749445e-01 1.417092501464711496e-01
1.245500206264395643e-01 1.418418272351260334e-01
1.247444208893334489e-01 1.419658498263139945e-01
1.253132793694824720e-01 1.423475644917216176e-01
1.263872737651687839e-01 1.432781632737238908e-01
1.272169811990646049e-01 1.447951892241324257e-01
1.273546423057025923e-01 1.471618373013183212e-01
1.270138142565005179e-01 1.503824778265763218e-01
1.260376538035909155e-01 1.534167331035486970e-01
1.243362120874914878e-01 1.558168670590054650e-01
1.217504089985714383e-01 1.573957926220499459e-01
1.184217294375792956e-01 1.575600275150901008e-01
1.147147063737114364e-01 1.565909100584824964e-01
1.107542373712986777e-01 1.550536866803434999e-01
1.065136843505952585e-01 1.533271138028361458e-01
1.019889903825291350e-01 1.515436638605985042e-01
9.734830122710363964e-02 1.497142209412084535e-01
9.295445832470648762e-02 1.480065033503680794e-01
8.875740698967794773e-02 1.470802028042555998e-01
8.508595736477514437e-02 1.477983652555236171e-01
8.216603176397571651e-02 1.501007876998392832e-01
7.999603078726964800e-02 1.535572608812950102e-01
7.828703767127194457e-02 1.578857191958095985e-01
7.731243982806727810e-02 1.629620350649635674e-01
7.723721578466587190e-02 1.682909364431955657e-01
7.776311915289081667e-02 1.734174192329206166e-01
7.891549801266015129e-02 1.779047207788977680e-01
8.021795163432743347e-02 1.809284933781856730e-01
8.150708496123221236e-02 1.831468936173117623e-01
8.300996681141291356e-02 1.850020552814196362e-01
8.507517495496116910e-02 1.862794131168973855e-01
8.807707252472717074e-02 1.868002324887025334e-01
9.199313147760077025e-02 1.864312162861527233e-01
9.649337653842145202e-02 1.848512720482269056e-01
1.011297332830048273e-01 1.823891055206431633e-01
1.056769060544825167e-01 1.798127342190044831e-01
1.098857034071987759e-01 1.773789357483249451e-01
1.139588255513148130e-01 1.751756784864264005e-01
1.181514538156676619e-01 1.731316112481281477e-01
1.230919464945118141e-01 1.713385297823273867e-01
1.287726625731903940e-01 1.701219060059687704e-01
1.348515963815334062e-01 1.696848049977508766e-01
1.406904591691152673e-01 1.700886819337954492e-01
1.457530345270603711e-01 1.708325230582257437e-01
1.498659594361350100e-01 1.710697247919114594e-01
1.527505196519311770e-01 1.704637309330300221e-01
1.550750594279030614e-01 1.683591907096655960e-01
1.568981509382301465e-01 1.647142927659095146e-01
1.585533775607368967e-01 1.601538094655042266e-01
1.604127714688426964e-01 1.550878606077007449e-01
1.623619317223076730e-01 1.500186450440385566e-01
1.642452928255281885e-01 1.452138647034722230e-01
1.661431022820282766e-01 1.404917235874370562e-01
1.681164891029905684e-01 1.356940325257678659e-01
1.700675965908488296e-01 1.310008156425390147e-01
1.717336274936943907e-01 1.266672035761493842e-01
1.724934866554279078e-01 1.231010087853518786e-01
1.722325004240661817e-01 1.201374471365336399e-01
1.708655880681437533e-01 1.170707804588844991e-01
1.678710120754038637e-01 1.143366831205186590e-01
1.634355543096414065e-01 1.119318381261919793e-01
1.579754008214155070e-01 1.098077044950839382e-01
1.517938363057444451e-01 1.077067425580419679e-01
1.451577016084945326e-01 1.054909870407579608e-01
1.382702071902804919e-01 1.030934336313566041e-01
1.313706515070222069e-01 1.007285049711035413e-01
1.248097194908135005e-01 9.853965089730257199e-02
1.188794040201476832e-01 9.661322311635030247e-02
1.141213557339746387e-01 9.519112011695113340e-02
1.110736584304287816e-01 9.335680514778016414e-02
1.090629382882472298e-01 9.023658797136606402e-02
1.088256658415253653e-01 8.660584505669745303e-02
1.112507103544291415e-01 8.374172157182452336e-02
1.155470429842504060e-01 8.311925179580487155e-02
1.203921737432992189e-01 8.435078954740010682e-02
1.251555079663597692e-01 8.581499932378952589e-02
1.301099937181995347e-01 8.735087109406225458e-02
1.350496867674821078e-01 8.904413411016758040e-02
1.400989999023440069e-01 9.093377160272915483e-02
1.456127245759492039e-01 9.311451161392703124e-02
1.515429630939154060e-01 9.553042116054462352e-02
1.577660855268336881e-01 9.808337474650795362e-02
1.639748071485434833e-01 1.006589456589621762e-01
1.701981011688831757e-01 1.030499558515394626e-01
1.768739481060599972e-01 1.052510441681748926e-01
1.837482273716292414e-01 1.074960291567649134e-01
1.910152754227301963e-01 1.099116379682985450e-01
1.984155964309978759e-01 1.125201349843378135e-01
2.060104960959015796e-01 1.153239241541468563e-01
2.135041711176557666e-01 1.181087388632841018e-01
2.207776441190694439e-01 1.207075795933812701e-01
2.279803959718109951e-01 1.230518964294309292e-01
2.343123252453223060e-01 1.251771905715187427e-01
2.378499655121698031e-01 1.272612386484855695e-01
2.409051208980447500e-01 1.308258573398166091e-01
2.425490805324350685e-01 1.355220553335021449e-01
2.412063511089757306e-01 1.401006328630877429e-01
2.378418820245481180e-01 1.436627524639355891e-01
2.337557404184682774e-01 1.463127791401701017e-01
2.293364637804998496e-01 1.490576774869774024e-01
2.245797259012101421e-01 1.521220364920121138e-01
2.198346645382953102e-01 1.547674880329232838e-01
2.145772874237414085e-01 1.552658747874650080e-01
2.091364238069826631e-01 1.538914793747711562e-01
2.035131195850380381e-01 1.516750803833852856e-01
1.976820187132504736e-01 1.493524510281787621e-01
1.920877510046113679e-01 1.471494453886948162e-01
1.867794078103086619e-01 1.450873432124207829e-01
1.817917720397084214e-01 1.431707416241401187e-01
1.773249174295744301e-01 1.418121180133695980e-01
1.734283236191409838e-01 1.415906441791412174e-01
1.698963791506247212e-01 1.428755698891947257e-01
1.671319153894623155e-01 1.459831855581413818e-01
1.651704966313958800e-01 1.503949190565986582e-01
1.633108519500226785e-01 1.553386578894159209e-01
1.614804514736451480e-01 1.604376848552672985e-01
1.597366255623261511e-01 1.652626251874592667e-01
1.586837712946234380e-01 1.693811153037040329e-01
1.590525491555954130e-01 1.731645545694211197e-01
1.614045555680395927e-01 1.764484551068466189e-01
1.652358356384510119e-01 1.794984678905578723e-01
1.698442641647799067e-01 1.828926944454035142e-01
1.748456335387647553e-01 1.868649437241972078e-01
1.793951827838947688e-01 1.916035256010803489e-01
1.829547238538555276e-01 1.968443512595600686e-01
1.857413979264327109e-01 2.021852919934513659e-01
1.877652827225165799e-01 2.075822839337720660e-01
1.888933627456740594e-01 2.119647406497133235e-01
1.895595509952557878e-01 2.153103580314757182e-01
1.900834066249754151e-01 2.185152329304764496e-01
1.904252720192909087e-01 2.222752444608823152e-01
1.903512263345804867e-01 2.268095977927017393e-01
1.896221948633804444e-01 2.321625550213883005e-01
1.882049972878706012e-01 2.382624803738074282e-01
1.859761079296319841e-01 2.448093504683467869e-01
1.828702719149332967e-01 2.514520950516737630e-01
1.787186417358455903e-01 2.579465037911461978e-01
1.734778808667009065e-01 2.638795897611108110e-01
1.673649028698123709e-01 2.692456514824115854e-01
1.607396700306861770e-01 2.742402232474381307e-01
1.542322271244369325e-01 2.787782985985510220e-01
1.480071609027881208e-01 2.829510024828305603e-01
1.426165421156201651e-01 2.867020368956676446e-01
1.389306295466924412e-01 2.903247291399468355e-01
1.369996767369909274e-01 2.946243249244976936e-01
1.379038291673950756e-01 2.968457606705792173e-01
1.391525504936873825e-01 2.995753689421962740e-01
1.413661434667203287e-01 3.016814127398008694e-01
1.444482731240868123e-01 3.029301089719095841e-01
1.479679128064478322e-01 3.025146666602070433e-01
1.520185735235005109e-01 3.002893857434790759e-01
1.566010364222994722e-01 2.970128931160941343e-01
1.616021864284010456e-01 2.932330874429854850e-01
1.666399443717309636e-01 2.891808961237504194e-01
1.714967726432579109e-01 2.854230065007991590e-01
1.760369695513077926e-01 2.832328986031039109e-01
1.802930480807592439e-01 2.831909114162344254e-01
1.839491959782299513e-01 2.848963424002608491e-01
1.865620041360992465e-01 2.876168853782832269e-01
1.877679702140551410e-01 2.909395344178184462e-01
1.870520337543294664e-01 2.947958766712453493e-01
1.843779861010982624e-01 2.985572511415098274e-01
1.803425487160892349e-01 3.019717171415679524e-01
1.755767042696863012e-01 3.053972411021598221e-01
1.704765961793631435e-01 3.088002670055953192e-01
1.657205343037776446e-01 3.122525739446344595e-01
1.613168148533359048e-01 3.157272385161400963e-01
1.568412582097376828e-01 3.183914164066170560e-01
1.523579216215072418e-01 3.186995741108693547e-01
1.483278585633465430e-01 3.166400496174512358e-01
1.451121609861296680e-01 3.131717229246386291e-01
1.423489013505095380e-01 3.092020463443074241e-01
1.398276897958893317e-01 3.052795277753365122e-01
1.377782028527339553e-01 3.021848691175076929e-01
1.362821317062317128e-01 3.000028228532030106e-01
1.347466269207133471e-01 2.981390149061176609e-01
1.333139976630475787e-01 2.970757885446541624e-01
1.314147098241686684e-01 2.969234267244330039e-01
1.286031242405712149e-01 2.977034968861665409e-01
1.254707287787537595e-01 2.996593203981174347e-01
1.220540058763653068e-01 3.023775098348693846e-01
1.185574871025526084e-01 3.057940430634671913e-01
1.149901426655256659e-01 3.094273317670673262e-01
1.109882195646878927e-01 3.122868354773041255e-01
1.067117738326096577e-01 3.135224562453310937e-01
1.014270836820023586e-01 3.135408066048571141e-01
9.710019197551038317e-02 3.128229678726082152e-01
9.248096456134988208e-02 3.121621588702804817e-01
8.779697981606489343e-02 3.114091093510361619e-01
8.258929230342072769e-02 3.105420787772456559e-01
7.684739138834609240e-02 3.096469046746464504e-01
7.063003185314624399e-02 3.087803582459836549e-01
6.424510394214563713e-02 3.078981009501308153e-01
5.812443449084642860e-02 3.070645048284313949e-01
5.226473926842203910e-02 3.060744175978335480e-01
4.670110324675133540e-02 3.049252644666013978e-01
4.148887291525928112e-02 3.037345193828804857e-01
3.696219687477897420e-02 3.027034937769736422e-01
3.266972578533788168e-02 3.018647585179604631e-01
2.838542095879069763e-02 3.013602777897373963e-01
2.357213883920054182e-02 3.009443024940891553e-01
2.038453364850422583e-02 3.000365683246005166e-01
1.808123997726706136e-02 2.978770636760912915e-01
1.597056762827466642e-02 2.940386171059145015e-01
1.580103426925990803e-02 2.897159687775943682e-01
1.626961662375119022e-02 2.850723504363769645e-01
1.694914124778460970e-02 2.801965244573770830e-01
1.798673984384739286e-02 2.757112772271390622e-01
1.966306623188054242e-02 2.718630909971367360e-01
2.250776201208804644e-02 2.692194862211584327e-01
2.612009451991948589e-02 2.680334798257069662e-01
2.994020174173965543e-02 2.679014714364533756e-01
3.366418405520974627e-02 2.682445554928177267e-01
3.748953110098195152e-02 2.686753094918042928e-01
4.167121556983949954e-02 2.692621809359276863e-01
4.612318347035791744e-02 2.699719932898550501e-01
5.064713279020638392e-02 2.707060349965011992e-01
5.534902001361754337e-02 2.713906821908087519e-01
6.009896968081542001e-02 2.719550811500396903e-01
6.467701861184013690e-02 2.726337879298544320e-01
6.877617447605427481e-02 2.744417470017979088e-01
7.274126582704518174e-02 2.776555864726509837e-01
7.635429555547604275e-02 2.816689113775674991e-01
7.964252324363059465e-02 2.858564459990447504e-01
8.276637546116345778e-02 2.900692698332637542e-01
8.550732083328785316e-02 2.941857652870764617e-01
8.718369825381144800e-02 2.983345133465634680e-01
8.830978348682766432e-02 3.028694779823520311e-01
8.969962015770228947e-02 3.069209337476404564e-01
9.218987857836412336e-02 3.098043188966823069e-01
9.565104820133558949e-02 3.117699361580467676e-01
9.837514261413590755e-02 3.124776101706338571e-01
1.006661197227491783e-01 3.127818058537905066e-01
1.029784986412689701e-01 3.126733497855379573e-01
1.056307995968096269e-01 3.121159301106689044e-01
1.086366934361923386e-01 3.104859518346889669e-01
1.118882969306530112e-01 3.077471387305151240e-01
1.156593854831959450e-01 3.043206734513206335e-01
1.199770466715655154e-01 3.007632094105651688e-01
1.243780092111364671e-01 2.974988297316943364e-01
1.287733476342572125e-01 2.942283026948703806e-01
1.337445690224724482e-01 2.905613754406811133e-01
1.393246084114079797e-01 2.864874880427250581e-01
1.455210011686667859e-01 2.820249074612266593e-01
1.523005547411014904e-01 2.772270163566594725e-01
1.593385642138442915e-01 2.723112216582085909e-01
1.659657293803636358e-01 2.674006984095997908e-01
1.718710622835835644e-01 2.624604529970283040e-01
1.770320111668368113e-01 2.569856217343122196e-01
1.815266083334206582e-01 2.505280196706053952e-01
1.852760063271517710e-01 2.429874783207583711e-01
1.877784687722612311e-01 2.347043667472900885e-01
1.886753163652062915e-01 2.261850641703748166e-01
1.879633135728712712e-01 2.177554764297565393e-01
1.857885627705446185e-01 2.096091887923759722e-01
1.825224952765797382e-01 2.021393833652389282e-01
1.784144686315353723e-01 1.954665308793145928e-01
1.733674202751679383e-01 1.897288285465446311e-01
1.672951130088088378e-01 1.847539186095627783e-01
1.609766127408995273e-01 1.808723233286626264e-01
1.546455974257772426e-01 1.781792494827227902e-01
1.487326463566369938e-01 1.766114923637830125e-01
1.434383179781581752e-01 1.758184052203888015e-01
1.381107438996069803e-01 1.755973487982435410e-01
1.323493322587349919e-01 1.760927360556551469e-01
1.265510794113373083e-01 1.772391626381060736e-01
1.208734829701016006e-01 1.789552412883180788e-01
1.156479678852850024e-01 1.813258670478675727e-01
1.107424255639431615e-01 1.839550034888203234e-01
1.056097812502776040e-01 1.870220888065380338e-01
1.001214668788404372e-01 1.903127139776810972e-01
9.408527487309444048e-02 1.932633048794091257e-01
8.728730982272112082e-02 1.955543516066782228e-01
7.997553081203577496e-02 1.972817817443257848e-01
7.298125429405594167e-02 1.985133890722824701e-01
6.603978442380664671e-02 1.991565503845792451e-01
5.911467283559611319e-02 1.994977217467355513e-01
5.177388136807319075e-02 1.996540755721112892e-01
4.427580622388420373e-02 1.994963710344817287e-01
3.690065839519275637e-02 1.988987676448407960e-01
2.973502358875420790e-02 1.980693342430982218e-01
2.298124303732343443e-02 1.971084842555138605e-01
1.698382563358622616e-02 1.961775997626314938e-01
1.208861107656795768e-02 1.954719808316948415e-01
7.608744458724503446e-03 1.950095070003960984e-01
3.967399106495519794e-03 1.949607557434462901e-01
-2.432906872457289769e-04 1.954391770445617349e-01
-4.053101577074367384e-03 1.970814490955660470e-01
-6.637016054104968692e-03 1.999639713716447609e-01
-8.105208813056593437e-03 2.039396090563983244e-01
-9.174944437139752329e-03 2.087310788056889743e-01
-1.022060683901275871e-02 2.143001311023354782e-01
-1.125512119063170995e-02 2.205972661935016454e-01
-1.240356958494650413e-02 2.275517497934203270e-01
-1.356595990636510519e-02 2.349480736060669539e-01
-1.474797571846531846e-02 2.425065481167443526e-01
-1.584814401604982617e-02 2.498067593353922589e-01
-1.680775722677784953e-02 2.568162903259628704e-01
-1.777277036958472764e-02 2.635708915065720914e-01
-1.862782489633704394e-02 2.700558706203399217e-01
-1.938740870068901209e-02 2.762550767563439202e-01
-2.012332941336352279e-02 2.823886054815253344e-01
-2.084775999461171633e-02 2.886237944034420466e-01
-2.163534061777060494e-02 2.953171536630210259e-01
-2.259392526519801367e-02 3.028349758580426987e-01
-2.358961577251349542e-02 3.108660043449933963e-01
-2.457245747465497399e-02 3.194743257205835407e-01
-2.544553975313585889e-02 3.284447643543721984e-01
-2.635150142041604512e-02 3.374738712304725663e-01


==> figures/15hat.txt <==
x	y
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.439935275904723648e-06 -4.427579398690484092e-06
1.558263412861641737e-04 -5.334511374852811882e-04
6.559854181428074766e-04 -2.166612366608135394e-03
1.350268081400897262e-03 -4.383660405614667882e-03
2.032383748919683666e-03 -6.561002432678461442e-03
2.572459598209184475e-03 -8.326403818696512943e-03
3.036690452906698132e-03 -9.861237928641929107e-03
3.523850946392972049e-03 -1.149797556903510085e-02
4.107508757024385185e-03 -1.347426243355480391e-02
4.746413695379588654e-03 -1.561511658153035519e-02
5.529141373380279390e-03 -1.819889226472847649e-02
6.418722738287160542e-03 -2.127684611573927437e-02
7.455129809338795210e-03 -2.517375084111756964e-02
8.617808722505594654e-03 -2.984080187613687152e-02
9.926019549063355013e-03 -3.511622054666604237e-02
1.130875164633187401e-02 -4.065668068321223044e-02
1.267398445918682323e-02 -4.610820245959101199e-02
1.406519504952482083e-02 -5.176359545500316961e-02
1.550210511829890406e-02 -5.744414317316017676e-02
1.711447088920011600e-02 -6.314695224871347268e-02
1.880147963527874916e-02 -6.886302681315241425e-02
2.043159376128277777e-02 -7.442276518213769565e-02
2.160941634555924029e-02 -7.992110948210041921e-02
2.145139754635786572e-02 -8.525774834854485396e-02
1.976428777488238933e-02 -9.125056320505246787e-02
1.634094679972597150e-02 -9.580125941635471432e-02
1.126734921171076986e-02 -9.912859443750084154e-02
4.939395578306824373e-03 -1.022759225836415709e-01
-2.509661157509797142e-03 -1.052416739470527357e-01
-1.086703036715337516e-02 -1.083193302470670805e-01
-1.978079562753852494e-02 -1.114980989331400690e-01
-2.869432676556667866e-02 -1.145096503737377258e-01
-3.793309531752787206e-02 -1.178581975126536258e-01
-4.772472794676974744e-02 -1.210847816876712835e-01
-5.793731990509211338e-02 -1.244644115527795830e-01
-6.902424674482324218e-02 -1.282456801503876198e-01
-8.041022084811688675e-02 -1.321761379751621723e-01
-9.190909971754930574e-02 -1.360857676479791112e-01
-1.036105089616904812e-01 -1.400583013244733332e-01
-1.152982745754639743e-01 -1.440129915638285740e-01
-1.269610864320780130e-01 -1.479363880579384893e-01
-1.387623051488586501e-01 -1.518840132296235546e-01
-1.499488130800413488e-01 -1.555699869133008728e-01
-1.607198816500935434e-01 -1.591302499184263364e-01
-1.712554725802447886e-01 -1.625879735898419498e-01
-1.803944195159447317e-01 -1.655903067613123669e-01
-1.877618111840960169e-01 -1.680962568969574800e-01
-1.949307559663258638e-01 -1.705150851317786265e-01
-2.021413812733138804e-01 -1.729623611779554371e-01
-2.067292530185257937e-01 -1.744158315874634324e-01
-2.106602681380913000e-01 -1.756881675037276214e-01
-2.149444655327634457e-01 -1.770659597796719609e-01
-2.180235477805591016e-01 -1.780197573065434580e-01
-2.197655777228041951e-01 -1.785376300311275199e-01
-2.206852803821421627e-01 -1.787934773394344590e-01
-2.207098717868770377e-01 -1.787700460651872603e-01
-2.203835583769026829e-01 -1.786264670232070306e-01
-2.201583840506118050e-01 -1.785148179283072845e-01
-2.199353940102788396e-01 -1.784100225397465544e-01
-2.203525515895821962e-01 -1.785082306386918116e-01
-2.208752222268895726e-01 -1.786392455313779437e-01
-2.226785474499619055e-01 -1.791667645696864430e-01
-2.282130828060513483e-01 -1.808901746868286642e-01
-2.406902207771633440e-01 -1.848807137556379432e-01
-2.494255725123457335e-01 -1.877832517694840719e-01
-2.569484715496284100e-01 -1.903171897622028541e-01
-2.620103777011897339e-01 -1.920397537907117536e-01
-2.659184629616100359e-01 -1.933340016305554743e-01
-2.712057714465976876e-01 -1.950166641766613862e-01
-2.759448448974024526e-01 -1.965591946529418876e-01
-2.787133774307836154e-01 -1.975046927043554446e-01
-2.823379004475134457e-01 -1.987517456865598442e-01
-2.862608087341297902e-01 -2.001132213775983770e-01
-2.915964299324658726e-01 -2.018734560868545580e-01
-2.974890265927051525e-01 -2.038499003217983385e-01
-3.002969255688024419e-01 -2.048295077634580685e-01
-3.114048345417349539e-01 -2.082974753601953832e-01
-3.272079080344413859e-01 -2.130325169458363033e-01
-3.354372536148291783e-01 -2.152124142475288771e-01
-3.448829264634479808e-01 -2.176395859556314871e-01
-3.526476134082074387e-01 -2.196627392960906755e-01
-3.610378638154596587e-01 -2.220875544646840061e-01
-3.682355448855391677e-01 -2.242998659454541188e-01
-3.761046685167735992e-01 -2.266781388660648877e-01
-3.852112002806628577e-01 -2.293831969866558240e-01
-3.941407999933840833e-01 -2.318523968999167684e-01
-4.043444011041327224e-01 -2.344394068289719357e-01
-4.141704342685029738e-01 -2.367987214109258665e-01
-4.221333522681204875e-01 -2.387410869045799022e-01
-4.279916911621138298e-01 -2.402600439666209287e-01
-4.321929139317446933e-01 -2.410731830012166621e-01
-4.395304422661436283e-01 -2.413373012861753930e-01
-4.467120200097546845e-01 -2.388365336877184830e-01
-4.478960856399646362e-01 -2.321949006418619621e-01
-4.512068440353167453e-01 -2.251732351864556558e-01
-4.546761986259034716e-01 -2.172444605587031674e-01
-4.588773711544849032e-01 -2.088184437430287976e-01
-4.633601491841246589e-01 -2.000250128947900496e-01
-4.698712435078938321e-01 -1.914565704984671768e-01
-4.757608363413053376e-01 -1.825453133557414231e-01
-4.829568600693582847e-01 -1.738617811155049042e-01
-4.901435212070711644e-01 -1.650533391642125536e-01
-4.970452448819627222e-01 -1.560563406674463360e-01
-5.034239503117128312e-01 -1.471351022665796093e-01
-5.094239026957979588e-01 -1.385636339991161980e-01
-5.155081787050199704e-01 -1.300219785767705027e-01
-5.229200158237913287e-01 -1.211247030317472162e-01
-5.308840677377568706e-01 -1.114671244037190034e-01
-5.383593777176524098e-01 -1.012006574944649545e-01
-5.463541347346833055e-01 -9.071251363298303561e-02
-5.545683708528867939e-01 -7.981945813619607810e-02
-5.623975689413259760e-01 -6.877582454532153722e-02
-5.694917277796446298e-01 -5.755522610755276630e-02
-5.759853738857183547e-01 -4.593615213841280298e-02
-5.837737972327016189e-01 -3.344967484550814135e-02
-5.910659763711839654e-01 -2.094553504027947544e-02
-5.986984077554484696e-01 -8.544868971976829486e-03
-6.065044589523101992e-01 4.301537166495048893e-03
-6.139698222889383716e-01 1.792774023852410775e-02
-6.210871470295413754e-01 3.190788320794857302e-02
-6.274576379448900676e-01 4.590316519378554588e-02
-6.332344242742858897e-01 5.962113384027944302e-02
-6.391210944620053791e-01 7.412133850345579977e-02
-6.450064130757748870e-01 8.871896323441499921e-02
-6.502692252453823318e-01 1.027201040502259272e-01
-6.546817050310342889e-01 1.161263596002262283e-01
-6.586843353259949074e-01 1.302447473815379897e-01
-6.623571074459403407e-01 1.448598085248368195e-01
-6.655987196486411461e-01 1.595944343998593751e-01
-6.683327452227260101e-01 1.734394828541654943e-01
-6.708908840187088884e-01 1.875242280625080415e-01
-6.734140985053808093e-01 2.018195226742860726e-01
-6.755525055952327218e-01 2.165199378820084619e-01
-6.775579953888374307e-01 2.312935313099972190e-01
-6.789492511404801034e-01 2.462860556889595876e-01
-6.804020369079321062e-01 2.612408275416310266e-01
-6.814663536096918772e-01 2.763311522741501158e-01
-6.813509042536071147e-01 2.909676167530775293e-01
-6.806293687432544148e-01 3.059149478994170335e-01
-6.795412284104888068e-01 3.214147963726414203e-01
-6.779034507118766317e-01 3.347862564305052469e-01
-6.765103051367242770e-01 3.475366446894762595e-01
-6.749774260129719483e-01 3.586193106917582307e-01
-6.738205020010524793e-01 3.698870380590833506e-01
-6.729907298807069616e-01 3.814203189584366438e-01
-6.726154970314943693e-01 3.946907315733614863e-01
-6.719502411778752737e-01 4.063050533463058445e-01
-6.713096183458077126e-01 4.170683615700593316e-01
-6.707315689605685138e-01 4.270964280249959777e-01
-6.702444850855249214e-01 4.366156878457703727e-01
-6.700658391960540028e-01 4.438195817206022076e-01
-6.700135212708601129e-01 4.484666955007683975e-01
-6.703226748469209850e-01 4.503879676301994484e-01
-6.708313525555118506e-01 4.503173772399615693e-01
-6.712126117575770712e-01 4.496911430187765513e-01
-6.713856049149693472e-01 4.493862095678841095e-01
-6.713505392866536692e-01 4.493506908776808695e-01
-6.711651862436368576e-01 4.494588512707731187e-01
-6.706928404757137585e-01 4.489027512900089500e-01
-6.708926169560978092e-01 4.496921223605221396e-01
-6.710198547569589111e-01 4.504150334001543743e-01
-6.713554474588346865e-01 4.506625013844157146e-01
-6.712912282033759448e-01 4.510672243350968280e-01
-6.712431354390197003e-01 4.512970234593184915e-01
-6.712897941435189697e-01 4.513753055919002555e-01
-6.714778663799390035e-01 4.514779411921401864e-01
-6.711829704882710246e-01 4.517484579900282737e-01
-6.709108009870559108e-01 4.519684228466360199e-01
-6.710533889197540791e-01 4.519525433641234380e-01
-6.711260689166418381e-01 4.519659630737089540e-01
-6.709251254985599822e-01 4.521459745219120197e-01
-6.711249535472069150e-01 4.520632722347280863e-01
-6.710150484025170226e-01 4.521308225613308585e-01
-6.711752686054144323e-01 4.520732939310225795e-01
-6.714480473317209208e-01 4.519357964982173570e-01
-6.714733399111656453e-01 4.519097395862968214e-01
-6.714331502942827434e-01 4.519364390076180404e-01
-6.713625240058052057e-01 4.519274612805100344e-01
-6.715247200076036593e-01 4.518240624004467021e-01
-6.712526658032975657e-01 4.519534204767591823e-01
-6.712148308099981087e-01 4.519473375807839810e-01
-6.710814831772219380e-01 4.520023192094035913e-01
-6.709907685100416908e-01 4.520322724796846381e-01
-6.712573567263097063e-01 4.523014117465549710e-01
-6.712374432506021948e-01 4.526658961711286233e-01
-6.712120392910621014e-01 4.531320837646150568e-01
-6.711873210315830729e-01 4.536006294287991958e-01
-6.711970119089460951e-01 4.538323379080101416e-01
-6.712632082401180922e-01 4.537852693342454558e-01
-6.712140806712382224e-01 4.538014827947761676e-01
-6.712567185591021834e-01 4.536811013787265812e-01
-6.700816895147737595e-01 4.545142948636131663e-01
-6.700883656522053089e-01 4.545523578439409351e-01
-6.700609212311202656e-01 4.547934154572700338e-01
-6.700743963222178801e-01 4.547552689560503958e-01
-6.700361893033324190e-01 4.548990380023365532e-01
-6.699815619944498035e-01 4.553429373049753814e-01
-6.699064176781032165e-01 4.560148870952709377e-01
-6.698254343966766333e-01 4.568408657451951682e-01
-6.697522357052785313e-01 4.575519186616919809e-01
-6.696489332134105688e-01 4.579762688323272268e-01
-6.695611190714537697e-01 4.580713435720584203e-01
-6.694806947690726817e-01 4.579902635769935171e-01
-6.694006330225493739e-01 4.577448399558153858e-01
-6.676314081659624478e-01 4.615951586922815153e-01
-6.670194796451428543e-01 4.621143000046020188e-01
-6.669076091360369718e-01 4.620987593554155004e-01
-6.665349214194172811e-01 4.622279776188910061e-01
-6.669107139265852968e-01 4.619911240547928122e-01
-6.683028735873989268e-01 4.612784634615848534e-01
-6.682713490086804597e-01 4.616529666678146349e-01
-6.681657609637756678e-01 4.622399019950947374e-01
-6.679558419224300714e-01 4.629872635229861921e-01
-6.676149022621206131e-01 4.640945600563526341e-01
-6.672142242671824652e-01 4.654738560990396845e-01
-6.668245388803437645e-01 4.671140248393916283e-01
-6.664843470806970371e-01 4.689027093692485493e-01
-6.661532031410076771e-01 4.708291167702420288e-01
-6.657306271362268824e-01 4.731450387392407975e-01
-6.651280972582459539e-01 4.759365482333325903e-01
-6.642854026368520959e-01 4.784913248631180727e-01
-6.636361512965470721e-01 4.804985731816381334e-01
-6.629745462559805125e-01 4.817371997359904956e-01
-6.624486684375450185e-01 4.824729147541731988e-01
-6.620221421590163358e-01 4.830560507077328314e-01
-6.610989093273175188e-01 4.837316088904362599e-01
-6.586940257934643661e-01 4.850300671057571344e-01
-6.549731041096683581e-01 4.869355335795506612e-01
-6.504376856558783393e-01 4.888901610551786292e-01
-6.451840704134300664e-01 4.907594110545674959e-01
-6.392296330876164889e-01 4.928626950974597243e-01
-6.324242942940531131e-01 4.955605077049454743e-01
-6.250850843931018419e-01 4.988542277959310267e-01
-6.171871331417626561e-01 5.024311907913582287e-01
-6.093939164299082556e-01 5.055021097468025415e-01
-6.013031376595650013e-01 5.084454948378359651e-01
-5.930419520771944564e-01 5.114431115564290753e-01
-5.846362995000721208e-01 5.145423786339091698e-01
-5.761662598071415342e-01 5.176692903410159419e-01
-5.673727505664001303e-01 5.208593041429196990e-01
-5.583411704602951886e-01 5.241282231630052246e-01
-5.492670223786477735e-01 5.274043757850322978e-01
-5.401486049745333196e-01 5.306845600829338538e-01
-5.311474785522755093e-01 5.339541264589718894e-01
-5.223087200419554987e-01 5.372617745618312179e-01
-5.137283274957824553e-01 5.405192603510849958e-01
-5.054274068344974946e-01 5.436165883607629867e-01
-4.974657661761480165e-01 5.465371342655802600e-01
-4.897764396463093473e-01 5.492784220540927187e-01
-4.828071578792161311e-01 5.517922000709237773e-01
-4.770144537549794728e-01 5.539237711536998399e-01
-4.720789485364280669e-01 5.557394352992638398e-01
-4.680840168846725491e-01 5.572390157890002582e-01
-4.650839178172145316e-01 5.584385051442962711e-01
-4.631749403675382570e-01 5.592311895606705274e-01
-4.622316372092026282e-01 5.596373416724328420e-01
-4.622419807517869628e-01 5.596875355909483041e-01
-4.532655431386158895e-01 5.636697351852352211e-01
-4.528668265430831896e-01 5.639480100877515278e-01
-4.525217835386855514e-01 5.640169363364294641e-01
-4.525599573039328916e-01 5.641254855422568326e-01
-4.525199363112719642e-01 5.641820117480447205e-01
-4.525779033615586200e-01 5.642511412708245411e-01
-4.525125044583143685e-01 5.642704021332264341e-01
-4.525523521288497553e-01 5.643187778669188637e-01
-4.525834582185406241e-01 5.643439425535133891e-01
-4.527768144702258857e-01 5.644136578934308979e-01
-4.526263018345570432e-01 5.643858662521118452e-01
-4.525622901651569774e-01 5.643694654069882910e-01
-4.524896849541280575e-01 5.643604147628173973e-01
-4.523523426037503459e-01 5.643314666028057536e-01
-4.522628281959701346e-01 5.643154074176081059e-01
-4.521765989272686359e-01 5.643025220445134771e-01
-4.523287971809633046e-01 5.643527846327943687e-01
-4.521878416667063361e-01 5.643182682032036324e-01
-4.522076783066742434e-01 5.643290884328975299e-01
-4.523164343130098297e-01 5.643578657495592621e-01
-4.521885245214410376e-01 5.643265358502300710e-01
-4.521658468270083331e-01 5.643284078287121863e-01
-4.520276098903266426e-01 5.642958162945180822e-01
-4.520143754255748769e-01 5.642917023359631523e-01
-4.520158098509995948e-01 5.642889882089898723e-01
-4.520055688227805346e-01 5.642790266342322392e-01
-4.519117104941748897e-01 5.643106704580349575e-01
-4.511806760633685909e-01 5.645654956092139853e-01
-4.490390093120896209e-01 5.653019573127164854e-01
-4.454430158417290175e-01 5.665381987855606649e-01
-4.408542309350657051e-01 5.681818623571249782e-01
-4.352940797254934435e-01 5.701435740549342102e-01
-4.291656547059302662e-01 5.723190479764119765e-01
-4.226008305904136453e-01 5.746179697214900406e-01
-4.153919253053054428e-01 5.771199687394912292e-01
-4.078094256146583829e-01 5.797673905561461227e-01
-4.001499351719110531e-01 5.824345901938949854e-01
-3.924724936649391371e-01 5.851232821117010596e-01
-3.847354927985303652e-01 5.878286013187467018e-01
-3.770891115722672104e-01 5.904927874231425955e-01
-3.693751603681320050e-01 5.931499489307656692e-01
-3.615226238942121362e-01 5.958110201336498379e-01
-3.538518021841536298e-01 5.983306563401522560e-01
-3.459391864010407658e-01 6.008714826583506641e-01
-3.380462389336881812e-01 6.035107718965481149e-01
-3.299631214244306832e-01 6.060444557519532038e-01
-3.215868984467466496e-01 6.083878599829404266e-01
-3.127451179234517764e-01 6.107625158475387117e-01
-3.042152625702901902e-01 6.132624386087300872e-01
-2.958234667653518724e-01 6.159088334055093927e-01
-2.884319938442828080e-01 6.184703951573009562e-01
-2.821339329127435791e-01 6.208080801969447782e-01
-2.754602403744129679e-01 6.232057768789129870e-01
-2.687359095282950694e-01 6.256379581602157236e-01
-2.621196996519936095e-01 6.279675225196962307e-01
-2.558227639735937142e-01 6.301071589785075533e-01
-2.491214476652440779e-01 6.323389062016827600e-01
-2.415101796575970794e-01 6.347240367836610719e-01
-2.336496216594734776e-01 6.371851929722726071e-01
-2.265364111947640868e-01 6.395181176537422241e-01
-2.203980090993782892e-01 6.415891710283667670e-01
-2.152088326520567030e-01 6.434281777201875663e-01
-2.104303396330582110e-01 6.451408332251565847e-01
-2.053727796885294610e-01 6.469422659899893846e-01
-2.005830408975529111e-01 6.486151222193884403e-01
-1.966501007404122814e-01 6.499575897267759750e-01
-1.938781293446735221e-01 6.508882013858120485e-01
-1.919110097445662078e-01 6.515464781473065958e-01
-1.909222752083457042e-01 6.518623190621245511e-01
-2.002358492094825082e-01 6.488524264172522704e-01
-1.951023078850395165e-01 6.510031701228231604e-01
-1.947363837203471004e-01 6.511195541538689069e-01
-1.941597355122071655e-01 6.512896757692695493e-01
-1.939693686674411055e-01 6.513351581352474495e-01
-1.943713714012825222e-01 6.511871848904970950e-01
-1.951323221040050515e-01 6.509165856374913295e-01
-2.018284828065169401e-01 6.480255346682938233e-01
-2.017262433048619408e-01 6.478979453390054655e-01
-2.008667347419892668e-01 6.480867750033666441e-01
-2.001081572810627929e-01 6.483137833796059901e-01
-1.995660232433888737e-01 6.486202398229884425e-01
-1.990367158378410495e-01 6.489561547687971998e-01
-1.988973567466722492e-01 6.490029860105052117e-01
-1.981440339668528172e-01 6.492641948271802299e-01
-1.970036111226668163e-01 6.496643749553249192e-01
-1.951111481558092942e-01 6.503529606746997205e-01
-1.920984192202723484e-01 6.514438941147961959e-01
-1.888770483026296632e-01 6.526146139102927402e-01
-1.852142316273524547e-01 6.538512395432062307e-01
-1.810798950149706266e-01 6.549152753236172630e-01
-1.767591866694354918e-01 6.553307263772264468e-01
-1.722837689459926491e-01 6.550443731380988233e-01
-1.674678258368082207e-01 6.538803105739503518e-01
-1.623023625965736294e-01 6.514445294256689944e-01
-1.569275392440001304e-01 6.477100738507854949e-01
-1.552112577726670051e-01 6.422304678562668068e-01
-1.526408603568800149e-01 6.357381422058759890e-01
-1.500577265659332193e-01 6.280518546208034847e-01
-1.471702506763196694e-01 6.191334337752602002e-01
-1.439937209136672447e-01 6.089748666568737256e-01
-1.414954015912438801e-01 5.979499810322823627e-01
-1.383085893734420091e-01 5.862218497508098203e-01
-1.351176709385849273e-01 5.735181054529026046e-01
-1.313117905784341177e-01 5.603429425238930506e-01
-1.278343311106474867e-01 5.469645993718053045e-01
-1.241409838814450523e-01 5.336956909044987540e-01
-1.207296990567580525e-01 5.205628712585362861e-01
-1.172915620379312018e-01 5.074953621852204000e-01
-1.136808676123360201e-01 4.942215783733227563e-01
-1.100782779312890897e-01 4.809050305607370235e-01
-1.065263956709117527e-01 4.675704972006217708e-01
-1.029623507344778754e-01 4.542803517089754606e-01
-9.936983412538220872e-02 4.412585098987513166e-01
-9.578574655437423202e-02 4.286894464726209164e-01
-9.236531070722868442e-02 4.166664548474310337e-01
-8.898919191864382294e-02 4.055457920899429580e-01
-8.570159535828676678e-02 3.942013693990176204e-01
-8.260114499524182086e-02 3.828362463351314138e-01
-7.952012358946124182e-02 3.718935674651276391e-01
-7.647138474070661052e-02 3.607604469017662296e-01
-7.349078281794381440e-02 3.491192457156750417e-01
-7.006625021348372728e-02 3.368370742885334335e-01
-6.632957533870316447e-02 3.221999949219467307e-01
-6.240694234594191397e-02 3.069132964782701478e-01
-5.878999491669200522e-02 2.927785832690520396e-01
-5.530602959185269840e-02 2.795852531611588976e-01
-5.148484291314201627e-02 2.652990440468904754e-01
-4.778883458640571791e-02 2.513759466624709837e-01
-4.450817983472953043e-02 2.393630773638919795e-01
-4.122531829165253237e-02 2.272763209560635933e-01
-3.757692859404646035e-02 2.132052393829753090e-01
-3.390313573936485497e-02 1.984232305971032895e-01
-3.015019065547655530e-02 1.849226512730989536e-01
-2.714725225030161990e-02 1.744337189772994234e-01
-2.409441789775938064e-02 1.625520908095475781e-01
-2.127606660695640153e-02 1.517515095720144147e-01
-1.826158170756403409e-02 1.396484896214764682e-01
-1.572642327776362092e-02 1.279970525892699107e-01
-1.304196866163367420e-02 1.154281427775679381e-01
-9.825222951879182889e-03 1.016481072498480465e-01
-6.556602796531586265e-03 8.828392700160385409e-02
-3.886979847800841725e-03 7.775031214957428549e-02
-1.669938531194166713e-03 6.913926192486782862e-02
4.756951869209065332e-04 6.115756736610378219e-02
3.097734055049068593e-03 5.187089227840015887e-02
5.610207438324350641e-03 4.198971891857206096e-02
7.106741649358732336e-03 3.616532535152267025e-02
8.478141352268975944e-03 3.079001270516713157e-02
9.862557775797526141e-03 2.565955912179239407e-02
1.139344038587639454e-02 2.021755044383344996e-02
1.251185858708879495e-02 1.621853043693455981e-02
1.335558390177446660e-02 1.319654681417082101e-02
1.401446200247915760e-02 1.040630403319922626e-02
8.744401866337344481e-03 2.747642478751296732e-02
4.371480397402493362e-03 4.157345791866889212e-02
3.813422749631958410e-03 4.161669716542070602e-02
3.662511125080058095e-03 3.991965887562821946e-02
3.705622529983806403e-03 3.769813437954383506e-02
3.820836944230636585e-03 3.584911720223899617e-02
3.993349776262628166e-03 3.410934647326850644e-02
4.201235137646891493e-03 3.259782507408409691e-02
4.292656068235033671e-03 3.199049503831854352e-02
4.421495177606879837e-03 3.116319731011882657e-02
4.552988895375374538e-03 3.031062824962344263e-02
5.208651927756232855e-03 2.532265943862759341e-02
5.375558345298855380e-03 2.460919168003223786e-02
5.418872910632110441e-03 2.450864259265689987e-02
5.441338191596409302e-03 2.444032572465278455e-02
5.434744797990290199e-03 2.456544065214705599e-02
5.598906624813731851e-03 2.467279125498133760e-02
5.053476038551099267e-03 2.294242799599207489e-02
5.179359116834494035e-03 2.266906869420622084e-02
5.287224164438121196e-03 2.260372026557265143e-02
5.355094113109771896e-03 2.301609160880298266e-02
5.320075769904971871e-03 2.344508986500712377e-02
5.079327550579907855e-03 2.356441913679014830e-02
5.510436924808397897e-03 2.404042213340315190e-02
6.058799229104786487e-03 2.456042838714368390e-02
6.082916309164512411e-03 2.467231406415920300e-02
5.640791897734780645e-03 2.445264613130207834e-02
5.570584608003617891e-03 2.449326399240452784e-02
5.296392793563828826e-03 2.436787514000700317e-02
5.583209390241199166e-03 2.459169590072963346e-02
5.098679687265302886e-03 2.425017490826821692e-02
4.644190872405066020e-03 2.365465251679551434e-02
4.673758389846500647e-03 2.368839626582450522e-02
4.708274255250762506e-03 2.399544973137735654e-02
4.745727382017559878e-03 2.426771619198262939e-02
2.963072429927307919e-03 2.331723677952191737e-02
3.234766948179052231e-03 2.377097250963692773e-02
3.297383486330112551e-03 2.407379919031360505e-02
3.289340741969886545e-03 2.426476505070835829e-02
3.401840874747373653e-03 2.455933569211067938e-02
3.364993991184295815e-03 2.470523672680635316e-02
3.233862653564907597e-03 2.475194408631953280e-02
3.157110414622890139e-03 2.484254343081601646e-02
3.310310043098601846e-03 2.504484106454734488e-02
3.322102370924716244e-03 2.519195694453061143e-02
3.491896954548083781e-03 2.539277548616414998e-02
3.553734054407798812e-03 2.550076245859416932e-02
3.560418795889410022e-03 2.559219658356046145e-02
3.699670165817567098e-03 2.576844867278953871e-02
3.239461310562289763e-03 2.562384617673070172e-02
2.727696116538648029e-03 2.514801774494149211e-02
3.039864816447994909e-03 2.431883391856450374e-02
4.130529482427655087e-03 2.285651364157973223e-02
6.505312432231832864e-03 2.067252698563997945e-02
8.557364529102084658e-03 1.677695784382675706e-02
9.673113931411642802e-03 1.120611116739893103e-02
1.076441263609715510e-02 4.452455461571765312e-03
1.250679102620371949e-02 -2.869427984217926258e-03
1.445641666457012607e-02 -1.058295766044816712e-02
1.633438273561479276e-02 -1.881864262653873757e-02
1.815262294244272129e-02 -2.741155562572821988e-02
2.023889803470179868e-02 -3.610235889418747512e-02
2.228601452485635959e-02 -4.477376438339798065e-02
2.415459587987190543e-02 -5.277380421787830622e-02
2.613001304427248553e-02 -5.997136691721155488e-02
2.797146400206239683e-02 -6.669585673491802702e-02
2.895573773092530515e-02 -7.285947582486708429e-02
2.866087958979170874e-02 -7.817210061070634097e-02
2.765266353181960318e-02 -8.286891896978783312e-02
2.603013519205623141e-02 -8.568973971429900971e-02
2.366476070565209228e-02 -8.810274212280246042e-02
2.026508297228167207e-02 -9.016952154377019801e-02
1.529061924096025184e-02 -9.224316748983681091e-02
8.968693828754124159e-03 -9.449247205614456913e-02
1.804844521984833071e-03 -9.687195343566795680e-02
-5.702578575681847492e-03 -9.941015958432027066e-02
-1.304928452336933178e-02 -1.017821515137856403e-01
-1.984007824811814119e-02 -1.035745153285575482e-01
-2.613103201736373393e-02 -1.050810135762884623e-01
-3.113348201505857990e-02 -1.060298867600797390e-01
-3.448387972954485015e-02 -1.063850844065195173e-01
-3.720891680662238854e-02 -1.067992032099989025e-01
-3.946873913309804222e-02 -1.073703357198932673e-01
-4.124954601856964387e-02 -1.083067371554951863e-01
-4.188946855998480073e-02 -1.086151029583469207e-01
-4.169392262462123105e-02 -1.081488279410040276e-01
-4.243781934660751515e-02 -1.081406784778125435e-01
-4.511141460809645065e-02 -1.094269703622830769e-01
-4.873222749219506544e-02 -1.112530783525799011e-01
-5.338721819262874646e-02 -1.130636511873534672e-01
-5.894888463058284983e-02 -1.147920627872370397e-01
-6.509120146424901554e-02 -1.167912169741126271e-01
-7.143830257281309770e-02 -1.189719548195939808e-01
-7.783364835571961182e-02 -1.211693098093263726e-01
-8.352041444035473994e-02 -1.230774069213380062e-01
-8.852363004111339639e-02 -1.247091485007417316e-01
-9.392816728604762300e-02 -1.264024887977049094e-01
-1.005655378102630060e-01 -1.286127481783480297e-01
-1.083712520538812479e-01 -1.312157902617306360e-01
-1.173368930138719013e-01 -1.341914295504309240e-01
-1.273857869408023813e-01 -1.374549972080827964e-01
-1.378770567518456669e-01 -1.407907666925599377e-01
-1.488729123979050106e-01 -1.443071106677760174e-01
-1.604977595296993298e-01 -1.479217294858118648e-01
-1.729728484774789021e-01 -1.516958619262774310e-01
-1.855256288945120458e-01 -1.555776224161040666e-01
-1.983257064320446961e-01 -1.595116253860337230e-01
-2.107504028680126651e-01 -1.632565237689440063e-01
-2.230241656981717946e-01 -1.669976587831556725e-01
-2.346891596412033210e-01 -1.705898530354385823e-01
-2.458006177854314411e-01 -1.740391257956998006e-01
-2.554105761035325717e-01 -1.771806692859649590e-01
-2.644050655315418052e-01 -1.800811986814359611e-01
-2.738757570983822442e-01 -1.830049607816834345e-01
-2.840316220630495492e-01 -1.858860806243757269e-01
-2.950940231538892178e-01 -1.891393073233289812e-01
-3.054997796758004980e-01 -1.927839431825041083e-01
-3.165968603503733214e-01 -1.961551742651274632e-01
-3.271425000290804630e-01 -1.993662776801761738e-01
-3.376746988985335207e-01 -2.024596643107591243e-01
-3.481042578359360151e-01 -2.055825103325958081e-01
-3.583688582858852167e-01 -2.087352338559313181e-01
-3.683277824313681559e-01 -2.118103989606095194e-01
-3.774472370626542062e-01 -2.145313499940631197e-01
-3.876800492484785976e-01 -2.175233796153615007e-01
-3.956248504729443782e-01 -2.198986923560649065e-01
-4.050710422881559358e-01 -2.225452843261367664e-01
-4.146450221438503503e-01 -2.249425477629344583e-01
-4.177999121762596690e-01 -2.251407447854641419e-01
-4.251379561098377335e-01 -2.262277918921032360e-01
-4.291969500237764468e-01 -2.259248409285052328e-01
-4.314047099610136549e-01 -2.243109072065693210e-01
-4.349980666214496861e-01 -2.216177902907984498e-01
-4.399359168666182041e-01 -2.171769348637428432e-01
-4.444268951899155717e-01 -2.106518691484680073e-01
-4.485351845966347173e-01 -2.029011039326074073e-01
-4.541201761317065766e-01 -1.950295310044640740e-01
-4.596550806947787282e-01 -1.863203459173661536e-01
-4.657251014505048303e-01 -1.772895472833251052e-01
-4.730127051854913778e-01 -1.690381883384822204e-01
-4.803472566733018034e-01 -1.606510448721061857e-01
-4.871859014881353422e-01 -1.518255504860037408e-01
-4.936182031592354358e-01 -1.428340347805515942e-01
-4.997262716948355776e-01 -1.339109504696392172e-01
-5.056428378213914110e-01 -1.250658409651970726e-01
-5.116146969747110695e-01 -1.160914774025774004e-01
-5.177075487980979940e-01 -1.070701249354544665e-01
-5.238126427834707277e-01 -9.799685329870821970e-02
-5.301097056814716435e-01 -8.869872601992147276e-02
-5.368261803387757158e-01 -7.883308423665662257e-02
-5.435923756929843531e-01 -6.908342468447017937e-02
-5.507974716099413026e-01 -5.852232260956439364e-02
-5.584667626603702084e-01 -4.702532844306794857e-02
-5.664682106164733444e-01 -3.505433074248007208e-02
-5.744077233574247376e-01 -2.300959533098315829e-02
-5.814461018416433591e-01 -1.086805611060469301e-02
-5.866319644225943541e-01 7.483511167057946235e-04
-5.943030970327075613e-01 1.572586324550887329e-02
-6.013588781640110126e-01 2.986934152246594962e-02
-6.076177452637725462e-01 4.281333384764405420e-02
-6.134964660386050816e-01 5.524339978288221598e-02
-6.190412861137737366e-01 6.667057104336064632e-02
-6.244895764496354307e-01 7.796090138346498111e-02
-6.294581616688579295e-01 8.884565763627591539e-02
-6.338261517866357053e-01 9.873295429860048933e-02
-6.374999226941160391e-01 1.078041437351118653e-01
-6.390387053507042836e-01 1.132732011843543829e-01
-6.385078763555104286e-01 1.156991346265805604e-01
-6.369468652449681301e-01 1.179842521189105181e-01
-6.340012554834458802e-01 1.189676939316924309e-01
-6.301813208571459546e-01 1.211141135112365486e-01
-6.257701051722021068e-01 1.224862720039132102e-01
-6.208784653604486614e-01 1.236697903860234232e-01
-6.160429234685753652e-01 1.250041102963045381e-01
-6.117635995723296194e-01 1.268859823973630674e-01
-6.078135390257847215e-01 1.287472994994577069e-01
-6.039697980707214864e-01 1.301094374202014237e-01
-6.001654075549862632e-01 1.315570202207031192e-01
-5.965913677560549244e-01 1.326452990613272986e-01
-5.932170504053381199e-01 1.332184093957772819e-01
-5.900140510526119542e-01 1.335983794630547505e-01
-5.868608498294275444e-01 1.346154739046344084e-01
-5.840726580886920205e-01 1.354429617644797579e-01
-5.816930416412898763e-01 1.366486248605282006e-01
-5.793915296163868467e-01 1.377320460490523701e-01
-5.769229245112920124e-01 1.389674880384196010e-01
-5.749153151940322726e-01 1.398542738494567006e-01
-5.727812114116439535e-01 1.406872469118020386e-01
-5.706100890857283003e-01 1.413140002339761669e-01
-5.683084763376973214e-01 1.406790941659054051e-01
-5.659902221448820381e-01 1.386783726540462280e-01
-5.635399455534927382e-01 1.353394233004867608e-01
-5.611794103124642108e-01 1.309179971829832201e-01
-5.588306563334018984e-01 1.258449521770517443e-01
-5.562520831626520668e-01 1.205080283137929947e-01
-5.532456379372618915e-01 1.149384410710907467e-01
-5.501626047435709266e-01 1.095132656261037229e-01
-5.473787575241649828e-01 1.046505187211764498e-01
-5.449069881599895027e-01 1.003650693090006457e-01
-5.425457333355404588e-01 9.627727130456502358e-02
-5.404863138755421348e-01 9.271437891145437038e-02
-5.385230984495595896e-01 8.912483494456549526e-02
-5.365131682739646690e-01 8.549682924885852742e-02
-5.345254965426720073e-01 8.199373695645678639e-02
-5.326422324434081368e-01 7.864137340378592189e-02
-5.304497663587014467e-01 7.530074631985869682e-02
-5.280079490260064512e-01 7.083303595527688790e-02
-5.254267345609090478e-01 6.580783992229186086e-02
-5.228563161667911796e-01 6.060232222343377162e-02
-5.202680833908723823e-01 5.558697423888702555e-02
-5.175731463852432102e-01 5.067953088921738070e-02
-5.149744412392058823e-01 4.594767920401850170e-02
-5.124307613094533087e-01 4.096124661929907013e-02
-5.099463435647598741e-01 3.725396757373287265e-02
-5.077275278269783865e-01 3.328164039264947666e-02
-5.050685639026849527e-01 2.825312705430188184e-02
-5.024198617382190646e-01 2.327977672695154612e-02
-5.002075290956955467e-01 1.932321652289791664e-02
-4.984333912129897959e-01 1.612465368679710451e-02
-4.970319451045513426e-01 1.356235417653659306e-02
-4.960674848889939925e-01 1.182261417600638173e-02
-4.955701101830105593e-01 1.096166678907630268e-02
-4.952827870683838563e-01 1.051071290174329653e-02
-4.950011403578475910e-01 1.004915425186862603e-02
-4.946998557548150099e-01 9.549091009336431804e-03
-4.942900882724812206e-01 8.807381814097146877e-03
-4.937417812283012575e-01 7.761888659953706041e-03
-4.931730846380152355e-01 6.697627492468966916e-03
-4.926296542837328429e-01 5.655651726308248174e-03
-4.928817249095905906e-01 5.959817929542416196e-03
-4.923484764453486817e-01 4.948462082464090937e-03
-4.910943635672593288e-01 2.777391013921357704e-03
-4.884784297482211990e-01 -1.168604650039607382e-03
-4.861864354518939946e-01 -4.354882949786262683e-03
-4.824656765691203164e-01 -1.013457931530402194e-02
-4.791635817051809187e-01 -1.550498377336695724e-02
-4.760403686022826042e-01 -2.061934331436784951e-02
-4.728160041840311356e-01 -2.580695852259976344e-02
-4.694068593317384241e-01 -3.160966779751184230e-02
-4.663480172189286010e-01 -3.719127922807852898e-02
-4.636766275865604747e-01 -4.182587793113247410e-02
-4.607286916401658328e-01 -4.663895610335479919e-02
-4.580644293618790774e-01 -5.126377574865640524e-02
-4.558679718919658730e-01 -5.495347800391455623e-02
-4.540276201064715189e-01 -5.796058339637101542e-02
-4.530573153992190072e-01 -5.949090420035237081e-02
-4.526282332686875631e-01 -6.002054361217894901e-02
-4.527958986741115188e-01 -5.951570160886307526e-02
-4.514723649370011582e-01 -6.099575501107055292e-02
-4.482378467070195494e-01 -6.502710702842363910e-02
-4.452404314031345178e-01 -6.882770692874506935e-02
-4.431144853529891403e-01 -7.217713811176749983e-02
-4.402978372300267451e-01 -7.710449104013608612e-02
-4.378169352102995182e-01 -8.137554594805271324e-02
-4.348461429982693471e-01 -8.626134808801218246e-02
-4.322621797810073385e-01 -9.082723121456788562e-02
-4.299955398991741062e-01 -9.474135201092746816e-02
-4.285373492754508407e-01 -9.744027943940083980e-02
-4.274665341583614997e-01 -9.935823039455049521e-02
-4.272123503915629117e-01 -9.997868413426817813e-02
-4.271009606729180286e-01 -1.001506012733085899e-01
-4.269883019549870484e-01 -1.003356721354566605e-01
-4.268768692736280013e-01 -1.005285728139162088e-01
-4.279492057958038109e-01 -9.866836029322050006e-02
-4.282686864156072803e-01 -9.817534129106761376e-02
-4.281646129754729801e-01 -9.789582611946864854e-02
-4.279718074014401408e-01 -9.762846743558095675e-02
-4.277954969734516499e-01 -9.744794048687260846e-02
-4.272266294008134624e-01 -9.847048036198025045e-02
-4.266957374121796986e-01 -9.940183168761487775e-02
-4.245944031020241205e-01 -1.015198669302839612e-01
-4.209767502535735062e-01 -1.027110160068135103e-01
-4.166453674060134338e-01 -1.031402943708108200e-01
-4.118266694330241506e-01 -1.029972039506674014e-01
-4.070171796902082861e-01 -1.021817918243628220e-01
-4.020481301216481396e-01 -1.010057650224391174e-01
-3.972034645875748837e-01 -9.968038727331754445e-02
-3.925415177859891136e-01 -9.847651752792999091e-02
-3.877334994973839488e-01 -9.718181175157369900e-02
-3.830019524481287352e-01 -9.552713412155891537e-02
-3.782560181387968901e-01 -9.396958102888057496e-02
-3.733813700939203062e-01 -9.249267926599602507e-02
-3.684227384975219954e-01 -9.108427391150021590e-02
-3.634202182909576084e-01 -8.982270175610020113e-02
-3.581983784411474914e-01 -8.865973205574491367e-02
-3.533002514918145986e-01 -8.762977582523107101e-02
-3.489038642660917677e-01 -8.656442122084677393e-02
-3.451313810803336990e-01 -8.561870273046420787e-02
-3.421824194821196374e-01 -8.481176495133076199e-02
-3.399639638024560262e-01 -8.420761471409698995e-02
-3.380414785970719538e-01 -8.367899202273539061e-02
-3.362849374476795106e-01 -8.325672308863302229e-02
-3.350837859338804403e-01 -8.299777424022436456e-02
-3.345074470137613942e-01 -8.296917112040881614e-02
-3.343105415873826591e-01 -8.301051400449248330e-02
-3.344606586215316812e-01 -8.312095198073379820e-02
-3.346217959708718825e-01 -8.322440710370333783e-02
-3.342026380911320982e-01 -8.318487347568502555e-02
-3.326473016363011848e-01 -8.291498511027915741e-02
-3.306203167462165582e-01 -8.244334754328644377e-02
-3.284332348809332336e-01 -8.169476067073450087e-02
-3.269079264068115998e-01 -8.073650196752138464e-02
-3.259761580155511318e-01 -7.955202993000858036e-02
-3.251957469995049865e-01 -7.766027352193916045e-02
-3.245280476785691870e-01 -7.489042404331729130e-02
-3.247268871727844730e-01 -7.250425710632550647e-02
-3.252126417872890363e-01 -6.999071893239711128e-02
-3.260110027170894376e-01 -6.681898495368894519e-02
-3.270281025671570863e-01 -6.289203504466168992e-02
-3.278311774540199619e-01 -5.806183313410629571e-02
-3.288762246165130576e-01 -5.280916754770625249e-02
-3.296876412003532653e-01 -4.673430685536020257e-02
-3.308121859185287339e-01 -4.085168873486397928e-02
-3.318160678840665900e-01 -3.476071581957645290e-02
-3.330608734731164144e-01 -2.873034450751600979e-02
-3.345688331636151869e-01 -2.301312890771713832e-02
-3.359486072664673029e-01 -1.726215454497208660e-02
-3.372464299705137392e-01 -1.175517158724426366e-02
-3.384397322746351966e-01 -6.294057846816019687e-03
-3.396467075648789136e-01 -1.026484550324663477e-03
-3.409009675943949214e-01 4.549397581890365916e-03
-3.422975821307246980e-01 1.043354374064873503e-02
-3.437276665482046911e-01 1.634391237966198104e-02
-3.451652142573829463e-01 2.220022068600533555e-02
-3.465312745233971592e-01 2.772657902473813635e-02
-3.476152908611192527e-01 3.195112308153880837e-02
-3.483250294228668609e-01 3.433423647292092179e-02
-3.490162166339267902e-01 3.639457104901199641e-02
-3.499834148177543014e-01 3.968869081113920311e-02
-3.513480381008923792e-01 4.456634691298998890e-02
-3.529529372588683378e-01 5.029850070237523729e-02
-3.545329391709637346e-01 5.521882408529443786e-02
-3.562669178280968296e-01 6.034289059278372114e-02
-3.580717135239454563e-01 6.548369564952234712e-02
-3.593803077338546537e-01 6.928914517721970756e-02
-3.604663135652016459e-01 7.294836510601593327e-02
-3.605734508364719648e-01 7.551909504345864776e-02
-3.600661987009559084e-01 7.901365757858752614e-02
-3.585837264315823170e-01 8.262250257711317714e-02
-3.570323242200171276e-01 8.807486042715036156e-02
-3.553528365393525124e-01 9.425202638037939729e-02
-3.534372124115114366e-01 1.008028365709000285e-01
-3.514372977367173911e-01 1.075710483456281813e-01
-3.495789250338103837e-01 1.137718533832476481e-01
-3.477839283972966045e-01 1.198207795067176562e-01
-3.459498667712925246e-01 1.254156090791107570e-01
-3.442713792734410916e-01 1.312363991551290521e-01
-3.427714975027458810e-01 1.367660629328568134e-01
-3.412670324189360227e-01 1.419173520791497667e-01
-3.395034508873023271e-01 1.469650570225307373e-01
-3.372027855390628548e-01 1.519598120202671210e-01
-3.352378300178665005e-01 1.571686655048585013e-01
-3.333305472541384651e-01 1.622077880485406076e-01
-3.316582618390589987e-01 1.673795533687736092e-01
-3.301254614757199168e-01 1.730899806759115811e-01
-3.285483124391427867e-01 1.786528969019468283e-01
-3.269566462708660692e-01 1.838840158875705288e-01
-3.254792667381234406e-01 1.888371831452069216e-01
-3.240097611934197874e-01 1.930246420040977184e-01
-3.231218954786800324e-01 1.958606804693514281e-01
-3.227812794948035635e-01 1.970385609784497394e-01
-3.226785150664973068e-01 1.977557454186287256e-01
-3.228895887567097001e-01 1.977221286938639910e-01
-3.231934620187670859e-01 1.972025739899138375e-01
-3.232408098159202381e-01 1.969080012019511217e-01
-3.230786886656546453e-01 1.974267541112542657e-01
-3.225974667730822087e-01 1.998073046645972572e-01
-3.224000998650265459e-01 1.996385674663659349e-01
-3.215484500914244093e-01 2.018094133645828014e-01
-3.212249727583205705e-01 2.019828461363598615e-01
-3.177190455600030217e-01 2.053026701465247850e-01
-3.145557151414981045e-01 2.065391118927065728e-01
-3.096063088083652048e-01 2.082201143764729478e-01
-3.053873815492177402e-01 2.089481032190704246e-01
-3.022174954318589957e-01 2.095063372415954250e-01
-2.989017054903775894e-01 2.103406144162984215e-01
-2.952459293264190765e-01 2.115631754573385481e-01
-2.906545665703816339e-01 2.141902541218082823e-01
-2.861934708462606225e-01 2.156562334149293714e-01
-2.813884639105091456e-01 2.175337248669917400e-01
-2.767950419514738636e-01 2.186043364239691200e-01
-2.730596750163379327e-01 2.197255732581250287e-01
-2.702030136476551991e-01 2.202544003046391363e-01
-2.675944307215534779e-01 2.205849027703032927e-01
-2.652589556874987431e-01 2.211117050959862940e-01
-2.622417903950350904e-01 2.218618434945177353e-01
-2.584117278356442560e-01 2.228623651400426231e-01
-2.536042465954507219e-01 2.242031207640856061e-01
-2.479890142296846678e-01 2.254067325968999724e-01
-2.420391429088377955e-01 2.265150411304930056e-01
-2.357027939126494498e-01 2.277395571289596854e-01
-2.291101046400601804e-01 2.291337400321523943e-01
-2.222926453516181344e-01 2.301903713896027992e-01
-2.161153510108558828e-01 2.315125750177317587e-01
-2.105474682016190979e-01 2.327980047283326470e-01
-2.057142740112282153e-01 2.337818076264975287e-01
-2.018375517184283763e-01 2.346359384597699049e-01
-1.990935667682532384e-01 2.352621073527904061e-01
-1.962203757203605792e-01 2.359805199567844569e-01
-1.941310613824444309e-01 2.363959786711812561e-01
-1.909543299674192063e-01 2.372763421723674271e-01
-1.894708559036230033e-01 2.373517330082364762e-01
-1.881970710336232366e-01 2.372691792380074161e-01
-1.844953698756068849e-01 2.378755208500900609e-01
-1.829670080016291278e-01 2.380802535570139267e-01
-1.806793787501704829e-01 2.383166323475166271e-01
-1.765170096909031427e-01 2.389402954064013540e-01
-1.716635219833607118e-01 2.398679132250945145e-01
-1.681704559600083193e-01 2.405242275198112845e-01
-1.641238361704755733e-01 2.412324714368453971e-01
-1.599274229806686154e-01 2.421263953463629326e-01
-1.575397216474261897e-01 2.426621238922453960e-01
-1.546923981098389800e-01 2.431410698527543546e-01
-1.510769815798563565e-01 2.438828692241239160e-01
-1.469297787107111397e-01 2.445055403403171568e-01
-1.426546422159100658e-01 2.457113265225207011e-01
-1.393350273713996335e-01 2.464235386034101805e-01
-1.365460452963955518e-01 2.466475527332487594e-01
-1.286835540392463617e-01 2.474592480650211757e-01
-1.244829283808704251e-01 2.481835770792543694e-01
-1.200957510797606986e-01 2.498951190889948382e-01
-1.164665435136274935e-01 2.510862557231798298e-01
-1.131346967322548747e-01 2.526185856403636021e-01
-1.095708388743481809e-01 2.540802807707445155e-01
-1.053702947237632748e-01 2.552553382105967605e-01
-1.011062286106660935e-01 2.564847469140210112e-01
-9.796361781563228677e-02 2.573367070048157013e-01
-9.523373035459635483e-02 2.579358439772357348e-01
-9.192226899613815949e-02 2.584100352284940949e-01
-8.911005959091299056e-02 2.586989279720238732e-01
-8.606798763662031060e-02 2.596837797663579250e-01
-8.265837726006423913e-02 2.608532359594355476e-01
-7.840908098718829544e-02 2.618480230508335449e-01
-7.664571158429055175e-02 2.621731629195069857e-01
-7.181585535755025118e-02 2.626294237976600776e-01
-6.689204882002666719e-02 2.637950415583805164e-01
-6.328483921191727091e-02 2.644932697100452201e-01
-6.098972632538488675e-02 2.649626707181129692e-01
-5.856655349697520441e-02 2.652477096345186025e-01
-5.659950842818713135e-02 2.654876103644366880e-01
-5.513627303633750198e-02 2.655851900070209104e-01
-5.441498757406260101e-02 2.657952200572939461e-01
-5.327887741038739994e-02 2.656793841681692747e-01
-5.099928963582528452e-02 2.659949164878771533e-01
-4.883633901981993680e-02 2.649812533711488616e-01
-4.520986063638034874e-02 2.622891964178497570e-01
-4.384913100038834860e-02 2.593860073330720994e-01
-4.237890551972085806e-02 2.553623496590377018e-01
-4.122122505860432995e-02 2.504062538903737423e-01
-4.004024514334546953e-02 2.445034955056025472e-01
-3.819921156833933074e-02 2.385914598804828035e-01
-3.666795400917472608e-02 2.318023976482233295e-01
-3.489493228519002094e-02 2.246376608387711249e-01
-3.291346716230374864e-02 2.173087597575101559e-01
-3.087240743191578540e-02 2.096162761823417708e-01
-2.912857949888391848e-02 2.014549856076859879e-01
-2.704058009780903327e-02 1.927971156049054224e-01
-2.497456961615301951e-02 1.838561826747111549e-01
-2.302742678721556718e-02 1.749994223737435795e-01
-2.114448976966868884e-02 1.662326048928636502e-01
-1.934747792989263693e-02 1.578625926913311828e-01
-1.758494926287586246e-02 1.499108283480273807e-01
-1.586773827665429945e-02 1.422320535936912878e-01


==> figures/16imu.txt <==
x	y
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
-6.995160168023505966e-04 1.357408600438299393e-03
-5.448966936741238797e-03 1.051887155837097527e-02
-1.410579902133076574e-02 2.744913764968280601e-02
-2.672702888706100441e-02 5.254236239413319354e-02
-4.194641477822869113e-02 8.488262269138364957e-02
-5.848031302578365204e-02 1.215658548479555540e-01
-7.475528313127738356e-02 1.599057602124651367e-01
-9.032569287115746470e-02 2.014134454148595876e-01
-1.044396915744947724e-01 2.425397555286544216e-01
-1.164824745218943081e-01 2.789116074386220334e-01
-1.260628841475414930e-01 3.108370817441718503e-01
-1.340422039319928982e-01 3.373617900959851590e-01
-1.402732500075105360e-01 3.572712972471980275e-01
-1.479449736314003561e-01 3.806191967351402750e-01
-1.572581832235167565e-01 4.083293162849203628e-01
-1.667378427264480378e-01 4.374625449547338008e-01
-1.763257552339945744e-01 4.665095047946428153e-01
-1.865470049599646241e-01 4.965542569566705478e-01
-1.966996845596812316e-01 5.264844353032233082e-01
-2.069154875905835911e-01 5.552531490061020092e-01
-2.164359357385846339e-01 5.805051538046710480e-01
-2.250431225048706019e-01 6.015533273659068314e-01
-2.327826524792349361e-01 6.186377258842524762e-01
-2.422353092138999908e-01 6.405481897691713833e-01
-2.528747930400542243e-01 6.647520426776498681e-01
-2.634321883259066466e-01 6.872478376609530981e-01
-2.726294494189799300e-01 7.045825275696332435e-01
-2.817220308057815092e-01 7.216660168955832955e-01
-2.905910372258130869e-01 7.404023613494477019e-01
-2.978353427576124757e-01 7.627530664799709870e-01
-3.024325254255718076e-01 7.878829335487150809e-01
-3.051326569116757925e-01 8.111623403512668862e-01
-3.063231478177611544e-01 8.327877928966866961e-01
-3.031089285422718937e-01 8.545474335250362596e-01
-2.961673364730950664e-01 8.753912255152097588e-01
-2.872801485922965581e-01 8.941713424333949112e-01
-2.757080327749001913e-01 9.114026185895685028e-01
-2.619779752666152040e-01 9.262950717054330152e-01
-2.464653821236777176e-01 9.376567128265886897e-01
-2.290930246351524646e-01 9.451591854935427195e-01
-2.105416644988695740e-01 9.503672973096074506e-01
-1.907170623366868656e-01 9.552421180974821624e-01
-1.708035261452445219e-01 9.604201331884494319e-01
-1.527727850638290197e-01 9.656228527191658140e-01
-1.378299026518151060e-01 9.712149619679451007e-01
-1.225225967008557737e-01 9.767554702905794084e-01
-1.027397958693003766e-01 9.820160810843908683e-01
-7.820464416140314456e-02 9.869265641113346144e-01
-5.045902928086893474e-02 9.917014755288982020e-01
-2.541449944417335099e-02 9.966505684827919875e-01
-9.014726660812107106e-03 1.002740565227731029e+00
6.291355602892010615e-04 1.009875499245246777e+00
6.677814487479824535e-03 1.016127138671549135e+00
6.677814487479824535e-03 1.016127138671549135e+00
6.677814487479824535e-03 1.016127138671549135e+00
6.677814487479824535e-03 1.016127138671549135e+00
1.106999890593319928e-02 1.020711046950402157e+00
2.121005032720929898e-02 1.028476299464583965e+00
3.114252836754703019e-02 1.036641028546134047e+00
4.338643020141301487e-02 1.044885251643096424e+00
6.462700776721759521e-02 1.052201454756595433e+00
9.202767672525735687e-02 1.059051811628569428e+00
1.188174963428108855e-01 1.066224141438389283e+00
1.470301432451838197e-01 1.073740701939227105e+00
1.811396041809314184e-01 1.080729913752719540e+00
2.202750698612395697e-01 1.087450175764854921e+00
2.610711192764851307e-01 1.094022502356668980e+00
3.018947111629644575e-01 1.100767378300953059e+00
3.386700071018374780e-01 1.107878490413051420e+00
3.700096589774651279e-01 1.116870035366420488e+00
4.080974649131262066e-01 1.124270039789347919e+00
4.536864025613996376e-01 1.129645791858384651e+00
4.979088176915333896e-01 1.136939958093116099e+00
5.361410642194452958e-01 1.147005227489692247e+00
5.788708939163472733e-01 1.155565830975978869e+00
6.245897339157132633e-01 1.164098633604234490e+00
6.732124064170347255e-01 1.172401476844066037e+00
7.211728133208912261e-01 1.181992617290284375e+00
7.652336295723489723e-01 1.193677683950880697e+00
8.097085701467927610e-01 1.206099281188201200e+00
8.586454666192941954e-01 1.217246796514697138e+00
9.106661800137832996e-01 1.227603000591922733e+00
9.644355119908192275e-01 1.239651808113591880e+00
1.017305032581109936e+00 1.253450356009782718e+00
1.065229241456605802e+00 1.270387029225927611e+00
1.105640476480020951e+00 1.291281172518091491e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.117344290164912213e+00 1.298849695066032650e+00
1.124060550232778288e+00 1.303330077191774627e+00
1.163056855812559354e+00 1.326793234542529953e+00
1.210153427070546517e+00 1.348850762877973120e+00
1.265463939284106498e+00 1.369443932504674333e+00
1.326324471227986024e+00 1.389427108945298306e+00
1.391222496942716047e+00 1.409597916739445678e+00
1.459854242088759468e+00 1.429785553841465218e+00
1.529579013956585687e+00 1.451229753730091776e+00
1.596745605476100227e+00 1.475162581458761224e+00
1.658777380231322374e+00 1.502376617869906950e+00
1.714723689928404848e+00 1.533261805286179502e+00
1.765953336259816098e+00 1.565189622555655413e+00
1.765953336259816098e+00 1.565189622555655413e+00
1.765953336259816098e+00 1.565189622555655413e+00
1.765953336259816098e+00 1.565189622555655413e+00
1.765953336259816098e+00 1.565189622555655413e+00
1.765953336259816098e+00 1.565189622555655413e+00
1.765953336259816098e+00 1.565189622555655413e+00
1.765953336259816098e+00 1.565189622555655413e+00
1.765953336259816098e+00 1.565189622555655413e+00
1.765953336259816098e+00 1.565189622555655413e+00
1.765953336259816098e+00 1.565189622555655413e+00
1.765953336259816098e+00 1.565189622555655413e+00
1.794645334300071227e+00 1.584025049121669637e+00
1.849290782190355920e+00 1.619164942157260922e+00
1.905541836296414493e+00 1.655298919348897835e+00
1.965542354985211126e+00 1.691640638690872223e+00
2.033403821769912412e+00 1.726849469356409816e+00
2.108585604714790396e+00 1.761027090969827347e+00
2.189844429400802817e+00 1.794806140337112277e+00
2.276038761057751714e+00 1.828507727380307202e+00
2.365832898488373193e+00 1.862688963164955469e+00
2.459082330598676869e+00 1.897287538006151575e+00
2.555499098886005349e+00 1.932190983033471365e+00
2.653953217281096677e+00 1.968370976334699707e+00
2.752417899292975978e+00 2.006152884023317817e+00
2.850775870484980157e+00 2.045513680121777700e+00
2.950297918342045911e+00 2.085749998833958951e+00
3.048056977959697988e+00 2.128169644315848874e+00
3.145384263207389175e+00 2.172439803137899972e+00
3.240476185915052820e+00 2.219671103178169957e+00
3.335386475555615071e+00 2.268747643868395780e+00
3.434347024769104362e+00 2.317725358809914926e+00
3.534108988537424612e+00 2.367790687455456400e+00
3.630130705995976648e+00 2.415479545355572188e+00
3.718234858067686499e+00 2.461894669818130765e+00
3.798437063329315411e+00 2.507747350859374169e+00
3.872361085571654371e+00 2.551320572969512313e+00
3.942597231607675390e+00 2.592442441359998906e+00
4.012826908780708024e+00 2.633408454168557178e+00
4.084305037739924593e+00 2.675200510540240106e+00
4.157235148511406742e+00 2.717849579875289301e+00
4.231547807441462972e+00 2.761086993309882498e+00
4.306094678735576053e+00 2.804179679140373249e+00
4.379815818894279289e+00 2.847005171039483695e+00
4.454168187568208204e+00 2.890221989589416118e+00
4.531038528624331541e+00 2.934926886079756159e+00
4.610762509269001441e+00 2.981181336063835730e+00
4.697680446678716315e+00 3.032452546211787947e+00
4.787797987784082387e+00 3.085853538583231082e+00
4.875019119121867028e+00 3.136612769299309100e+00
4.959446481876558899e+00 3.184695957166516767e+00
5.042989990538798040e+00 3.231637002270014936e+00
5.132212571423013792e+00 3.282424675534015179e+00
5.229913881470770853e+00 3.339663597400167383e+00
5.326386999649145970e+00 3.395581702571161653e+00
5.419992074284245120e+00 3.448707422629375685e+00
5.514496640181201670e+00 3.502084957504307372e+00


==> figures/16odo.txt <==
x	y
0.000000000000000000e+00 0.000000000000000000e+00
-7.387471602138374373e-03 1.432334131551162362e-02
-1.731370203337468175e-02 3.392826182095459026e-02
-2.893939751678940853e-02 5.832081647514918837e-02
-4.131755350390038661e-02 8.643604832179815900e-02
-5.417822510935490360e-02 1.159129867046357482e-01
-6.663364139426460053e-02 1.466829498772741491e-01
-7.851161153377657353e-02 1.794572877648188403e-01
-8.930054472653461972e-02 2.123719577138573622e-01
-9.934278168156156219e-02 2.428201039519883864e-01
-1.075832883123946510e-01 2.698854509731649087e-01
-1.146439070702707647e-01 2.939475587870449269e-01
-1.207043304117059040e-01 3.145339437241218006e-01
-1.251976911916475865e-01 3.295734757190303399e-01
-1.299652486652302097e-01 3.453295577269185346e-01
-1.359661976795371041e-01 3.639677877659119876e-01
-1.426632216405980536e-01 3.849443448794407918e-01
-1.493579497465219730e-01 4.066347608243818246e-01
-1.558924008892267621e-01 4.279567606300795357e-01
-1.627650953136869638e-01 4.496833920178681110e-01
-1.696888549549583625e-01 4.719434717798207113e-01
-1.762721969592681848e-01 4.936128322646724520e-01
-1.827566155937472292e-01 5.146107402395447838e-01
-1.885468142550709991e-01 5.333435260976391312e-01
-1.935276790978142925e-01 5.494788450838911098e-01
-1.974751469722123842e-01 5.623598170112896755e-01
-2.009115006025638805e-01 5.738114403171720168e-01
-2.053967462550003176e-01 5.887182445463617908e-01
-2.105542619645517921e-01 6.053852970388963195e-01
-2.156766227365673472e-01 6.216287931536937927e-01
-2.201083118566540819e-01 6.357518295221616933e-01
-2.231240599089554799e-01 6.459866079642798686e-01
-2.259805510948331153e-01 6.565608491824520554e-01
-2.285678141717012168e-01 6.680365109484363018e-01
-2.301861928487783371e-01 6.811807564802365711e-01
-2.302056259419864859e-01 6.966250115601818615e-01
-2.282396387755520062e-01 7.132329026429879981e-01
-2.249264215389841226e-01 7.281972396021848537e-01
-2.210461279397244461e-01 7.414044747877533981e-01
-2.144459007303015641e-01 7.545959791515960413e-01
-2.051918005479589635e-01 7.673347881801332315e-01
-1.938880298515978096e-01 7.790296425091900456e-01
-1.816570339705524395e-01 7.890675337647370391e-01
-1.679098935871523035e-01 7.978966074099708150e-01
-1.528995234653140467e-01 8.054155380153769084e-01
-1.369618741249428728e-01 8.107636176780758097e-01
-1.204785692627606958e-01 8.136338351306968697e-01
-1.032000820134802294e-01 8.138826607724577444e-01
-8.555110718199525344e-02 8.123646185160374733e-01
-6.766857197082462583e-02 8.103280397912298039e-01
-4.967026578776025797e-02 8.084532911787373211e-01
-3.246219009823856499e-02 8.066559936915226325e-01
-1.699360833462900885e-02 8.048092718561594694e-01
-4.176183428216334766e-03 8.032509456869090236e-01
7.040538955644524283e-03 8.018135943054846004e-01
1.978813746647699670e-02 8.001482794463431469e-01
3.499136473182243301e-02 7.982425299824925657e-01
5.271769832303822845e-02 7.960917714765759490e-01
7.245765366993552059e-02 7.938506072683706449e-01
9.164679279457126071e-02 7.915753611363024467e-01
1.065037068888153998e-01 7.896530804429762185e-01
1.147659544668460652e-01 7.885506513406665974e-01
1.184048634436226516e-01 7.880413209965941856e-01
1.200515683559072039e-01 7.878057596136279761e-01
1.201040365882485167e-01 7.877981777392963902e-01
1.201040365882485167e-01 7.877981777392963902e-01
1.201040365882485167e-01 7.877981777392963902e-01
1.201040365882485167e-01 7.877981777392963902e-01
1.201709194955482979e-01 7.877884959583278945e-01
1.219902896771756229e-01 7.875206182437540781e-01
1.242474524276558079e-01 7.871803175526167484e-01
1.256800218773389821e-01 7.869609586588158789e-01
1.280437967254244858e-01 7.865927586827784479e-01
1.354992206249422682e-01 7.853964345343141806e-01
1.478467598732759736e-01 7.833652218318618576e-01
1.614944961009408542e-01 7.810946435343231187e-01
1.735411693768663666e-01 7.788586333939357953e-01
1.862085052526767093e-01 7.765500746171202229e-01
2.021553081133983520e-01 7.736075631112043771e-01
2.211230374694053424e-01 7.700776879179624945e-01
2.421660320635978803e-01 7.661439574359878435e-01
2.629264703394761926e-01 7.618524434822058211e-01
2.833437850365996824e-01 7.573098871508597840e-01
3.011312512802490904e-01 7.526423734419256384e-01
3.136272658871280816e-01 7.488365277146522558e-01
3.257108451461006027e-01 7.450918422242100991e-01
3.424549426712901745e-01 7.396415224662429289e-01
3.634794854785254326e-01 7.325088815262640329e-01
3.842883377420478475e-01 7.258527367108573713e-01
3.992159715900328032e-01 7.213666063616763768e-01
4.135192611444530875e-01 7.165347135199923168e-01
4.303012450702041747e-01 7.104751867569887303e-01
4.482339397960193872e-01 7.041205296122471369e-01
4.675149779892662227e-01 6.971013347420952355e-01
4.867091207304639067e-01 6.901872760421020603e-01
5.037624416021901919e-01 6.839884539672517194e-01
5.172950197907079106e-01 6.789315662728225842e-01
5.308900723878943184e-01 6.737864076647633871e-01
5.465653833407693174e-01 6.675620008267196814e-01
5.643492634816251741e-01 6.599271294874335947e-01
5.822114273722684974e-01 6.524942287065591540e-01
6.009333048877425476e-01 6.456493006039958349e-01
6.180283427465669277e-01 6.395293874210727925e-01
6.314780091564614617e-01 6.348101485749514383e-01
6.394402698674870322e-01 6.319791169201012249e-01
6.422003325594980438e-01 6.309963311173036882e-01
6.422037059309523288e-01 6.309951277242711321e-01
6.422037059309523288e-01 6.309951277242711321e-01
6.422037059309523288e-01 6.309951277242711321e-01
6.422037059309523288e-01 6.309951277242711321e-01
6.422037059309523288e-01 6.309951277242711321e-01
6.422041556929274364e-01 6.309949678222364078e-01
6.422041556929274364e-01 6.309949678222364078e-01
6.422046055546877241e-01 6.309948082011486159e-01
6.422046055546877241e-01 6.309948082011486159e-01
6.422046055546877241e-01 6.309948082011486159e-01
6.422046055546877241e-01 6.309948082011486159e-01
6.422046055546877241e-01 6.309948082011486159e-01
6.422046055546877241e-01 6.309948082011486159e-01
6.422046055546877241e-01 6.309948082011486159e-01
6.422046055546877241e-01 6.309948082011486159e-01
6.422046055546877241e-01 6.309948082011486159e-01
6.422046055546877241e-01 6.309948082011486159e-01
6.422046055546877241e-01 6.309948082011486159e-01
6.422046055546877241e-01 6.309948082011486159e-01
6.422046055546877241e-01 6.309948082011486159e-01
6.422046055546877241e-01 6.309948082011486159e-01
6.422048305229324239e-01 6.309947284959792624e-01
6.422048305229324239e-01 6.309947284959792624e-01
6.422048305229324239e-01 6.309947284959792624e-01
6.423957308228844809e-01 6.309271733911098190e-01
6.451034340099908171e-01 6.299951203889717632e-01
6.522167137884233856e-01 6.276507763195917633e-01
6.639102167264566701e-01 6.237636528558215820e-01
6.788745443445884931e-01 6.187770304421942313e-01
6.956642943528593692e-01 6.131045662188091550e-01
7.141954777191013015e-01 6.070695252189832747e-01
7.341854212735319241e-01 6.004345059941383900e-01
7.539451932844308812e-01 5.937950259584303669e-01
7.724231013057827333e-01 5.878089172286727893e-01
7.870313432785949193e-01 5.831444207066819319e-01
7.971923013261832391e-01 5.799874666927150590e-01
8.023456847097183431e-01 5.784042237610419468e-01
8.047248108649390774e-01 5.776623967197027643e-01
8.049498636287432118e-01 5.775915767564104852e-01
8.049498636287432118e-01 5.775915767564104852e-01
8.049498636287432118e-01 5.775915767564104852e-01
8.049498636287432118e-01 5.775915767564104852e-01
8.049498636287432118e-01 5.775915767564104852e-01
8.049498636287432118e-01 5.775915767564104852e-01
8.049498636287432118e-01 5.775915767564104852e-01
8.049500913242447764e-01 5.775915052135306427e-01
8.049510023293423577e-01 5.775912197531948289e-01
8.049510023293423577e-01 5.775912197531948289e-01
8.049514579654346580e-01 5.775910774498344002e-01
8.049514579654346580e-01 5.775910774498344002e-01
8.049514579654346580e-01 5.775910774498344002e-01
8.049514579654346580e-01 5.775910774498344002e-01
8.049703791846275491e-01 5.775851753332846839e-01
8.054524332257693153e-01 5.774344832568326646e-01
8.063083534279983366e-01 5.771647889698025002e-01
8.070360760057327942e-01 5.769332218817537772e-01
8.092308827295819906e-01 5.762239963386935893e-01
8.154257397106922101e-01 5.743009296499748118e-01
8.255779501642547258e-01 5.713070531385550099e-01
8.390223887387558976e-01 5.672767243322905939e-01
8.551762034596309681e-01 5.626522902277127924e-01
8.734637935722885382e-01 5.574484802173383935e-01
8.930383380246129654e-01 5.519600844757632796e-01
9.137960726690466107e-01 5.462354556272965844e-01
9.356976416715280243e-01 5.401613575723914762e-01
9.585743828580050030e-01 5.337057173143924249e-01
9.815239957936809923e-01 5.273787820734177068e-01
1.003360678917070370e+00 5.212383068599615310e-01
1.023907943493062023e+00 5.154540084525545129e-01
1.043719335677181004e+00 5.095410818341833403e-01
1.062914161863740325e+00 5.034158457058521829e-01
1.079562958301131470e+00 4.977938481870146648e-01
1.094716506543360168e+00 4.924535014253078602e-01
1.107855342112141095e+00 4.877862607390408001e-01
1.118138224993964203e+00 4.841024597178512634e-01
1.127877493401684417e+00 4.803529851813347906e-01
1.139337524161541992e+00 4.757646793783764094e-01
1.150661502087323873e+00 4.710576890374345571e-01
1.159252722612540865e+00 4.650837351217202986e-01
1.163163312239896330e+00 4.560838582542073860e-01
1.160660206211274970e+00 4.462872571414859824e-01
1.152558997457037604e+00 4.354700495441851116e-01
1.139736420883274315e+00 4.227602011337434074e-01
1.123410108414494291e+00 4.079117222054588487e-01
1.105041396444209401e+00 3.917601986866635633e-01
1.086720838852690108e+00 3.755389400697079494e-01
1.068584174619533700e+00 3.596237072308607896e-01
1.050738783405829935e+00 3.441274685708421988e-01
1.033166488300486963e+00 3.287192631331145032e-01
1.015643776839828316e+00 3.133587600583274679e-01
9.974987078859671730e-01 2.976118258823359231e-01
9.781056755149590831e-01 2.814359832231825842e-01
9.582069826472249252e-01 2.650551320641276187e-01
9.391227962070631818e-01 2.494173045743091344e-01
9.210800485875688670e-01 2.345339132325947318e-01
9.044334945228449385e-01 2.204611703718003246e-01
8.920848140387335201e-01 2.097955655230179794e-01
8.823566565157985320e-01 2.012839526617172803e-01
8.704172743822691238e-01 1.910524467804710913e-01
8.560177734128920912e-01 1.786293567751462141e-01
8.394870214937261155e-01 1.643391442440451933e-01
8.218014897548191477e-01 1.489972412460406903e-01
8.063917569070145897e-01 1.353170919724932808e-01
7.963501291928974934e-01 1.262698047703737780e-01
7.883630061243763754e-01 1.191180829110684986e-01
7.780369981769953425e-01 1.099323390175309112e-01
7.653454478727550470e-01 9.855132725502356583e-02
7.515167904308798219e-01 8.607174027950964534e-02
7.415456260772466113e-01 7.691897967060433439e-02
7.324815492990828236e-01 6.863203644897492017e-02
7.203187070276737547e-01 5.754828747783081316e-02
7.052855407384837072e-01 4.361703611581814466e-02
6.885087340121660571e-01 2.813257323583477285e-02
6.746682672549465520e-01 1.524722821482486605e-02
6.664194491813251187e-01 7.481667453809692087e-03
6.567558864057696510e-01 -1.545709829726128444e-03
6.452156296098441324e-01 -1.238156043105960967e-02
6.331752491603792610e-01 -2.384004395041961627e-02
6.203865587861295827e-01 -3.611749184325357270e-02
6.057891300924791445e-01 -5.014454654528205380e-02
5.896007296373106943e-01 -6.551509355867646267e-02
5.764004741925125019e-01 -7.813781061234793823e-02
5.678052859337190394e-01 -8.638883041632183790e-02
5.642324160450240544e-01 -8.979272211413680260e-02
5.638203764062647005e-01 -9.018521095139320209e-02
5.638203764062647005e-01 -9.018521095139320209e-02
5.638203764062647005e-01 -9.018521095139320209e-02
5.638198586115911182e-01 -9.018570548275620102e-02
5.638198586115911182e-01 -9.018570548275620102e-02
5.638195136726388279e-01 -9.018603543974451631e-02
5.638189966507914930e-01 -9.018653077902465121e-02
5.638189966507914930e-01 -9.018653077902465121e-02
5.638189966507914930e-01 -9.018653077902465121e-02
5.638188244133314209e-01 -9.018669599973298812e-02
5.638183080106529133e-01 -9.018719198447733287e-02
5.638100520567720375e-01 -9.019514296188869962e-02
5.623509318321986417e-01 -9.160032215394031674e-02
5.579598680806343580e-01 -9.579881063306641686e-02
5.499491488174954590e-01 -1.033183481745451465e-01
5.386054697370075139e-01 -1.139830144590203431e-01
5.253959498921716431e-01 -1.268060176455239607e-01
5.108886963933959580e-01 -1.408731817847598544e-01
4.961196350639118791e-01 -1.551896439964530749e-01
4.814418070845173925e-01 -1.692928828908648042e-01
4.650927958388013650e-01 -1.849886024881731150e-01
4.478002580246903674e-01 -2.019619111139940582e-01
4.308829735960293394e-01 -2.184912953767020882e-01
4.143046071448192591e-01 -2.346676018094793759e-01
3.978306275692992666e-01 -2.511713674654824646e-01
3.825133056079125238e-01 -2.664770979860348055e-01
3.709584909353218496e-01 -2.774114972027765247e-01
3.584922597504299757e-01 -2.881266246209409632e-01
3.442321601708618894e-01 -2.997905274519810370e-01
3.323338781390838825e-01 -3.104306364428933152e-01
3.214392934825001102e-01 -3.209225232914065806e-01
3.093588172917676182e-01 -3.327826295677800417e-01
2.987182594308453454e-01 -3.429081164395471615e-01
2.908883456045429639e-01 -3.504347850872762127e-01
2.831396219909979028e-01 -3.576269220797473891e-01
2.763736300310996596e-01 -3.627075694862574862e-01
2.711747174528951199e-01 -3.656004305851543457e-01
2.642254465687895459e-01 -3.673890268124918590e-01
2.562587886135269111e-01 -3.645671467160161994e-01
2.482755902069150866e-01 -3.543273902566931310e-01
2.376537648856857088e-01 -3.391385785809217235e-01
2.241141642682836221e-01 -3.194677692754148701e-01
2.079211436925879619e-01 -2.961548620361217354e-01
1.912329650860733754e-01 -2.719219783269564705e-01
1.754805219975137109e-01 -2.490354533411265336e-01
1.601646629274402212e-01 -2.268830923406168765e-01
1.440708476722178943e-01 -2.037208029044288993e-01
1.295802111082465513e-01 -1.825549523234743510e-01
1.168236972439291310e-01 -1.639528316111091566e-01
1.060641440544502767e-01 -1.481385707932941220e-01
9.748873867028956530e-02 -1.356459522583500221e-01
9.225490570058161865e-02 -1.280456487117081765e-01
9.069219817872102574e-02 -1.258054858331708881e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
9.066427174703767244e-02 -1.257655702959208643e-01
8.984196876592896730e-02 -1.245916580813007657e-01
8.581585278766869218e-02 -1.188491677132333946e-01
7.989568150653390821e-02 -1.101272830499250149e-01
7.288176562658942037e-02 -9.940083111702043006e-02
6.499876827773481969e-02 -8.701815244380642356e-02
5.540103178533904715e-02 -7.364632540705773334e-02
4.471514165935117774e-02 -5.884979092857022670e-02
3.347338233379698602e-02 -4.304559348060045532e-02
2.368629896995135334e-02 -2.848177735703963723e-02
1.738941304886778769e-02 -1.641561700527026033e-02
1.815152930384419938e-02 -5.220197521897521932e-03
2.646996123108593876e-02 6.450141314498460642e-03
3.930730755178980101e-02 1.946684260499608604e-02
5.485357390152077739e-02 3.467817921757365696e-02
7.198491025270532806e-02 5.117596082260344320e-02
9.222503193826363244e-02 6.509275677708414864e-02
1.121119294078828654e-01 7.867072121824759956e-02
1.310124441407414797e-01 9.172074457820290905e-02
1.490797160262198606e-01 1.040951961994951436e-01
1.666633213661123658e-01 1.163116252234064618e-01
1.829885083541950841e-01 1.275945888052550103e-01
1.957613435458008810e-01 1.363922023271423867e-01
2.039578452102747963e-01 1.420242626170934996e-01
2.084685019702061104e-01 1.451285552568992721e-01
2.106338666729760112e-01 1.466151335678438916e-01
2.132074277755829916e-01 1.483766955108145602e-01
2.163570133391422290e-01 1.505252820915333190e-01
2.176328862157888011e-01 1.513911149975478987e-01
2.179765885573188289e-01 1.516237518707778398e-01
2.179765885573188289e-01 1.516237518707778398e-01
2.185995597988247552e-01 1.520432035848638119e-01
2.203196722081045000e-01 1.531885753018428775e-01
2.243030481610779614e-01 1.557938733465885350e-01
2.301933081002567605e-01 1.596456519273837804e-01
2.385522362909791028e-01 1.651906817497953706e-01
2.483899313606962589e-01 1.722784943510516364e-01
2.592925586568866070e-01 1.795157784918100519e-01
2.694029040932635066e-01 1.855142524869178577e-01
2.778747012797772031e-01 1.891137373937155641e-01
2.865233794528794231e-01 1.899706252258761829e-01
2.968255948913027242e-01 1.871279624068646341e-01
3.076676400897983554e-01 1.792797328881191310e-01
3.178100942840204057e-01 1.677776080362276268e-01
3.264465186942369090e-01 1.564943439238229150e-01
3.346245428167823333e-01 1.467438049782468223e-01
3.440063452846125469e-01 1.369366122072106506e-01
3.520838164701365902e-01 1.270939596229789803e-01
3.590999806988563470e-01 1.178736395016352079e-01
3.661793202365811184e-01 1.085196366574867344e-01
3.743952715274173060e-01 9.745973547550895733e-02
3.841693680974744840e-01 8.428236869396922570e-02
3.950682516861973581e-01 6.940035281569505166e-02
4.060357904494618642e-01 5.446185961530947139e-02
4.173144162476659091e-01 3.982682569554385488e-02
4.279416486430002720e-01 2.490686046568285975e-02
4.407359502553591102e-01 7.217727041588509716e-03
4.555669059531337606e-01 -1.079283949621254006e-02
4.707085355769850543e-01 -2.897982784540883636e-02
4.852576436322372233e-01 -4.729441396403019637e-02
4.989351880572470699e-01 -6.532949997079233462e-02
5.121324291145328278e-01 -8.342272163294779663e-02
5.247129273479063105e-01 -1.009699329165044818e-01
5.358330468574182825e-01 -1.166125817215571264e-01
5.448305172313466782e-01 -1.292313554907101314e-01
5.501974119786749995e-01 -1.364978587321627745e-01
5.513911875589696532e-01 -1.379584968915739118e-01
5.513913412704850581e-01 -1.379586794741447520e-01
5.513914950390124137e-01 -1.379588620087035533e-01
5.513914950390124137e-01 -1.379588620087035533e-01
5.514778128737856111e-01 -1.380603690200604694e-01
5.516080562826441991e-01 -1.382103945699343639e-01
5.516080562826441991e-01 -1.382103945699343639e-01
5.516080562826441991e-01 -1.382103945699343639e-01
5.516080562826441991e-01 -1.382103945699343639e-01
5.516080562826441991e-01 -1.382103945699343639e-01
5.516097919662014126e-01 -1.382123663838058514e-01
5.516097919662014126e-01 -1.382123663838058514e-01
5.516097919662014126e-01 -1.382123663838058514e-01
5.516292397658710822e-01 -1.382343760431117841e-01
5.516311391276893517e-01 -1.382365224103482282e-01
5.516312973662108599e-01 -1.382367014248093717e-01
5.516312973662108599e-01 -1.382367014248093717e-01
5.516312973662108599e-01 -1.382367014248093717e-01
5.516312973662108599e-01 -1.382367014248093717e-01
5.516312973662108599e-01 -1.382367014248093717e-01
5.516312973662108599e-01 -1.382367014248093717e-01
5.516312973662108599e-01 -1.382367014248093717e-01
5.516312973662108599e-01 -1.382367014248093717e-01
5.516312973662108599e-01 -1.382367014248093717e-01
5.516325619257929080e-01 -1.382381333687185687e-01
5.520637703619575287e-01 -1.386834089646780399e-01
5.554913293689153209e-01 -1.401172608155006327e-01
5.622434378508710529e-01 -1.393238466083303040e-01
5.701183680898820327e-01 -1.357890488340359192e-01
5.764697561049818564e-01 -1.306561630951263708e-01
5.791637339705760779e-01 -1.229359973991916155e-01
5.774299100777631200e-01 -1.145270332938989749e-01
5.737704235970929600e-01 -1.049706651410446667e-01
5.661370336358607647e-01 -9.174286064011033526e-02
5.556942180460453518e-01 -7.671114152184459190e-02
5.452406059454782961e-01 -6.157765714779710187e-02
5.358700348594768181e-01 -4.791562674566957752e-02
5.274617364173220802e-01 -3.553016017933043752e-02
5.181114803924905532e-01 -2.204873050953215508e-02
5.071389238978852854e-01 -5.865548363582856473e-03
4.954074036639375400e-01 1.146179129433384618e-02
4.846677488600517614e-01 2.802188866643242487e-02
4.755262441962815334e-01 4.325056974591572762e-02
4.682509899664598629e-01 5.526117758866361251e-02
4.631828924263725611e-01 6.340122162209506362e-02
4.599776601617789895e-01 6.830455430545703810e-02
4.581448208908584507e-01 7.099597374645005843e-02
4.570012137563946863e-01 7.265468820041857956e-02
4.566310883512946783e-01 7.318989840227231591e-02
4.566308166160077397e-01 7.319029084899332516e-02
4.566308166160077397e-01 7.319029084899332516e-02
4.566308166160077397e-01 7.319029084899332516e-02
4.566308166160077397e-01 7.319029084899332516e-02
4.566202077855929797e-01 7.320560066172480951e-02
4.553425843653628458e-01 7.505849160235841810e-02
4.522778216528350881e-01 7.960497489683283912e-02
4.485789691051714212e-01 8.515668773964599203e-02
4.445170540414264959e-01 9.122257921012048854e-02
4.394212794021924440e-01 9.873677337245191643e-02
4.340518341920820977e-01 1.067407521507068996e-01
4.297688347395383079e-01 1.133969534973844479e-01
4.235893275774950117e-01 1.223410465307559480e-01
4.161610388837478358e-01 1.324713991441838212e-01
4.074722215691910510e-01 1.453440929803745674e-01
3.982332733581687711e-01 1.592517124667197359e-01
3.894716293631738102e-01 1.726501885632494016e-01
3.824333701653229167e-01 1.841587003616656781e-01
3.764337461381472294e-01 1.940685773265860004e-01
3.692202142510336849e-01 2.048781312493071771e-01
3.628530829540291269e-01 2.145330875979183372e-01
3.575209181092774413e-01 2.242702139001141459e-01
3.545544354215953708e-01 2.335718960296837288e-01
3.540783805032964859e-01 2.389060950802231464e-01
3.542897857794963246e-01 2.414707284220937999e-01
3.549116707084032374e-01 2.442412697176541136e-01
3.553216288421637836e-01 2.454606107579619112e-01
3.553243938888857589e-01 2.454679902103059086e-01
3.553243938888857589e-01 2.454679902103059086e-01
3.553243938888857589e-01 2.454679902103059086e-01
3.553243938888857589e-01 2.454679902103059086e-01
3.553243938888857589e-01 2.454679902103059086e-01
3.553243938888857589e-01 2.454679902103059086e-01
3.554281250263734426e-01 2.457389567408904407e-01
3.557890221720408364e-01 2.466031288055230974e-01
3.558804508520649890e-01 2.468049977010565166e-01
3.560164143879437360e-01 2.470938772725522481e-01
3.565153079671065095e-01 2.480611200796951077e-01
3.566650183067494040e-01 2.483276119396313486e-01
3.573520569207058739e-01 2.494275269946542306e-01
3.596972561377617117e-01 2.521855279018349605e-01
3.646568030237130609e-01 2.562231318061582996e-01
3.724976969977478181e-01 2.615162551450007089e-01
3.828028316804982234e-01 2.684545770295013178e-01
3.952848216129569159e-01 2.769427210813912854e-01
4.087891567627719436e-01 2.859931951030228459e-01
4.220032237977801581e-01 2.948595914058877998e-01
4.345206811389566992e-01 3.033161569613186392e-01
4.462076057090370029e-01 3.111242810514055490e-01
4.564910208397732205e-01 3.179087784917861703e-01
4.656392492124085125e-01 3.239936983001385218e-01
4.752976084818486546e-01 3.304649530846487382e-01
4.855528842740076123e-01 3.372837084286826603e-01
4.946505051399286979e-01 3.432646280187137133e-01
5.046145931236639681e-01 3.497570320009952272e-01
5.150336522796576944e-01 3.565371325851933171e-01
5.274625351320948452e-01 3.646890221343576655e-01
5.410351180038902585e-01 3.736883231314201970e-01
5.549505171618136501e-01 3.829875545742231768e-01
5.711294995504736516e-01 3.937879498415154944e-01
5.884806632489191225e-01 4.054288745191080290e-01
6.044947052185840608e-01 4.161460347578252450e-01
6.175513245301693654e-01 4.249695243622580443e-01
6.275600215131083015e-01 4.311668505153281594e-01
6.344238395891658167e-01 4.327073865829427768e-01
6.385365646344032253e-01 4.312392942646002814e-01
6.420402078677398539e-01 4.280021439144831574e-01
6.465949226847361730e-01 4.219655124535570123e-01
6.531888130534954096e-01 4.131026639786712917e-01
6.611759625217704661e-01 4.028226804540902539e-01
6.696845278031913207e-01 3.908409035131036879e-01
6.779567241407155054e-01 3.778478625160270332e-01
6.859406933383073168e-01 3.655107080722720392e-01
6.925094466016358252e-01 3.557215451032651465e-01
6.975397221638477419e-01 3.482879279432933295e-01
7.021085508097383299e-01 3.417548791402667541e-01
7.067174756100507160e-01 3.354266226521124272e-01
7.108655415677911371e-01 3.297045882073713630e-01
7.155394698408108489e-01 3.232528257849534015e-01
7.220729628540119016e-01 3.146559706111179411e-01
7.292000399119269449e-01 3.053570243266733319e-01
7.364558676448261787e-01 2.946100208416361776e-01
7.433843090655343211e-01 2.835333247728811235e-01
7.491985207280965620e-01 2.744097188878045768e-01
7.539926042022787600e-01 2.668126982460670704e-01
7.579876724922821607e-01 2.608759014283882349e-01
7.603029387051545296e-01 2.577228806542152251e-01
7.615181203589723724e-01 2.561323643037872744e-01
7.629842327517856182e-01 2.541551094585084436e-01
7.646434292820376566e-01 2.520329577404858967e-01
7.657281515901935842e-01 2.510025198152255332e-01
7.666363970128801109e-01 2.503334530071169572e-01
7.679900162180721690e-01 2.494439055770995561e-01
7.704695659210255565e-01 2.472752519618605649e-01
7.743988275446147540e-01 2.413935046324888478e-01
7.795346004138927754e-01 2.318565587553679253e-01
7.866113810276832430e-01 2.201987411274387851e-01
7.933228957678145621e-01 2.090032015029985868e-01
7.991337423060207446e-01 2.001993543973322742e-01
8.069452614340900665e-01 1.957619463916181191e-01
8.175454544926898937e-01 1.966383231803014997e-01
8.265466892849685498e-01 2.014154848890215010e-01
8.312073590139703594e-01 2.045702553792596023e-01
8.325704136460030380e-01 2.055141655239209886e-01
8.332371384885935983e-01 2.059749880115199216e-01
8.336742761653526124e-01 2.062770114925417120e-01
8.338660813381421066e-01 2.064094163200670962e-01
8.338660813381421066e-01 2.064094163200670962e-01
8.338660813381421066e-01 2.064094163200670962e-01
8.338660813381421066e-01 2.064094163200670962e-01
8.338660813381421066e-01 2.064094163200670962e-01
8.338660813381421066e-01 2.064094163200670962e-01
8.338660813381421066e-01 2.064094163200670962e-01
8.339881278500131945e-01 2.064936523554077308e-01
8.361506734647974337e-01 2.079644318812296222e-01
8.411140303502770976e-01 2.111162435245479141e-01
8.482644086701826014e-01 2.149483119010173748e-01
8.562786548671668108e-01 2.189828800972948852e-01
8.654031623704040443e-01 2.240228222653424250e-01
8.735350999793032312e-01 2.274853408085142359e-01
8.801242473281057910e-01 2.293333374699022265e-01
8.832809549355109535e-01 2.298090766960383946e-01
8.835388415135385642e-01 2.298364691001659188e-01
8.841100585398232736e-01 2.298886021582070838e-01
8.856551174318977315e-01 2.299476455827133281e-01
8.885473639844851945e-01 2.294892065357230782e-01
8.946746427240619415e-01 2.257679357300803602e-01
9.027139553322605092e-01 2.170495134154754591e-01
9.114330603752101023e-01 2.050474214313879051e-01
9.209148089152590089e-01 1.908517488594697331e-01
9.305761085867613192e-01 1.764988843352472137e-01
9.392784731170368273e-01 1.641032989759764749e-01
9.456084477834947322e-01 1.553058474568049518e-01
9.486105592304769907e-01 1.511765610765919698e-01
9.491530165421052656e-01 1.504345725989617022e-01
9.517831934112972458e-01 1.468492056924863287e-01
9.583502455400754183e-01 1.389074043600507513e-01
9.697356597184106919e-01 1.332512228104038299e-01
9.843365932077149383e-01 1.355147386334495663e-01
9.995612227326561294e-01 1.430815140347913850e-01
1.014870368487808205e+00 1.538352242494288036e-01
1.031533875458112925e+00 1.661151365001461988e-01
1.047410107455401862e+00 1.777636991424994817e-01
1.061621706597715820e+00 1.884479244337937953e-01
1.075834634251608302e+00 1.989643282385156753e-01
1.090676401037405707e+00 2.096253533683156978e-01
1.107740341974736920e+00 2.218122307483718081e-01
1.124816433197202592e+00 2.345042681432188969e-01
1.140642623485713436e+00 2.464369713640899295e-01
1.156167589404748064e+00 2.577671090908918994e-01
1.171368034997483987e+00 2.690106132163326280e-01
1.185482430360195627e+00 2.794362124789137036e-01
1.196527944502149499e+00 2.872845411292428430e-01
1.205147665599953344e+00 2.928355029573229684e-01
1.211514389774784872e+00 2.953599947773871137e-01
1.214542307569449031e+00 2.957844495095057757e-01
1.220832396787475016e+00 2.944515067855495993e-01
1.231102854583358441e+00 2.889904494842381322e-01
1.244356991758826858e+00 2.807378816334137883e-01
1.259686076080006822e+00 2.712409830191374049e-01
1.276643498543418520e+00 2.609607442627735474e-01
1.294259804970529837e+00 2.505709485904412115e-01
1.312354264451937702e+00 2.409613126891945734e-01
1.330110326831938306e+00 2.310826958158502809e-01
1.345254059442751116e+00 2.220802308784332602e-01
1.359840180676249233e+00 2.132400705226650817e-01
1.373828698094098355e+00 2.051349883834160392e-01
1.389231285931178173e+00 1.965441291715052108e-01
1.407415361076962190e+00 1.857640342047428839e-01
1.425356675661413774e+00 1.749903281042349823e-01
1.442666989892343210e+00 1.627013174039152743e-01
1.459915704247163326e+00 1.492788368012354649e-01
1.475944447159513784e+00 1.362743206118026129e-01
1.489645457636011416e+00 1.242550676634657791e-01
1.500925662220309542e+00 1.138193294690290208e-01
1.510887379351329329e+00 1.044612472649444901e-01
1.518574746292706390e+00 9.731577788573617105e-02
1.521701664672678200e+00 9.443406657617960109e-02
1.522816829021787388e+00 9.340408913536245306e-02
1.524768078983675723e+00 9.160722021731435016e-02
1.527983981021265869e+00 8.866495395779189215e-02
1.531766317658020071e+00 8.514254472326178436e-02
1.535695366589375555e+00 8.135423710619785198e-02
1.539916638743193511e+00 7.721791815248708890e-02
1.543413150944763057e+00 7.378590170734472542e-02
1.545803314278808349e+00 7.143203075294225768e-02
1.549792773526882161e+00 6.752078246428221131e-02
1.555587744969076480e+00 6.183611722292878254e-02
1.563223726132364710e+00 5.435252775196308672e-02
1.572137638345956212e+00 4.564109742168125788e-02
1.580917006991404028e+00 3.701106411338662278e-02
1.589074218320799314e+00 2.911690543789246383e-02
1.597516762223238018e+00 2.096324185153508254e-02
1.604287596188893827e+00 1.432966661652638335e-02
1.608662304151832423e+00 1.007944862149903059e-02
1.611972368653834975e+00 6.863581855606838526e-03
1.615440218533822359e+00 3.459303898042878286e-03
1.619748103048929577e+00 -7.680640964436546547e-04
1.624721756707800502e+00 -5.575814436228564673e-03
1.629057605700886313e+00 -9.785835818040607148e-03
1.630658319663864431e+00 -1.135608837879085835e-02
1.631173177320522028e+00 -1.186243544650033600e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631277486885063688e+00 -1.196513709156175886e-02
1.631279018204517817e+00 -1.196664490595030807e-02
1.631681732317678435e+00 -1.236327138683803589e-02
1.632869234652675416e+00 -1.353530937151820046e-02
1.636029165625090265e+00 -1.662738957962969083e-02
1.641477006058954968e+00 -2.195251235142559737e-02
1.648144626527275003e+00 -2.850544717928349750e-02
1.654188488748624231e+00 -3.440044702622659101e-02
1.660471760148742426e+00 -4.050209006049194232e-02
1.667679789582565908e+00 -4.750201853860157308e-02
1.675603465639938339e+00 -5.458654313494244043e-02
1.685358571420895180e+00 -6.329574942509458291e-02
1.694482484893459429e+00 -7.166972362335723157e-02
1.703724551674083321e+00 -8.202674093205596095e-02
1.716593698031791293e+00 -9.521336780082971518e-02
1.732906094711392564e+00 -1.110669698709916414e-01
1.751921939420739927e+00 -1.292565902699272518e-01
1.773106502505164217e+00 -1.493669282868923254e-01
1.793840080800583436e+00 -1.691868536444072202e-01
1.813676129362611800e+00 -1.883278021060072194e-01
1.833040766267300725e+00 -2.066183003361588832e-01
1.852402653733421278e+00 -2.247690139939227949e-01
1.870954994780629432e+00 -2.422739201241171092e-01
1.888958529064617586e+00 -2.590960715706530637e-01
1.906189485352546953e+00 -2.750717017242846896e-01
1.922659422170075461e+00 -2.905465511478629304e-01
1.939368406400385325e+00 -3.059239529700113480e-01
1.952999506294957666e+00 -3.182617461422754257e-01
1.962526479959048054e+00 -3.269104564894217413e-01
1.971591865612800865e+00 -3.352561009454951835e-01
1.982064276133971292e+00 -3.449552319844339521e-01
1.993531854911376078e+00 -3.555372529870496900e-01
2.006205485768723040e+00 -3.670528351983051163e-01
2.020131800125447352e+00 -3.797998875737024216e-01
2.035047821591111195e+00 -3.933919699463076514e-01
2.051052546764274620e+00 -4.078318533137514912e-01
2.068432517157346329e+00 -4.234027131127167665e-01
2.087025199923519647e+00 -4.398580277782623282e-01
2.106268653462600060e+00 -4.568001215540825055e-01
2.125921393404350823e+00 -4.739905775540991795e-01
2.145700680938515070e+00 -4.913125191956362325e-01
2.165615379885080127e+00 -5.085656815280714671e-01
2.186469565322795461e+00 -5.262219050676004706e-01
2.209178203653194394e+00 -5.451004596879593933e-01
2.233421896929131734e+00 -5.655481142728616684e-01
2.259416371910902832e+00 -5.873020311697055851e-01
2.286050200552715683e+00 -6.094743541200005055e-01
2.311263748182359912e+00 -6.304742135139748127e-01
2.333063453799850695e+00 -6.484127732804469968e-01
2.351012610030710714e+00 -6.633890700778400928e-01
2.365934813578151719e+00 -6.756030653335705072e-01
2.380810277044985046e+00 -6.878529141563773930e-01
2.395017568657748175e+00 -7.005222396755325098e-01
2.406524233607771901e+00 -7.119221900684273852e-01
2.418187567780087477e+00 -7.258073194683464235e-01
2.429973422558641794e+00 -7.436507420199086615e-01
2.439447070892759140e+00 -7.656703971851049895e-01
2.445175640031841624e+00 -7.882173755731169962e-01
2.448410371843413369e+00 -8.088979198650877445e-01
2.449438055326961017e+00 -8.294355271658674367e-01
2.448159818489116457e+00 -8.495361940533985301e-01
2.445397044023290167e+00 -8.680322598299895498e-01
2.441118363449339856e+00 -8.838715442290456803e-01
2.435193655772201815e+00 -8.997697034795851811e-01
2.426972027141384380e+00 -9.162954256603359493e-01
2.417812213750279327e+00 -9.308821742163894131e-01
2.408434853151840471e+00 -9.434511106329278585e-01
2.397002742442943646e+00 -9.562646391130952273e-01
2.382797360149710997e+00 -9.692214550340321200e-01
2.369018082618289167e+00 -9.798744173139265490e-01
2.356525172244590127e+00 -9.877735695374497693e-01
2.341577566474230654e+00 -9.947537207877792387e-01
2.322871893290166856e+00 -1.001077580362305763e+00
2.302441871272195240e+00 -1.006411389574043413e+00
2.280997342537491424e+00 -1.011780650103423662e+00
2.256949520753381400e+00 -1.017830989459354463e+00
2.230842719433553167e+00 -1.024368787309738238e+00
2.204188351829551529e+00 -1.030756399153445413e+00
2.179801520350195254e+00 -1.036508017236978496e+00
2.160482646256804529e+00 -1.041287952496039004e+00
2.140915009717889728e+00 -1.046083050507605305e+00
2.120763862153354662e+00 -1.051245290020566658e+00
2.102068653091558659e+00 -1.055838405708614980e+00
2.085455813188151097e+00 -1.059689027815057027e+00
2.069913177710353658e+00 -1.063970562077741544e+00
2.057044853974872023e+00 -1.068295831132942242e+00
2.049296216631614875e+00 -1.070475817645552219e+00
2.046682927691656051e+00 -1.071130783798895481e+00
2.046681769073880997e+00 -1.071131069622619947e+00
2.046680842501881425e+00 -1.071131299583966578e+00
2.046679684692030321e+00 -1.071131588663019718e+00
2.046678758770029027e+00 -1.071131821227718772e+00
2.046515505521623979e+00 -1.071172943852983783e+00
2.043984364397068099e+00 -1.071797067244245616e+00
2.039577688219387674e+00 -1.072817436944248026e+00
2.032953445709652307e+00 -1.074313847288032697e+00
2.023759480029842628e+00 -1.076422866971739056e+00
2.013138859612527920e+00 -1.078858297279523537e+00
2.000767191253771227e+00 -1.081810805988295154e+00
1.987590729691503189e+00 -1.084846148401346744e+00
1.972996020194891731e+00 -1.088032048966047771e+00
1.955380503142430060e+00 -1.091005234282734104e+00
1.936149155919073994e+00 -1.093586231433566702e+00
1.917855214289289068e+00 -1.096682639420500038e+00
1.899494059107505350e+00 -1.099816218068930374e+00
1.879520337888326509e+00 -1.103431339742417361e+00
1.859046050843838449e+00 -1.106998970256785730e+00
1.836897756724173769e+00 -1.110720855703241083e+00
1.814448713693250781e+00 -1.114249746989667056e+00
1.791692740468544764e+00 -1.117864660266355781e+00
1.767740015268262521e+00 -1.121329505210596711e+00
1.742035421854512656e+00 -1.124966979695830815e+00
1.714755288295813918e+00 -1.128547562041205543e+00
1.686833502333446866e+00 -1.131880375060559496e+00
1.659748161339618555e+00 -1.134871136937877001e+00
1.632987296399187604e+00 -1.137989900335320881e+00
1.607806395355060980e+00 -1.140907221084774603e+00
1.583974549777566798e+00 -1.143620195170313103e+00
1.562310820234013686e+00 -1.146486679018249522e+00
1.545373129183685634e+00 -1.149643775821411751e+00
1.532478570874728829e+00 -1.152018452425731532e+00
1.524346561777758069e+00 -1.153185454632254414e+00
1.521298898228563123e+00 -1.153589113131308741e+00
1.521148702958541543e+00 -1.153608161415629052e+00
1.520881694646376792e+00 -1.153641854485144114e+00
1.516611629297935027e+00 -1.154168550115580283e+00
1.506875984757057862e+00 -1.155228677034974005e+00
1.493035182718561726e+00 -1.156317043841564418e+00
1.478541441382620780e+00 -1.157264752578113454e+00
1.464196749348912752e+00 -1.157498697511043506e+00
1.449397274025665094e+00 -1.155693162366204341e+00
1.433947785166167499e+00 -1.154426614564439513e+00
1.425709542037364219e+00 -1.155332069503301584e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424868033619209440e+00 -1.155467077364755735e+00
1.424867326005041290e+00 -1.155467191612814082e+00
1.424867090109878998e+00 -1.155467229548013952e+00
1.424866854202868627e+00 -1.155467267409464371e+00
1.424866382353395799e+00 -1.155467342911102646e+00
1.424866382353395799e+00 -1.155467342911102646e+00
1.424866146410979306e+00 -1.155467380551283174e+00
1.424866146410979306e+00 -1.155467380551283174e+00
1.424865910456807105e+00 -1.155467418117699818e+00
1.424865910456807105e+00 -1.155467418117699818e+00
1.424865910456807105e+00 -1.155467418117699818e+00
1.424865910456807105e+00 -1.155467418117699818e+00
1.424865910456807105e+00 -1.155467418117699818e+00
1.424865910456807105e+00 -1.155467418117699818e+00
1.424865910456807105e+00 -1.155467418117699818e+00
1.424865438513287508e+00 -1.155467493029225912e+00
1.424865438513287508e+00 -1.155467493029225912e+00
1.424865438513287508e+00 -1.155467493029225912e+00
1.424865438513287508e+00 -1.155467493029225912e+00
1.424865438513287508e+00 -1.155467493029225912e+00
1.424864730510415844e+00 -1.155467604843193108e+00
1.424864730510415844e+00 -1.155467604843193108e+00
1.424864730510415844e+00 -1.155467604843193108e+00
1.424864730510415844e+00 -1.155467604843193108e+00
1.424864730510415844e+00 -1.155467604843193108e+00
1.424864730510415844e+00 -1.155467604843193108e+00
1.424864730510415844e+00 -1.155467604843193108e+00
1.424864730510415844e+00 -1.155467604843193108e+00
1.424864730510415844e+00 -1.155467604843193108e+00
1.424864730510415844e+00 -1.155467604843193108e+00
1.424864494486193012e+00 -1.155467641966948511e+00
1.424864494486193012e+00 -1.155467641966948511e+00
1.424864494486193012e+00 -1.155467641966948511e+00
1.424864258450375676e+00 -1.155467679016914495e+00
1.424863550273588020e+00 -1.155467789724038186e+00
1.424863078098180802e+00 -1.155467863159772790e+00
1.424863078098180802e+00 -1.155467863159772790e+00
1.424863078098180802e+00 -1.155467863159772790e+00
1.424377179344851863e+00 -1.155543075769998929e+00
1.419775568145922096e+00 -1.156280745387624487e+00
1.410705813245739515e+00 -1.157580287115469897e+00
1.398134502973374493e+00 -1.158534819524737136e+00
1.383750799206625359e+00 -1.159360166793202307e+00
1.369487917956070389e+00 -1.160217891374939025e+00
1.356716764512839513e+00 -1.160882598776510122e+00
1.342684041471002399e+00 -1.160977267738968033e+00
1.325396616001613959e+00 -1.159492409906907273e+00
1.305656802563417207e+00 -1.157011900222190803e+00
1.285336210684793867e+00 -1.153636068980595342e+00
1.265329788667556521e+00 -1.149775841196674087e+00
1.248572555709886345e+00 -1.146402813318156522e+00
1.233936095344585704e+00 -1.143300460933840856e+00
1.221860197496170031e+00 -1.140683870798780752e+00
1.213943830867911133e+00 -1.139007613507032390e+00
1.210679012962203593e+00 -1.138320938697935381e+00
1.210253001962561914e+00 -1.138231350646651707e+00
1.210252534798810231e+00 -1.138231252603171040e+00
1.210252301193993407e+00 -1.138231203690854620e+00
1.210005879884186397e+00 -1.138179962254167510e+00
1.206092429355813511e+00 -1.137390879265428589e+00
1.196764151158740797e+00 -1.135357973987518365e+00
1.183247108931902769e+00 -1.131517576609228026e+00
1.167150667450057355e+00 -1.126261431316144979e+00
1.149105005372051735e+00 -1.120076424154658135e+00
1.129744192114258805e+00 -1.112557186439988577e+00
1.110761972576331802e+00 -1.104419969854772976e+00
1.091496207229365245e+00 -1.095735416989598310e+00
1.071539380343537129e+00 -1.086633224790852337e+00
1.052532563636912943e+00 -1.077900366118319297e+00
1.037908500888355956e+00 -1.071246118003785774e+00
1.024666762918140739e+00 -1.065102422165525642e+00
1.009109288807398697e+00 -1.058019660802377748e+00
9.913473444905829268e-01 -1.050165551920830165e+00
9.758016375371982853e-01 -1.043387431867602855e+00
9.606238328928967674e-01 -1.036687388611427396e+00
9.427204695598923045e-01 -1.028663622923251086e+00
9.222011280942806755e-01 -1.019555128036041314e+00
8.992783050462965777e-01 -1.009346205531747476e+00
8.741229815821294213e-01 -9.981442924588076471e-01
8.470951400931915343e-01 -9.860743766235426921e-01
8.194188217264404273e-01 -9.738597184089627934e-01
7.931241341598818106e-01 -9.621055453598613694e-01
7.690352529487017863e-01 -9.512473549763685865e-01
7.476889017183061537e-01 -9.417861188995980681e-01
7.298309281759824962e-01 -9.339313539937301734e-01
7.174628657741125570e-01 -9.283765992385032417e-01
7.107250312463110342e-01 -9.253334393963947857e-01
7.083491526623709733e-01 -9.242442494452096646e-01
7.083235887715296775e-01 -9.242323968679021506e-01
7.083235887715296775e-01 -9.242323968679021506e-01
7.083235887715296775e-01 -9.242323968679021506e-01
7.083235887715296775e-01 -9.242323968679021506e-01
7.083235887715296775e-01 -9.242323968679021506e-01
7.083235887715296775e-01 -9.242323968679021506e-01
7.083235887715296775e-01 -9.242323968679021506e-01
7.083235887715296775e-01 -9.242323968679021506e-01
7.083233721912493008e-01 -9.242322965852650674e-01
7.083162192124431433e-01 -9.242289901269414854e-01
7.063412928288747006e-01 -9.233276194892600097e-01
6.990859032433127673e-01 -9.201670309590599395e-01
6.875110709716931723e-01 -9.147623203495257593e-01
6.723056363630200982e-01 -9.074830571670774448e-01
6.540567516182428376e-01 -8.993187063144403304e-01
6.335409645081625518e-01 -8.902387556340063401e-01
6.116372273222520084e-01 -8.799630145427191907e-01
5.895619349034237899e-01 -8.687215526776691510e-01
5.682153907947964377e-01 -8.567595154966162196e-01
5.489873508552751691e-01 -8.448909674660167735e-01
5.336087276581749084e-01 -8.350219238203479000e-01
5.246395322942242201e-01 -8.289732471715672846e-01
5.215210601944351154e-01 -8.267814297092300757e-01
5.207299964962496253e-01 -8.262167827602322490e-01
5.197699429662951953e-01 -8.255280051357135607e-01
5.195075878561582483e-01 -8.253390235142624709e-01
5.195075878561582483e-01 -8.253390235142624709e-01
5.182681840960070563e-01 -8.244423703103217482e-01
5.135830738829239017e-01 -8.210694480284337349e-01
5.063665488036186435e-01 -8.156871075798031168e-01
4.989509933242731732e-01 -8.098737511728891780e-01
4.935970851320929942e-01 -8.052610884220705589e-01
4.867888843812887001e-01 -7.985871711826743047e-01
4.790118504019684198e-01 -7.919818333029163826e-01
4.693252030042794898e-01 -7.843150504603736417e-01
4.574175421717299184e-01 -7.742254218377085939e-01
4.442789871320893536e-01 -7.623916020355586687e-01
4.325170106394360947e-01 -7.506462098020039164e-01
4.227762181340587455e-01 -7.395649825967998137e-01
4.155362778596176643e-01 -7.295781550608321231e-01
4.122874625874043408e-01 -7.194684280996455072e-01
4.169211774617133104e-01 -7.087442464001640907e-01
4.245442884738021561e-01 -7.007163974729410105e-01
4.339665750393913446e-01 -6.930276345681796180e-01
4.422228723064902667e-01 -6.863752957560728118e-01
4.484878504731845683e-01 -6.812251524544624681e-01
4.573098510725669974e-01 -6.729026989425200833e-01
4.682441881855624599e-01 -6.615586749729776006e-01
4.813192829183790544e-01 -6.497175076053701703e-01
4.965704067214807282e-01 -6.368910179726650078e-01
5.158528276291769465e-01 -6.208020179255980819e-01
5.360906206017094222e-01 -6.052523789316531788e-01
5.529440680549171372e-01 -5.918374650005653326e-01
5.680234578219781616e-01 -5.790483401614885395e-01
5.835055988176972575e-01 -5.666036870706898654e-01
5.990507261548992934e-01 -5.539874842356489193e-01
6.141550726702192931e-01 -5.412171404102325001e-01
6.290218490561991782e-01 -5.281401839124082453e-01
6.434808323586507228e-01 -5.141120289866915050e-01
6.570352534166147285e-01 -5.001386181118367968e-01
6.705304313545207284e-01 -4.876402085988704727e-01
6.835960812374708429e-01 -4.760433400371841817e-01
6.962119898567802334e-01 -4.650178523314521528e-01
7.063455339394453247e-01 -4.563305450346531456e-01
7.127775550059008980e-01 -4.508179271950777389e-01
7.159505894391735570e-01 -4.481090909323988125e-01
7.171502962304349138e-01 -4.470869885486596917e-01
7.177094519061518740e-01 -4.466102815285565297e-01
7.177163569682505351e-01 -4.466043939453780975e-01
7.181114343332796190e-01 -4.462679714634835149e-01
7.185632694911593399e-01 -4.458829162064518736e-01
7.185779859403010894e-01 -4.458703639327429857e-01
7.185881594763861013e-01 -4.458616847447171017e-01
7.188202601228145250e-01 -4.456635269883987838e-01
7.200942380741617299e-01 -4.445776295929702027e-01
7.224853656659681045e-01 -4.425643132941044500e-01
7.269633290432179207e-01 -4.389274199399549881e-01
7.339621533023888977e-01 -4.332773965205135025e-01
7.433140145957000122e-01 -4.256352995355326407e-01
7.538606953257735999e-01 -4.169020935137093264e-01
7.650777828043295870e-01 -4.074254345257191656e-01
7.766830281192409480e-01 -3.977181781262819626e-01
7.879335978238992677e-01 -3.887867263161701170e-01
7.982195038862121006e-01 -3.805884036472763077e-01
8.082347199897853551e-01 -3.724930266069222395e-01
8.156075950784680284e-01 -3.661139893896703801e-01
8.205982146388574039e-01 -3.613395662167393496e-01
8.265472095980750389e-01 -3.545590389932924413e-01
8.316737906729915197e-01 -3.505128514099699610e-01
8.356127624118530051e-01 -3.480038215868578866e-01
8.379433585431176335e-01 -3.463401751777582804e-01
8.400661693686997111e-01 -3.446530330241042717e-01
8.417647653946311870e-01 -3.432372668259054405e-01
8.443421598111855442e-01 -3.410271920159068659e-01
8.477645965573270548e-01 -3.380065239114473652e-01
8.515229977331906230e-01 -3.346430623785681124e-01
8.552661283532737579e-01 -3.312936894921255093e-01
8.589227322069079573e-01 -3.280352854365211068e-01
8.628197704279402247e-01 -3.245588980100154175e-01
8.680005146183598086e-01 -3.199154469250950483e-01
8.742936687299202037e-01 -3.142039174060710094e-01
8.804837367354081401e-01 -3.084665273950542574e-01
8.860399679166027775e-01 -3.032710184170794299e-01
8.913396812123701718e-01 -2.982994102471426268e-01
8.957053500013683056e-01 -2.942887142219212659e-01
8.984907906308087222e-01 -2.917465730377890587e-01
9.010804254133770730e-01 -2.893700034108361852e-01
9.032600147858410589e-01 -2.873547171480401730e-01
9.048013992331681576e-01 -2.859299084514727030e-01
9.057935081887380502e-01 -2.850106052023507752e-01
9.062496776368283991e-01 -2.845873134884640554e-01
9.062507268701490704e-01 -2.845863381612830922e-01
9.062507268701490704e-01 -2.845863381612830922e-01
9.062507268701490704e-01 -2.845863381612830922e-01
9.062507268701490704e-01 -2.845863381612830922e-01
9.063346771273338431e-01 -2.845082944461208019e-01
9.072732493838201462e-01 -2.836348636740779194e-01
9.079911466963530575e-01 -2.829673712951523701e-01
9.082213898118853823e-01 -2.827534866141991898e-01
9.082213898118853823e-01 -2.827534866141991898e-01
9.082213898118853823e-01 -2.827534866141991898e-01
9.082213898118853823e-01 -2.827534866141991898e-01
9.082213898118853823e-01 -2.827534866141991898e-01
9.082213898118853823e-01 -2.827534866141991898e-01
9.082213898118853823e-01 -2.827534866141991898e-01
9.082213898118853823e-01 -2.827534866141991898e-01
9.082213898118853823e-01 -2.827534866141991898e-01
9.082213898118853823e-01 -2.827534866141991898e-01
9.082213898118853823e-01 -2.827534866141991898e-01
9.082213898118853823e-01 -2.827534866141991898e-01
9.082213898118853823e-01 -2.827534866141991898e-01
9.082213898118853823e-01 -2.827534866141991898e-01
9.082213898118853823e-01 -2.827534866141991898e-01
9.082213898118853823e-01 -2.827534866141991898e-01
9.082213898118853823e-01 -2.827534866141991898e-01
9.082234902969232859e-01 -2.827515373823351053e-01
9.086523714832762666e-01 -2.823539548879626659e-01
9.100527143075505254e-01 -2.810495841917534654e-01
9.122987344477588856e-01 -2.789350416316369041e-01
9.149774796077341232e-01 -2.763963330458349965e-01
9.178523386943689966e-01 -2.736649917395794218e-01
9.207329350539992241e-01 -2.709466756635077189e-01
9.233003610017697094e-01 -2.685742013480483803e-01
9.277162815201732693e-01 -2.645866430604391639e-01
9.348582201473586428e-01 -2.583015786694290994e-01
9.430553969474116949e-01 -2.509297278834655698e-01
9.526533921706357155e-01 -2.422631247251047226e-01
9.633189761370949400e-01 -2.326503734183290317e-01
9.742408038723927577e-01 -2.225927853952778535e-01
9.864854530146864864e-01 -2.113429747718803264e-01
1.000937423032896456e+00 -1.980713368256829254e-01
1.017196303172668959e+00 -1.830444326576600445e-01
1.033504199517256250e+00 -1.671624174362778548e-01
1.049437169901518807e+00 -1.504073078109240957e-01
1.066032845924509198e+00 -1.329681527787084927e-01
1.082711984648410564e+00 -1.164711462383447999e-01
1.094440476223197845e+00 -1.050784109708948200e-01
1.100545636081935674e+00 -9.931525479648166399e-02
1.102601874598936327e+00 -9.734868751568741263e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.102632285660430922e+00 -9.731933312716262163e-02
1.103288736407529003e+00 -9.668490123744209741e-02
1.107562488658793143e+00 -9.256046101051211561e-02
1.115778967060102378e+00 -8.481245404793179288e-02
1.127002900630862614e+00 -7.429039111008299556e-02
1.139841084602092769e+00 -6.232051104279628245e-02
1.153376574587708703e+00 -4.923635383245630187e-02
1.167927616482655528e+00 -3.414221406761431404e-02
1.183950149666123552e+00 -1.748074505706907061e-02
1.202031141788038493e+00 5.900608759195331929e-04
1.221076845090994567e+00 1.925228176496006013e-02
1.240465476126909827e+00 3.842494730219660898e-02
1.260432091937036647e+00 5.778557816142577963e-02
1.280803791308505302e+00 7.713392767331095357e-02
1.300932184920348123e+00 9.622129479987912015e-02
1.319926738321162585e+00 1.146469640068982221e-01
1.338200427637503243e+00 1.326161215015132233e-01
1.355645486328141303e+00 1.496563064959244849e-01
1.368931374710553150e+00 1.629746344812261494e-01
1.379394637931469880e+00 1.733115376348088876e-01
1.387821400749319034e+00 1.815600059885606465e-01
1.394275781729485519e+00 1.870065971113575032e-01
1.401351425155826114e+00 1.895478794275257117e-01
1.409570489638756197e+00 1.894396105739930003e-01
1.419455413499189689e+00 1.864229985142758783e-01
1.430783134003946744e+00 1.807373966234440410e-01
1.443444770809998445e+00 1.729225266137006667e-01
1.456296863641011630e+00 1.644779957988753427e-01
1.469396512652973108e+00 1.556256003990195425e-01
1.482350770452717015e+00 1.466036079024926608e-01
1.494047045153977571e+00 1.385147200114990595e-01
1.504113390644103321e+00 1.313059166873927208e-01
1.512264738158748623e+00 1.253613403209002941e-01
1.518130921385824728e+00 1.210626743424981222e-01
1.520835790986924563e+00 1.190707701087216769e-01
1.520945772711622235e+00 1.189889643242020567e-01
1.521379323845506004e+00 1.186667715017646063e-01
1.523473247618317483e+00 1.171150122258828863e-01
1.526257299954433488e+00 1.150747913996101185e-01
1.527668880862245393e+00 1.140405591073852809e-01
1.527669265709761692e+00 1.140402762809672177e-01
1.527669265709761692e+00 1.140402762809672177e-01
1.527669265709761692e+00 1.140402762809672177e-01
1.527669265709761692e+00 1.140402762809672177e-01
1.527669265709761692e+00 1.140402762809672177e-01
1.527669265709761692e+00 1.140402762809672177e-01
1.528349649702951840e+00 1.135402046545833515e-01
1.531760318040634061e+00 1.110754250606693222e-01
1.537126359601139525e+00 1.072634256464642943e-01
1.542590606646901064e+00 1.033666187055806707e-01
1.547371261658453623e+00 9.994661630662342311e-02
1.551277856777768083e+00 9.712271318111430352e-02
1.554329603842363738e+00 9.491464244985678422e-02
1.556510265926720038e+00 9.335338681870483657e-02
1.558644556760456323e+00 9.183362684534367160e-02
1.560507068806624931e+00 9.051971452180354594e-02
1.560943323925142012e+00 9.021391546368918990e-02
1.560943323925142012e+00 9.021391546368918990e-02
1.560944106456351177e+00 9.021336681579900096e-02
1.560944106456351177e+00 9.021336681579900096e-02
1.560944106456351177e+00 9.021336681579900096e-02
1.560944106456351177e+00 9.021336681579900096e-02
1.560944106456351177e+00 9.021336681579900096e-02
1.560944106456351177e+00 9.021336681579900096e-02
1.560944106456351177e+00 9.021336681579900096e-02
1.560944106456351177e+00 9.021336681579900096e-02
1.560944106456351177e+00 9.021336681579900096e-02
1.560944301981903815e+00 9.021322950095925219e-02
1.560954656667675078e+00 9.020595173963594227e-02
1.561842061302257445e+00 8.958315203984899833e-02
1.563195847720689535e+00 8.863304643650354864e-02
1.563457266711638427e+00 8.844975631383547587e-02
1.563457266711638427e+00 8.844975631383547587e-02
1.563457266711638427e+00 8.844975631383547587e-02
1.563457266711638427e+00 8.844975631383547587e-02
1.563457266711638427e+00 8.844975631383547587e-02
1.563457266711638427e+00 8.844975631383547587e-02
1.563457266711638427e+00 8.844975631383547587e-02
1.563457266711638427e+00 8.844975631383547587e-02
1.563457266711638427e+00 8.844975631383547587e-02
1.563457266711638427e+00 8.844975631383547587e-02
1.563457266711638427e+00 8.844975631383547587e-02
1.563457266711638427e+00 8.844975631383547587e-02
1.563472523055242647e+00 8.843907073276420505e-02
1.564205543887981165e+00 8.792635486064354078e-02
1.566399644679854042e+00 8.639945868930101747e-02
1.570450025291559637e+00 8.358555754043058006e-02
1.574734515648765765e+00 8.058014020619296003e-02
1.578993837603135386e+00 7.750480957770754242e-02
1.582339390176929372e+00 7.507913768256879727e-02
1.583162969639035467e+00 7.448894212542928051e-02
1.583163358198414139e+00 7.448866442054530301e-02
1.583163358198414139e+00 7.448866442054530301e-02
1.583170350124780024e+00 7.448366273637542501e-02
1.583170350124780024e+00 7.448366273637542501e-02
1.583170350124780024e+00 7.448366273637542501e-02
1.583170350124780024e+00 7.448366273637542501e-02
1.583170350124780024e+00 7.448366273637542501e-02
1.584468036246934775e+00 7.355804252304662394e-02
1.590681089669915949e+00 6.910812651204457924e-02
1.600994924761527605e+00 6.160118439154907422e-02
1.613411413826502550e+00 5.244361955137836345e-02
1.626739305879707054e+00 4.276040806895908125e-02
1.641029646038871359e+00 3.242292361910068671e-02
1.655280149961503078e+00 2.239388504971166760e-02
1.668799791550756861e+00 1.296555901379514361e-02
1.681729375455224273e+00 4.018687391457793218e-03
1.695605134001381353e+00 -6.015449272665575851e-03
1.711513891855694691e+00 -1.759755718211572853e-02
1.729207243456007514e+00 -3.035626232748157155e-02
1.748546849310723017e+00 -4.365807903999909673e-02
1.767671543249234256e+00 -5.684443967384038982e-02
1.786557947407992009e+00 -6.997195641923359410e-02
1.805265660412439077e+00 -8.272711076000477393e-02
1.821967206979856035e+00 -9.423789768462728644e-02
1.838175082530943971e+00 -1.052765132926641173e-01
1.855025359400781504e+00 -1.167127912618403096e-01
1.871879744781325128e+00 -1.280264191499633775e-01
1.889890894209190320e+00 -1.399528277370947205e-01
1.908163936265718119e+00 -1.519322984011358402e-01
1.927038709674388173e+00 -1.643032109321092005e-01
1.947471515888395066e+00 -1.774948053589869013e-01
1.969793752222338545e+00 -1.917230193052272269e-01
1.993996021801559992e+00 -2.070850088794228827e-01
2.016400774784904204e+00 -2.211277455987741003e-01
2.036962773062606757e+00 -2.341757976654778306e-01
2.056986944931005201e+00 -2.470036375460769318e-01
2.077157054808228764e+00 -2.596821822198562280e-01
2.097841884495311504e+00 -2.724485266860798283e-01
2.119127833336534206e+00 -2.857433591582991261e-01
2.140448948582130306e+00 -2.988751619798040715e-01
2.159299053545164604e+00 -3.104152575918825985e-01
2.175141098510261717e+00 -3.201432719857241205e-01
2.183724133654366906e+00 -3.292994965411544794e-01
2.184413946825430664e+00 -3.398585086698853175e-01
2.179375066649334780e+00 -3.494995721565983260e-01
2.170442594237608436e+00 -3.606844633765241004e-01
2.158887715582844535e+00 -3.744581532316333394e-01
2.146758504130097389e+00 -3.887304250945492479e-01
2.137066913165110993e+00 -3.999688214045943324e-01
2.127883008570012446e+00 -4.106874520995361655e-01
2.119738486876878714e+00 -4.203671582896169601e-01
2.111984291342607456e+00 -4.298758935978359008e-01
2.104296166112869404e+00 -4.391554719790552452e-01
2.095967099062653549e+00 -4.489497610589376353e-01
2.087064955297055491e+00 -4.594311279072110232e-01
2.078948156726935892e+00 -4.689967054844222383e-01
2.069598988453878796e+00 -4.802957444776276841e-01
2.058449662967123395e+00 -4.938945605639336600e-01
2.046226490369765116e+00 -5.094495610959226539e-01
2.033316088650213072e+00 -5.266009325012993569e-01
2.019254709120527291e+00 -5.442306195011646919e-01
2.005640991027080933e+00 -5.610333281934712923e-01
1.992123121817820808e+00 -5.774524185488517647e-01
1.980378259731508939e+00 -5.917379327204292938e-01
1.970716102047951557e+00 -6.034140952919677670e-01
1.964252286181227047e+00 -6.111000196428452158e-01
1.961174085626239627e+00 -6.147347409894584613e-01
1.960247696320765343e+00 -6.158532971500734199e-01
1.960247696320765343e+00 -6.158532971500734199e-01
1.960247696320765343e+00 -6.158532971500734199e-01
1.960247696320765343e+00 -6.158532971500734199e-01
1.960247696320765343e+00 -6.158532971500734199e-01
1.960247696320765343e+00 -6.158532971500734199e-01
1.960247544434973843e+00 -6.158534815851932631e-01
1.960247544434973843e+00 -6.158534815851932631e-01
1.960247544434973843e+00 -6.158534815851932631e-01
1.960247544434973843e+00 -6.158534815851932631e-01
1.960247544434973843e+00 -6.158534815851932631e-01
1.960247544434973843e+00 -6.158534815851932631e-01
1.959741108160111489e+00 -6.164699592730290556e-01
1.957028437505337282e+00 -6.197690520855273499e-01
1.952009938772750308e+00 -6.257221899009083321e-01
1.945476006927603807e+00 -6.334801622211728711e-01
1.937024881363252904e+00 -6.442475053484847392e-01
1.928761531820258002e+00 -6.554636647376885783e-01
1.921733198328342329e+00 -6.653707638683232783e-01
1.917437861161838342e+00 -6.711281553634993458e-01
1.916644671595454819e+00 -6.721357583363887223e-01
1.916343523262707516e+00 -6.725150209934286361e-01
1.913943870267519332e+00 -6.754980310254657949e-01
1.908989335810834298e+00 -6.815663089724042223e-01
1.902148492873540375e+00 -6.898423236035221562e-01
1.893902044632516990e+00 -6.999474339427854686e-01
1.884540076220616589e+00 -7.115515679914111713e-01
1.874960277199928305e+00 -7.234686802464863620e-01
1.865550070561103890e+00 -7.353578662056653448e-01
1.855742062309614582e+00 -7.477710066446229265e-01
1.846875958381557714e+00 -7.588765960967285285e-01
1.840877442229899463e+00 -7.664363924279735674e-01
1.835610986627538521e+00 -7.730982785658928602e-01
1.830444173397568486e+00 -7.795265571966030205e-01
1.824285210447820882e+00 -7.872528926584799747e-01
1.817519198260369562e+00 -7.958900947388445335e-01
1.810725892943746640e+00 -8.043911094407139029e-01
1.803012732292127440e+00 -8.142056935237396154e-01
1.793765455145359677e+00 -8.262534734937121428e-01
1.784128324698681878e+00 -8.388815929312006814e-01
1.774928564395007680e+00 -8.508061801987470973e-01
1.766994845459296970e+00 -8.610871447863953643e-01
1.761120844753826242e+00 -8.687804920498024552e-01
1.755684903792930296e+00 -8.758051768005499227e-01
1.750312854970171639e+00 -8.827847205386817331e-01
1.746664290742957482e+00 -8.875867065647449206e-01
1.744407875472390623e+00 -8.905475368892918908e-01
1.743437911458638023e+00 -8.918208297096463788e-01
1.743437623480492471e+00 -8.918212107174956493e-01
1.743437623480492471e+00 -8.918212107174956493e-01
1.743437623480492471e+00 -8.918212107174956493e-01
1.743437623480492471e+00 -8.918212107174956493e-01
1.743437623480492471e+00 -8.918212107174956493e-01
1.743437623480492471e+00 -8.918212107174956493e-01
1.743437623480492471e+00 -8.918212107174956493e-01
1.743437623480492471e+00 -8.918212107174956493e-01
1.743437623480492471e+00 -8.918212107174956493e-01
1.743437623480492471e+00 -8.918212107174956493e-01
1.743437623480492471e+00 -8.918212107174956493e-01
1.743437623480492471e+00 -8.918212107174956493e-01
1.743437623480492471e+00 -8.918212107174956493e-01
1.743437623480492471e+00 -8.918212107174956493e-01
1.743437623480492471e+00 -8.918212107174956493e-01
1.743437623480492471e+00 -8.918212107174956493e-01
1.743437479444132299e+00 -8.918214013457568257e-01
1.742493096559766474e+00 -8.930787154179551379e-01
1.739191934306146159e+00 -8.975649674643395581e-01
1.735329565708223498e+00 -9.027868346242697850e-01
1.731334860452852675e+00 -9.080710379975219793e-01
1.727002116281677546e+00 -9.137287821131536703e-01
1.721573613130745750e+00 -9.207214667028033039e-01
1.715136157326398125e+00 -9.291273577726009147e-01
1.707583258879837640e+00 -9.390872986758154184e-01
1.698752172410363359e+00 -9.508146853132906084e-01
1.688805363299426432e+00 -9.640565358794281892e-01
1.677847709800997844e+00 -9.784680958514722082e-01
1.666250037248046878e+00 -9.938550877316770782e-01
1.654200882623004576e+00 -1.010095252587375869e+00
1.642866552234258704e+00 -1.025296896316019835e+00
1.634836947401281160e+00 -1.036111551529376840e+00
1.628116733567526619e+00 -1.043670590944833609e+00
1.618102812862030948e+00 -1.054036456092199536e+00
1.606878633912843579e+00 -1.068846949267165281e+00
1.595077285393250444e+00 -1.084856324810169914e+00
1.584978326143901439e+00 -1.098015138522703049e+00
1.577051583681397862e+00 -1.106606151351001488e+00
1.568458050913670965e+00 -1.111460298370370303e+00
1.557594470981076284e+00 -1.112436512070510419e+00
1.544042441367670992e+00 -1.106676229551670332e+00
1.528890654727840914e+00 -1.096330662633409281e+00
1.510529631892507441e+00 -1.084207757001726558e+00
1.489746439860053728e+00 -1.069457009367395850e+00
1.468115841596810522e+00 -1.053242834951171991e+00
1.447613689681316318e+00 -1.037519814539244134e+00
1.428129745280799279e+00 -1.022291921007563609e+00
1.409407213238013989e+00 -1.008011402426544079e+00
1.392916581962014844e+00 -9.956100903090173704e-01
1.378999797706891295e+00 -9.850572137732317435e-01
1.367657700298924528e+00 -9.763499017720697060e-01
1.359155890383457521e+00 -9.698888091101086628e-01
1.354026040277685583e+00 -9.660066714582016267e-01
1.352161277626552804e+00 -9.645970618722281564e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.352050089230039553e+00 -9.645132815761475742e-01
1.351517746828039490e+00 -9.641126612343248192e-01
1.346653703984870498e+00 -9.604559070030619372e-01
1.337064440244420505e+00 -9.532880582957085069e-01
1.323727518101159850e+00 -9.431805580391486865e-01
1.307748192690679323e+00 -9.310934778136052969e-01
1.290038576436627116e+00 -9.178538749539488784e-01
1.271434493197903803e+00 -9.034248911822915229e-01
1.252885803608380311e+00 -8.880392950169915256e-01
1.234337471452091606e+00 -8.726707839506939735e-01
1.215358044591035247e+00 -8.578922633530852160e-01
1.196724555081324359e+00 -8.436021628146583851e-01
1.178116317921342526e+00 -8.292682330534590918e-01
1.160418019886400698e+00 -8.158532522615312699e-01
1.143996087559865149e+00 -8.034552545760990094e-01
1.128626848821365325e+00 -7.915551096144948229e-01
1.114852935017449864e+00 -7.808335055662601887e-01
1.104976214622633623e+00 -7.736633277795401664e-01
1.100274331087275570e+00 -7.702000838674253336e-01
1.097586810164177695e+00 -7.680111969498836233e-01
1.094515359512143737e+00 -7.652042249510393468e-01
1.090581955620961940e+00 -7.602355993521417998e-01
1.088330106376546480e+00 -7.553835294188371297e-01
1.087330943429315244e+00 -7.518884689096937413e-01
1.087285537517697298e+00 -7.517002000433856690e-01
1.086885275516256355e+00 -7.498801717717057391e-01
1.086085781478936862e+00 -7.451012865684164543e-01
1.086880769453417050e+00 -7.357693821704764936e-01
1.092391687865246652e+00 -7.254258337274928081e-01
1.100642084385614616e+00 -7.137048929958434984e-01
1.109786142951060928e+00 -7.009164901537032755e-01
1.120024761014148718e+00 -6.873208090884682653e-01
1.130767656503326668e+00 -6.730305306810273613e-01
1.141010114599342096e+00 -6.590961100969529030e-01
1.151371988798745694e+00 -6.449088245356126015e-01
1.161720894077490351e+00 -6.307070471774346432e-01
1.167187490691656837e+00 -6.162170398707129682e-01
1.167031373755530010e+00 -6.036995582279647277e-01
1.166922611927879272e+00 -5.978249475483220499e-01
1.166901786508131700e+00 -5.963137377910737724e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901783704415330e+00 -5.963134991370054871e-01
1.166901780826168800e+00 -5.963132604838243811e-01
1.166901780826168800e+00 -5.963132604838243811e-01
1.166901780826168800e+00 -5.963132604838243811e-01
1.166901780826168800e+00 -5.963132604838243811e-01
1.166901780826168800e+00 -5.963132604838243811e-01
1.166901780826168800e+00 -5.963132604838243811e-01
1.166901780826168800e+00 -5.963132604838243811e-01
1.166901780826168800e+00 -5.963132604838243811e-01
1.166901780826168800e+00 -5.963132604838243811e-01
1.166901780826168800e+00 -5.963132604838243811e-01
1.166901777873392554e+00 -5.963130218315537689e-01
1.166901777873392554e+00 -5.963130218315537689e-01
1.166901076611559063e+00 -5.962583416595346186e-01
1.166863534447454498e+00 -5.927200310809804806e-01
1.166794112177644616e+00 -5.834611466729928697e-01
1.166661839143614987e+00 -5.706679972352589614e-01
1.166414497919168403e+00 -5.560963467589545850e-01
1.166043485594436158e+00 -5.407275665131375808e-01
1.165652809169713144e+00 -5.255355662619928259e-01
1.165268326261927001e+00 -5.082874219529247561e-01
1.164858643841490515e+00 -4.893339261862226786e-01
1.164464692113698518e+00 -4.703664893632957256e-01
1.163888577293887838e+00 -4.517325821351236281e-01
1.163322411291044967e+00 -4.344139793587679654e-01
1.162371811043255931e+00 -4.210960919698770732e-01
1.160770958223461546e+00 -4.092397894467232344e-01
1.159835736078377977e+00 -3.980994545075776658e-01
1.159615728951767899e+00 -3.892356264484214123e-01
1.159487733488401284e+00 -3.822500445829319360e-01
1.159405287524764461e+00 -3.771342272697330578e-01
1.159388888138809248e+00 -3.758976004444586350e-01
1.159388888138809248e+00 -3.758976004444586350e-01
1.159388888138809248e+00 -3.758976004444586350e-01
1.159388888138809248e+00 -3.758976004444586350e-01
1.159388888138809248e+00 -3.758976004444586350e-01
1.159384932071007679e+00 -3.756103535354791689e-01
1.159372017075150030e+00 -3.746836677325060538e-01
1.159369644823097900e+00 -3.745079282409073396e-01
1.159369644823097900e+00 -3.745079282409073396e-01
1.159369644823097900e+00 -3.745079282409073396e-01
1.159369644823097900e+00 -3.745079282409073396e-01
1.159369644823097900e+00 -3.745079282409073396e-01
1.159369644823097900e+00 -3.745079282409073396e-01
1.159369644823097900e+00 -3.745079282409073396e-01
1.159369644823097900e+00 -3.745079282409073396e-01
1.159369644823097900e+00 -3.745079282409073396e-01
1.159367070483243278e+00 -3.743197728408299008e-01
1.159336507180585008e+00 -3.712045673739450269e-01
1.159358972310094549e+00 -3.638919865631745632e-01
1.159447560684845557e+00 -3.548759192065020218e-01
1.159544008591619324e+00 -3.453151982892879168e-01
1.159911634280339277e+00 -3.343878453755660951e-01
1.160952386212232623e+00 -3.208825417760147736e-01
1.162990589133439556e+00 -3.060525122261634756e-01
1.163885864299404771e+00 -2.912800409128070145e-01
1.164086530517946416e+00 -2.738160618239829924e-01
1.164046517211722476e+00 -2.550650792298829739e-01
1.163825353754012193e+00 -2.361629437822887756e-01
1.163563203398678692e+00 -2.174666519758066408e-01
1.163369460134366928e+00 -2.022813315941696943e-01
1.163413779173221529e+00 -1.901135532254753513e-01
1.163397999377880021e+00 -1.819959392863460257e-01
1.163365492955715563e+00 -1.791322241550726280e-01
1.163363836907037374e+00 -1.790097319799916764e-01
1.163363836907037374e+00 -1.790097319799916764e-01
1.163363836907037374e+00 -1.790097319799916764e-01
1.163363168529948144e+00 -1.789617383157962593e-01
1.163352440262123366e+00 -1.782021975820313187e-01
1.163346931173619314e+00 -1.778559847719231313e-01
1.163346931173619314e+00 -1.778559847719231313e-01
1.163346931173619314e+00 -1.778559847719231313e-01
1.163346931173619314e+00 -1.778559847719231313e-01
1.163346931173619314e+00 -1.778559847719231313e-01
1.163339961607060102e+00 -1.774457888598006128e-01
1.163277609878471619e+00 -1.737492440095295687e-01
1.163218905299342243e+00 -1.659033567996140435e-01
1.163345779098742705e+00 -1.553118912177888222e-01
1.163403310659762102e+00 -1.439841079473882512e-01
1.163351797380652641e+00 -1.313701179591817703e-01
1.163194599156556208e+00 -1.174065923993198174e-01
1.163101078622521767e+00 -1.017167164744764846e-01
1.162988587742039837e+00 -8.538703671036937393e-02
1.162804695978776559e+00 -6.813397157654670078e-02
1.162710569672557925e+00 -5.007159176065031220e-02
1.162519954306938219e+00 -3.065300848166493605e-02
1.162407620024777932e+00 -1.099452682892929946e-02
1.162229744524982067e+00 8.494877941009598005e-03
1.162003961134054242e+00 2.702469046144393219e-02
1.161897795430199443e+00 4.417095591424870238e-02
1.162344408135436602e+00 5.985018386238465105e-02
1.163330046229148262e+00 7.480052815254079057e-02
1.163020892832206554e+00 9.082595345148541943e-02
1.162614054963978738e+00 1.038065756745242263e-01
1.162673446217719508e+00 1.124543958027639234e-01
1.162835245658603522e+00 1.161654767562601276e-01
1.163018724860014341e+00 1.185606700441167588e-01
1.163691250644758757e+00 1.240252732108692857e-01
1.165177313691831085e+00 1.313135727810134379e-01
1.167031297259393474e+00 1.367318102090554210e-01
1.171112539956401744e+00 1.409433185913090136e-01
1.180162011110445608e+00 1.435159630923072971e-01
1.194079600061550561e+00 1.451014244845582613e-01
1.212149773203774705e+00 1.478313113472892737e-01
1.233677920237979064e+00 1.517422971246311370e-01
1.258169053819354177e+00 1.562238344389754452e-01
1.284470739107224979e+00 1.606775047883793328e-01
1.311997332665906679e+00 1.655846052254566769e-01
1.340113503724148281e+00 1.709238000093851462e-01
1.367249214645456679e+00 1.761024614295423618e-01
1.393063129262090083e+00 1.809246766058803524e-01
1.416447394209663591e+00 1.856139209833653492e-01
1.433979570068678377e+00 1.891258714631303406e-01
1.443126938193955322e+00 1.908864769602656997e-01
1.445859176298940341e+00 1.914127898486666646e-01
1.446306920867444390e+00 1.915021814355885310e-01
1.447003677212898021e+00 1.916432856092010473e-01
1.447576102700257161e+00 1.917606753039385881e-01
1.447589200550480459e+00 1.917633726100237967e-01
1.447589200550480459e+00 1.917633726100237967e-01
1.447589200550480459e+00 1.917633726100237967e-01
1.447589200550480459e+00 1.917633726100237967e-01
1.447589200550480459e+00 1.917633726100237967e-01
1.447589200550480459e+00 1.917633726100237967e-01
1.447589200550480459e+00 1.917633726100237967e-01
1.448440143905854738e+00 1.919395308477979956e-01
1.454008864586134653e+00 1.931347151302333920e-01
1.461041350335821720e+00 1.944136401768077338e-01
1.465006347010711751e+00 1.942653811735321201e-01
1.467357149167377361e+00 1.935551419480811552e-01
1.467577884242363906e+00 1.934640249066740814e-01
1.467577884242363906e+00 1.934640249066740814e-01
1.467577884242363906e+00 1.934640249066740814e-01
1.467577884242363906e+00 1.934640249066740814e-01
1.467577884242363906e+00 1.934640249066740814e-01
1.467848015734767309e+00 1.933474740347216336e-01
1.470399184477540144e+00 1.917623920412610539e-01
1.473695373057367641e+00 1.854323818956726544e-01
1.475156983707779368e+00 1.739319179377187552e-01
1.476451380104508049e+00 1.586540488778001023e-01
1.478172427115434617e+00 1.408733577162054051e-01
1.479865745327783033e+00 1.221217546626413158e-01
1.481644365176459255e+00 1.035614660004884335e-01
1.483321726508875393e+00 8.578025524100725552e-02
1.484356039444930220e+00 6.898609541966103931e-02
1.485500627493916648e+00 5.273600619717024041e-02
1.486784436493815420e+00 3.698583936044390341e-02
1.487939813312486370e+00 2.267594997438299176e-02
1.488999029018895248e+00 7.998513516199193263e-03
1.489941697848259139e+00 -7.152441665464826306e-03
1.490846541453679786e+00 -2.277274918510528018e-02
1.491973437578826722e+00 -3.793116502163186576e-02
1.492893886381686963e+00 -5.120891368871090255e-02
1.493560581734449721e+00 -6.176925700828767019e-02
1.493989553632842027e+00 -6.882632860305101796e-02
1.494127661669250928e+00 -7.115936227917407653e-02
1.494127704113566546e+00 -7.116007703162982589e-02
1.494207818419251099e+00 -7.246982384025063562e-02
1.494680437057739786e+00 -7.848377536514267172e-02
1.495570324554119868e+00 -8.829852452271010066e-02
1.496135714756652746e+00 -1.008338198435935334e-01
1.496918287130203140e+00 -1.151755939867619843e-01
1.498098861260125148e+00 -1.299834598427730692e-01
1.499007915160327942e+00 -1.458138624614421508e-01
1.500183984057052555e+00 -1.612577375975668137e-01
1.501043049883207914e+00 -1.766773043360765905e-01
1.501644455864763694e+00 -1.901680814931721308e-01
1.502329957354967771e+00 -2.016091745952738878e-01
1.503125609084501768e+00 -2.126741891454539402e-01
1.503734058146746433e+00 -2.215418823399613324e-01
1.504394956903703395e+00 -2.288640877888973024e-01
1.504908914902321371e+00 -2.373830951193767191e-01
1.505056633247468412e+00 -2.435165460652394531e-01
1.505134080474029856e+00 -2.450722895927539002e-01
1.505134131217765736e+00 -2.450732439483866432e-01
1.505134131217765736e+00 -2.450732439483866432e-01
1.505134131217765736e+00 -2.450732439483866432e-01
1.505134131217765736e+00 -2.450732439483866432e-01
1.505134131217765736e+00 -2.450732439483866432e-01
1.505134131217765736e+00 -2.450732439483866432e-01
1.505134131217765736e+00 -2.450732439483866432e-01
1.505134131217765736e+00 -2.450732439483866432e-01
1.505134131217765736e+00 -2.450732439483866432e-01
1.505134143717222761e+00 -2.450734825471514722e-01
1.505134143717222761e+00 -2.450734825471514722e-01
1.505134168492355373e+00 -2.450739597563459105e-01
1.505134168492355373e+00 -2.450739597563459105e-01
1.505134168492355373e+00 -2.450739597563459105e-01
1.505134168492355373e+00 -2.450739597563459105e-01
1.505134168492355373e+00 -2.450739597563459105e-01
1.505134168492355373e+00 -2.450739597563459105e-01
1.505134168492355373e+00 -2.450739597563459105e-01
1.505134168492355373e+00 -2.450739597563459105e-01
1.505134168492355373e+00 -2.450739597563459105e-01
1.505134168492355373e+00 -2.450739597563459105e-01
1.505134168492355373e+00 -2.450739597563459105e-01
1.505134168492355373e+00 -2.450739597563459105e-01
1.505134168492355373e+00 -2.450739597563459105e-01
1.505134168492355373e+00 -2.450739597563459105e-01
1.505134168492355373e+00 -2.450739597563459105e-01
1.505135762405290123e+00 -2.451049625807628363e-01
1.505257786963796418e+00 -2.473786277888388729e-01
1.505670033948637743e+00 -2.541644297559822463e-01
1.506258013454347289e+00 -2.639017954630644147e-01
1.506914679822763059e+00 -2.754878213224480343e-01
1.507933985564574364e+00 -2.864068820770117041e-01
1.512146707214008678e+00 -2.954746019288647108e-01
1.522119232459059779e+00 -3.000084058205456650e-01
1.535236937814730807e+00 -2.997709562960098606e-01
1.550473317224685177e+00 -2.986861375062416779e-01
1.567494409230123287e+00 -2.974171543654696714e-01
1.584224756583379135e+00 -2.970413115088457179e-01
1.599504625106938471e+00 -2.976248832593796911e-01
1.615340364039227428e+00 -2.971803720648628633e-01
1.632199111216600107e+00 -2.958977844689790193e-01
1.647983298597548441e+00 -2.945957923140710699e-01
1.663558172848874417e+00 -2.933010545650399647e-01
1.678455215980658721e+00 -2.921740747786722991e-01
1.690637937322895468e+00 -2.912424116783065564e-01
1.700416413896558954e+00 -2.904499702409168438e-01
1.707218184071192857e+00 -2.899038875587303665e-01
1.712056144718543615e+00 -2.895301243457107931e-01
1.715901157824866408e+00 -2.892347280488478112e-01
1.716660313465043552e+00 -2.891810570677857406e-01
1.716660551810863078e+00 -2.891810404281536795e-01
1.716660551810863078e+00 -2.891810404281536795e-01
1.716660551810863078e+00 -2.891810404281536795e-01
1.716660790161872896e+00 -2.891810238630360130e-01
1.716660790161872896e+00 -2.891810238630360130e-01
1.716660790161872896e+00 -2.891810238630360130e-01
1.716660790161872896e+00 -2.891810238630360130e-01
1.716660790161872896e+00 -2.891810238630360130e-01
1.716660790161872896e+00 -2.891810238630360130e-01
1.716660790161872896e+00 -2.891810238630360130e-01
1.716660790161872896e+00 -2.891810238630360130e-01
1.716660790161872896e+00 -2.891810238630360130e-01
1.716660790161872896e+00 -2.891810238630360130e-01
1.716660790161872896e+00 -2.891810238630360130e-01
1.716660790161872896e+00 -2.891810238630360130e-01
1.716660790161872896e+00 -2.891810238630360130e-01
1.716660790161872896e+00 -2.891810238630360130e-01
1.716660790161872896e+00 -2.891810238630360130e-01
1.717000502961014474e+00 -2.891575039285814719e-01
1.719000863783439303e+00 -2.890117957962793360e-01
1.723561541648660267e+00 -2.886575874879713788e-01
1.730943097063270431e+00 -2.880555745382834543e-01
1.740309344297968241e+00 -2.872047949060027028e-01
1.750877874951455304e+00 -2.862895650773995548e-01
1.760427196975452580e+00 -2.855138052212848887e-01
1.765159485395366046e+00 -2.852428798778641750e-01
1.765658052156825697e+00 -2.852260533151936284e-01
1.765658052156825697e+00 -2.852260533151936284e-01
1.765658052156825697e+00 -2.852260533151936284e-01
1.765669508967099732e+00 -2.852256981107951783e-01
1.766700849868687806e+00 -2.851934189044031398e-01
1.770930740190024055e+00 -2.850773241550419446e-01
1.778641872642195310e+00 -2.850670404352702580e-01
1.787151260417470411e+00 -2.859199831933511016e-01
1.793990990777883932e+00 -2.881770892597044775e-01
1.798570149546740105e+00 -2.908590750647462309e-01
1.800076664001968973e+00 -2.920165085853502207e-01
1.802536233891559592e+00 -2.943634388250612188e-01
1.805623024495965012e+00 -3.011195495296752345e-01
1.807570638513322558e+00 -3.118722688907067386e-01
1.810041931977274698e+00 -3.249242450406638616e-01
1.811869317663531653e+00 -3.380067103402830120e-01
1.813617181487734209e+00 -3.519484026855860259e-01
1.815176470057350055e+00 -3.655747153649315240e-01
1.816591038803139879e+00 -3.786241002561354652e-01
1.817766977773187076e+00 -3.874988688474215737e-01
1.818254128232091871e+00 -3.900634445781678283e-01
1.818905426234270983e+00 -3.953623415969776955e-01
1.819500571144717638e+00 -4.063347272420040346e-01
1.820975047413134540e+00 -4.217927715221270191e-01
1.822837864981498246e+00 -4.372832660239365232e-01
1.824458611202445679e+00 -4.509804004360568053e-01
1.825539868405575028e+00 -4.601652627705551946e-01
1.825942436741978092e+00 -4.633223991560252442e-01
1.825956646931280236e+00 -4.634320456253055998e-01
1.826202130386604727e+00 -4.653217772399787511e-01
1.826921064340975231e+00 -4.711806666355218276e-01
1.828173703304557085e+00 -4.814158244609342274e-01
1.829729647741189957e+00 -4.952340160888111797e-01
1.831513524426761519e+00 -5.113449861193563040e-01
1.833297602387620406e+00 -5.274435528451381083e-01
1.835238155603557075e+00 -5.468246049826774868e-01
1.837696910600917555e+00 -5.696990909060000163e-01
1.839970286731001714e+00 -5.915171855528916778e-01
1.841901534995100231e+00 -6.120772534366436535e-01
1.843749446467688902e+00 -6.316125114162802756e-01
1.845309239193511086e+00 -6.465148706199800310e-01
1.846406068781071275e+00 -6.581726155370661857e-01
1.847622845623516863e+00 -6.729662312144366609e-01
1.849322158076558864e+00 -6.907940875443467910e-01
1.850800111125354031e+00 -7.078257732968810112e-01
1.851228143118444969e+00 -7.211863438313435015e-01
1.847963333418658483e+00 -7.320179863104900875e-01
1.839455611828403336e+00 -7.402654951894512836e-01
1.825236624375149441e+00 -7.444902387386771458e-01
1.806414356117592046e+00 -7.464213481422359298e-01
1.783807672141504153e+00 -7.479852819407210029e-01
1.757573299914966025e+00 -7.498046644452041054e-01
1.727989588814861088e+00 -7.519184854071300217e-01
1.697875703581891660e+00 -7.543822114435839721e-01
1.668968819103208379e+00 -7.564593437694256961e-01
1.641185729037478502e+00 -7.584640117192165132e-01
1.614568650631506674e+00 -7.604744120458484247e-01
1.589006751687479957e+00 -7.627087098280079802e-01
1.563531414160623578e+00 -7.653814737038391325e-01
1.536848736412409488e+00 -7.683714967698903608e-01
1.508728440003835658e+00 -7.717785278917289604e-01
1.481354723190455580e+00 -7.748265917171166528e-01
1.455047427823889850e+00 -7.776113333747003420e-01
1.429548916228150945e+00 -7.805577669470039615e-01
1.405743030774015079e+00 -7.833533994095118747e-01
1.381945309013016265e+00 -7.859655035408423807e-01
1.358738016037800644e+00 -7.886502843326165246e-01
1.337327973998825525e+00 -7.910191081024610105e-01
1.319147843444890000e+00 -7.929087985283814755e-01
1.305106916998149291e+00 -7.942812115203030654e-01
1.296389926643138901e+00 -7.950323820824295451e-01
1.293036968796362096e+00 -7.953239994676430946e-01
1.292891341296337204e+00 -7.953362784870642299e-01
1.292645940903574209e+00 -7.953587798471067893e-01
1.289492376535499751e+00 -7.960715437834400277e-01
1.284069575060400981e+00 -7.980868026698951789e-01
1.279948569553446047e+00 -7.998299486990826379e-01
1.278963258873571540e+00 -8.001000152566510870e-01
1.278963258873571540e+00 -8.001000152566510870e-01
1.278963258873571540e+00 -8.001000152566510870e-01
1.278963258873571540e+00 -8.001000152566510870e-01
1.278963258873571540e+00 -8.001000152566510870e-01
1.278963258873571540e+00 -8.001000152566510870e-01
1.278963258873571540e+00 -8.001000152566510870e-01
1.278963258873571540e+00 -8.001000152566510870e-01
1.278963258873571540e+00 -8.001000152566510870e-01
1.278963258873571540e+00 -8.001000152566510870e-01
1.278963258873571540e+00 -8.001000152566510870e-01
1.278963258873571540e+00 -8.001000152566510870e-01
1.278962561632430273e+00 -8.001001814650166022e-01
1.278962096718533115e+00 -8.001002919072669473e-01
1.278962096718533115e+00 -8.001002919072669473e-01
1.278962096718533115e+00 -8.001002919072669473e-01
1.278962096718533115e+00 -8.001002919072669473e-01
1.278962096718533115e+00 -8.001002919072669473e-01
1.278962096718533115e+00 -8.001002919072669473e-01
1.278962096718533115e+00 -8.001002919072669473e-01
1.278961864235711898e+00 -8.001003470193779332e-01
1.278961864235711898e+00 -8.001003470193779332e-01
1.278961864235711898e+00 -8.001003470193779332e-01
1.278961864235711898e+00 -8.001003470193779332e-01
1.278961864235711898e+00 -8.001003470193779332e-01
1.278142306358326596e+00 -8.002827430680962140e-01
1.274222781176548747e+00 -8.009540608818243035e-01
1.267279339956436601e+00 -8.015444831102889189e-01
1.259951905439109954e+00 -8.014540152374671766e-01
1.254640979887672536e+00 -8.010412834551237093e-01
1.253970836991746385e+00 -8.010362665669590321e-01
1.253965825218626540e+00 -8.010364200993139727e-01
1.253802647464998365e+00 -8.010433889822786702e-01
1.253561000315509544e+00 -8.010586839009422588e-01
1.253561000315509544e+00 -8.010586839009422588e-01
1.253561000315509544e+00 -8.010586839009422588e-01
1.253410694668385394e+00 -8.010693172027515407e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.253308511265021741e+00 -8.010766204522948852e-01
1.252900522447043530e+00 -8.011062178538388423e-01
1.248038776208971967e+00 -8.014662350809490521e-01
1.237602004381144649e+00 -8.021670121357051819e-01
1.223842999448380819e+00 -8.031288807055430023e-01
1.208322094416616199e+00 -8.037991590724594682e-01
1.191087593110150111e+00 -8.048959629564397256e-01
1.172731927723788203e+00 -8.069977107448648157e-01
1.152412005396968420e+00 -8.094989592973124148e-01
1.130695617046358459e+00 -8.122930010325173367e-01
1.108099570674660361e+00 -8.148996682130476010e-01
1.085053075593360283e+00 -8.171353196492184834e-01
1.062733368824292812e+00 -8.186491721290116708e-01
1.045288361818809353e+00 -8.193183355787702071e-01
1.030746720034103392e+00 -8.202354577435801986e-01
1.017255928571800583e+00 -8.214331689778328061e-01
1.003057084350090777e+00 -8.228397718871792721e-01
9.874724238741181548e-01 -8.245013637880362900e-01
9.714807254827000360e-01 -8.258169318839099216e-01
9.564401790836077888e-01 -8.269139962740507110e-01
9.420800716487629511e-01 -8.279860597276147427e-01
9.300687213657470309e-01 -8.261568178425764408e-01
9.210153285626482278e-01 -8.192071624632007998e-01
9.163954780706701220e-01 -8.086837178690354788e-01
9.142422857275722681e-01 -7.941740163426354027e-01
9.122523315684164524e-01 -7.781256810602711349e-01
9.102155830494348399e-01 -7.621161566668349652e-01
9.084096382869457642e-01 -7.469863364419996321e-01
9.063230700949064245e-01 -7.337854630398732425e-01
9.038333459741224596e-01 -7.202921237634797302e-01
9.021700403432508786e-01 -7.043351837342523014e-01
9.010087180020737163e-01 -6.894724736018695843e-01
8.998389188833220143e-01 -6.795896575433018061e-01
8.992900862243596860e-01 -6.750677695279286850e-01
8.991747722725054182e-01 -6.741210054202324553e-01
8.991746872973959137e-01 -6.741202936972101600e-01
8.991745750356753275e-01 -6.741193446098029396e-01
8.991392666526518695e-01 -6.738169307319240575e-01
8.989608884909906505e-01 -6.722844019686171624e-01
8.987808614339515279e-01 -6.707313897616484777e-01
8.984746481445243793e-01 -6.681614966574064285e-01
8.980523868953910194e-01 -6.649231196471826477e-01
8.976561216375998908e-01 -6.620028780552662528e-01
8.972708697762439289e-01 -6.592807241728834144e-01
8.967752914662223684e-01 -6.558668367445196212e-01
8.962461762498455942e-01 -6.522348492983607304e-01
8.958111231770612415e-01 -6.491215654988370387e-01
8.952500523706002911e-01 -6.447761839741634748e-01
8.944417319033181046e-01 -6.383645819652818965e-01
8.934681814940762523e-01 -6.304120873122734947e-01
8.923619503863063906e-01 -6.208451036144777557e-01
8.914142380735601279e-01 -6.125792907570023482e-01
8.905743128848463419e-01 -6.051919125745046646e-01
8.898259589943395831e-01 -5.997081747270144314e-01
8.891442672565179617e-01 -5.941461157626425349e-01
8.883446016392464450e-01 -5.867102504678209929e-01
8.870327048643662504e-01 -5.771620664220181718e-01
8.853982497717773903e-01 -5.653103795054755798e-01
8.837126848052728745e-01 -5.512864808306331410e-01
8.817456536397280109e-01 -5.355494277258980862e-01
8.794832609486907815e-01 -5.182111575100848411e-01
8.768985124108326090e-01 -4.987996095839518640e-01
8.739227424970866798e-01 -4.775723549825522385e-01
8.705636191698720161e-01 -4.554242947057824953e-01
8.672817124016704016e-01 -4.345755966744710985e-01
8.653507298574569795e-01 -4.175894367160646881e-01
8.673371332954762369e-01 -4.049334419400849039e-01
8.748719175797584624e-01 -3.948004731266694933e-01
8.889096493958359435e-01 -3.886628420244608306e-01
9.057437372224761418e-01 -3.850702703302474328e-01
9.243631559893903393e-01 -3.804616609288473117e-01
9.453688822688663951e-01 -3.751536457373275124e-01
9.679937448322970539e-01 -3.706369088351229024e-01
9.907148329009476395e-01 -3.672429473986387749e-01
1.011149484639799478e+00 -3.644794500579404684e-01
1.029862526673098966e+00 -3.619539784507352365e-01
1.046011858074523238e+00 -3.597633203139478097e-01
1.059509776853665430e+00 -3.579774641287423731e-01
1.070666526719780354e+00 -3.564791519152312738e-01
1.077910707116431555e+00 -3.554613322859709879e-01
1.081016579374955322e+00 -3.550181632872603243e-01
1.081269093052197983e+00 -3.549823796855713920e-01
1.081269093052197983e+00 -3.549823796855713920e-01
1.081270747885018313e+00 -3.549821445117006258e-01
1.082402945423054375e+00 -3.548227218300551988e-01
1.085713462232356541e+00 -3.543652229470447002e-01
1.088936569542701127e+00 -3.539171566844746541e-01
1.090242866231720731e+00 -3.537371293533910777e-01
1.092638586197937300e+00 -3.534038908340852436e-01
1.097129737504711544e+00 -3.527940061850582398e-01
1.102520784595520276e+00 -3.520461716241720107e-01
1.109166912693194673e+00 -3.511004156326746339e-01
1.117058753900101120e+00 -3.499608098586918792e-01
1.125977369532084049e+00 -3.487281113245242481e-01
1.135352042706077924e+00 -3.473980484678764191e-01
1.144860597083254383e+00 -3.459200407973036517e-01
1.155192494878158893e+00 -3.442709547140914150e-01
1.167599967711742348e+00 -3.422962166024072217e-01
1.181189264330320121e+00 -3.401567603894176672e-01
1.196131195826864779e+00 -3.377560051043750344e-01
1.212888007340652496e+00 -3.346597342397243935e-01
1.229853415401736649e+00 -3.307424165222420664e-01
1.246107934452644894e+00 -3.273916966434586850e-01
1.262904678490826438e+00 -3.244741910737811152e-01
1.280857106138559631e+00 -3.216016148079942627e-01
1.299252036204615601e+00 -3.188175816960206466e-01
1.317836716843588052e+00 -3.161409866789526846e-01
1.335738665564576211e+00 -3.134328293739633287e-01
1.353651918762627693e+00 -3.107039957641789529e-01
1.371642749675111350e+00 -3.079244050974906943e-01
1.389355254004609019e+00 -3.050742045693032312e-01
1.407324929531608149e+00 -3.020014840617942231e-01
1.424889732699464062e+00 -2.989345090872198019e-01
1.439404081488806941e+00 -2.965816119410785157e-01
1.447755953245676075e+00 -2.953949170870048269e-01
1.451823323928286280e+00 -2.947509090960133693e-01
1.452138364306339691e+00 -2.946990948581779124e-01
1.452597308529580689e+00 -2.946231925126093776e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452791888113940999e+00 -2.945908629818989599e-01
1.452800603194300821e+00 -2.945894097806995848e-01
1.453396498008831639e+00 -2.944898215970316868e-01
1.454599021683469440e+00 -2.942882362134068841e-01
1.457883793234520775e+00 -2.937338067734789893e-01
1.464509729647289538e+00 -2.926335426525519812e-01
1.473752036539846433e+00 -2.911498794404323021e-01
1.483376924262043595e+00 -2.897217517254972452e-01
1.493243958699197016e+00 -2.882800921627031721e-01
1.502860662547463866e+00 -2.867652856177018705e-01
1.512330177796431974e+00 -2.852967439172879316e-01
1.522892238614789617e+00 -2.835257944145497810e-01
1.533830777197911832e+00 -2.815100566086394251e-01
1.542913057465935989e+00 -2.798558518677424223e-01
1.549613570334210655e+00 -2.786501416787609542e-01
1.554639403629973771e+00 -2.776813259608841289e-01
1.559098747363117488e+00 -2.763100121224091876e-01
1.565748274933260742e+00 -2.752097738490074663e-01
1.576142114738034339e+00 -2.740472266688154246e-01
1.588000312672539271e+00 -2.718537458434010512e-01
1.598969695789310919e+00 -2.697160263159948945e-01
1.612015234121472629e+00 -2.672002277652771318e-01
1.626041162427611209e+00 -2.647869012492308216e-01
1.640516789930233310e+00 -2.621800285666606722e-01
1.654745208568915160e+00 -2.596177524322882402e-01
1.666591909345433331e+00 -2.573790996333096825e-01
1.677114994989857832e+00 -2.553457390624261358e-01
1.686952440819333487e+00 -2.535216764931472744e-01
1.698474426624919653e+00 -2.514178638369774510e-01
1.710123030531296662e+00 -2.491727900727685741e-01
1.720546423512599787e+00 -2.471744621514984641e-01
1.729805720274195435e+00 -2.464582526885161773e-01
1.737082624372116912e+00 -2.460454467696616687e-01
1.743539724938558910e+00 -2.450971949560083185e-01
1.752182667664297755e+00 -2.433680818570206905e-01
1.760538281102557168e+00 -2.418035456582615095e-01
1.766856624063938952e+00 -2.412752449279786382e-01
1.772749981545071796e+00 -2.419389671374714557e-01
1.777880983339714005e+00 -2.434996808174692273e-01
1.782471528379033998e+00 -2.459070896270641182e-01
1.787470125458992865e+00 -2.506168404795949822e-01
1.791719423191286076e+00 -2.589568994665392698e-01
1.795557459871399253e+00 -2.705362546130251622e-01
1.799150917416763473e+00 -2.840389586109021147e-01
1.802429324022530199e+00 -2.979336945855731722e-01
1.805795300537633929e+00 -3.123171468412568874e-01
1.809061037310345732e+00 -3.267807827986034530e-01
1.812268495204964580e+00 -3.415954628123042958e-01
1.815199453888049819e+00 -3.551254360257463660e-01
1.817502361872728844e+00 -3.661928363100599992e-01
1.819708948566760354e+00 -3.766126263148519282e-01
1.821737241551935949e+00 -3.860935333593199514e-01
1.823467380453937414e+00 -3.940356936771433616e-01
1.825043652148552242e+00 -4.009652952549112026e-01
1.826636145682787093e+00 -4.079749403229614435e-01
1.827744693677762378e+00 -4.131512279280747379e-01
1.828039954559472102e+00 -4.145891179451026698e-01
1.828293611938708541e+00 -4.158317486960779186e-01
1.828424156422278291e+00 -4.164670504365286519e-01
1.828425984625137612e+00 -4.164759384372026529e-01
1.828425984625137612e+00 -4.164759384372026529e-01
1.828425984625137612e+00 -4.164759384372026529e-01
1.828425984625137612e+00 -4.164759384372026529e-01
1.828425984625137612e+00 -4.164759384372026529e-01
1.828425984625137612e+00 -4.164759384372026529e-01
1.828462936002810624e+00 -4.166560631970318562e-01
1.828617013066324626e+00 -4.196027164057594128e-01
1.828214881143479742e+00 -4.260089556084559193e-01
1.829484048664513640e+00 -4.332402312970390912e-01
1.831303127618329363e+00 -4.408848459748406223e-01
1.833637761733678095e+00 -4.519226452089639690e-01
1.836840572567203234e+00 -4.662242198051544384e-01
1.840617009939787385e+00 -4.823462247903398392e-01
1.844731258865003110e+00 -5.001990826534241652e-01
1.849280518554870634e+00 -5.198969705470891656e-01
1.853605232503073852e+00 -5.394000536312676397e-01
1.858215132776372513e+00 -5.595552556924320298e-01
1.862783718058123705e+00 -5.797948821824099319e-01
1.867356037380951683e+00 -5.995365175188003271e-01
1.872058841314970357e+00 -6.191667459106904303e-01
1.876301793792234385e+00 -6.375162560712636095e-01
1.879984973354081657e+00 -6.529595155443664867e-01
1.881978850475580778e+00 -6.649690387931230795e-01
1.881318690909397295e+00 -6.748940403033988344e-01
1.876617592403958756e+00 -6.833250632919207757e-01
1.866791552592616421e+00 -6.902601946223115847e-01
1.850767459311727814e+00 -6.950479926475148229e-01
1.831256625135275096e+00 -6.996986450900417598e-01
1.809391269952161929e+00 -7.064386319913567025e-01
1.785066862575160229e+00 -7.142534730801598508e-01
1.759210410099206534e+00 -7.216823668591293428e-01
1.735164265971143260e+00 -7.279898586584637732e-01
1.712834151130360194e+00 -7.332521491082213405e-01
1.692960734967551506e+00 -7.377327579525357892e-01
1.676696306347023935e+00 -7.414992393288742933e-01
1.664175673325368976e+00 -7.443684980597309320e-01
1.654722621572049190e+00 -7.465421545552110016e-01
1.648077204068699508e+00 -7.480757244092355318e-01
1.643040801729601874e+00 -7.492348609920960190e-01
1.639866958819555576e+00 -7.499649304340841871e-01
1.638508676385031837e+00 -7.502789266541819435e-01
1.638482152492283683e+00 -7.502850564826226698e-01
1.638481919705725209e+00 -7.502851102973531194e-01
1.638481221776547869e+00 -7.502852713355280256e-01
1.638481221776547869e+00 -7.502852713355280256e-01
1.638481221776547869e+00 -7.502852713355280256e-01
1.638481221776547869e+00 -7.502852713355280256e-01
1.638481221776547869e+00 -7.502852713355280256e-01
1.638481221776547869e+00 -7.502852713355280256e-01
1.638481221776547869e+00 -7.502852713355280256e-01
1.638481221776547869e+00 -7.502852713355280256e-01
1.638481221776547869e+00 -7.502852713355280256e-01
1.638445159933208162e+00 -7.502936109977057511e-01
1.637134673897864934e+00 -7.505948952633679783e-01
1.632174667344570285e+00 -7.517238846837354105e-01
1.623784243354680523e+00 -7.536011929713167801e-01
1.612440577017507426e+00 -7.560854453285946741e-01
1.598095358323252890e+00 -7.592230935884752840e-01
1.581243149571030848e+00 -7.630265008426141415e-01
1.562215656277793130e+00 -7.673988405209830610e-01
1.541428148363634509e+00 -7.724039174523714690e-01
1.520082872438374588e+00 -7.774527530906669703e-01
1.499182265412069448e+00 -7.822890787775099719e-01
1.478374436392613012e+00 -7.872746443679831119e-01
1.458428667407727808e+00 -7.920669882829886044e-01
1.442247631036742916e+00 -7.960599856617484038e-01
1.428752807665866209e+00 -7.992726556185355546e-01
1.414610082627442811e+00 -8.026559343016925752e-01
1.398841055165023439e+00 -8.066213096987431275e-01
1.385536613600498068e+00 -8.100685017204101168e-01
1.376270140022554989e+00 -8.123791041369932131e-01
1.371239428602519572e+00 -8.136561490102290906e-01
1.368313460571236373e+00 -8.143993754188870726e-01
1.363600805395940307e+00 -8.155870944531191657e-01
1.356469605508429099e+00 -8.173709116262252161e-01
1.346420029105399818e+00 -8.198464356768853101e-01
1.334867867995922941e+00 -8.227106161949916396e-01
1.322706321181967848e+00 -8.257356661289466659e-01
1.308676013412644723e+00 -8.291835724147393893e-01
1.292398884119845270e+00 -8.330762813644929654e-01
1.273758537292565940e+00 -8.374976562822458170e-01
1.252491225015203380e+00 -8.424598816346866581e-01
1.229516397317725440e+00 -8.479765094962143923e-01
1.205003555578350261e+00 -8.539049507975329245e-01
1.179882972644113792e+00 -8.602335374756930886e-01
1.155433108701390932e+00 -8.664375689609848941e-01
1.130268480700947542e+00 -8.728583760378541001e-01
1.104747694054886376e+00 -8.793163906353238524e-01
1.079450768588963827e+00 -8.854771608054768928e-01
1.053378362678957458e+00 -8.918152780410469882e-01
1.026037699183554475e+00 -8.986002906583460126e-01
9.973677267918839018e-01 -9.059067659417576746e-01
9.676041881053031313e-01 -9.134921379467366709e-01
9.379108660988060286e-01 -9.212123378820358255e-01
9.090106500413576152e-01 -9.288037710327403662e-01
8.809659125053340700e-01 -9.363336927946682708e-01
8.534207637426414195e-01 -9.436341944059207787e-01
8.261417470759985227e-01 -9.510585385332851471e-01
7.980459216993356364e-01 -9.587532870716063416e-01
7.700369870133629835e-01 -9.665166647616011408e-01
7.415718217876365870e-01 -9.745131314015093027e-01
7.136695409376568877e-01 -9.822516023762364323e-01
6.868187008148322059e-01 -9.901921815705314600e-01
6.609464595884275706e-01 -9.978837265379448818e-01
6.373671144647796716e-01 -1.004746301082172222e+00
6.154138273098328504e-01 -1.010984956660097245e+00
5.945566067647470865e-01 -1.015853785585152380e+00
5.745439932079303702e-01 -1.018821146195332483e+00
5.557115469438196342e-01 -1.021413183535111013e+00
5.381240234653240639e-01 -1.023771707684925092e+00
5.218472263441558123e-01 -1.025880426492358888e+00
5.088046918359263593e-01 -1.027647398301842596e+00
5.002459710669064918e-01 -1.029081080655930958e+00
4.953657141129552688e-01 -1.030119925627983157e+00
4.921018029965115725e-01 -1.030948153350563778e+00
4.911157253997184280e-01 -1.031217838513519336e+00


==> figures/16odofog.txt <==
x	y
0.000000000000000000e+00 0.000000000000000000e+00
-7.391715341375927617e-03 1.432115008353221017e-02
-1.735699352496033326e-02 3.390631400324954636e-02
-2.917411178534250540e-02 5.820766661700548655e-02
-4.188782930490847489e-02 8.617274873128394352e-02
-5.503618097894801692e-02 1.155224558013531189e-01
-6.779155806711466281e-02 1.461692899246909705e-01
-8.004159993086082392e-02 1.788066939980490211e-01
-9.129066762795348677e-02 2.115670573693475276e-01
-1.016283990350803357e-01 2.419161431511023252e-01
-1.100111111985198342e-01 2.689374638369643189e-01
-1.171103165577634941e-01 2.929881795990833537e-01
-1.231521259939011986e-01 3.135801029863310441e-01
-1.276200683639943656e-01 3.286271987144793183e-01
-1.323507989720710543e-01 3.443944527680412593e-01
-1.382848984139133652e-01 3.630540917592607331e-01
-1.448709193442593579e-01 3.840656965732197059e-01
-1.513625510814278485e-01 4.058176888878634037e-01
-1.576536985447852812e-01 4.272127715602602183e-01
-1.642139696162634444e-01 4.490358094092724572e-01
-1.707842961666961590e-01 4.714027828550818588e-01
-1.770313158109227680e-01 4.931714876709621942e-01
-1.831744727288457109e-01 5.142717670623109250e-01
-1.886506648743433989e-01 5.330987467831905802e-01
-1.933703957582919297e-01 5.493123788063499768e-01
-1.971130556571807080e-01 5.622543541876775519e-01
-2.003748907279476743e-01 5.737569445023049663e-01
-2.046178046357559344e-01 5.887345501456898722e-01
-2.094755837440511193e-01 6.054914298814967344e-01
-2.142909914367156499e-01 6.218285654711057653e-01
-2.184250117542134162e-01 6.360415714492043682e-01
-2.212268828826635947e-01 6.463369628105499753e-01
-2.238471241335210082e-01 6.569721992167429914e-01
-2.261722918515977621e-01 6.685037203419583740e-01
-2.274912863415262942e-01 6.816815351341567464e-01
-2.272160211166263932e-01 6.971238244064843492e-01
-2.249797916838708889e-01 7.136977470002746626e-01
-2.214748384241387591e-01 7.286185960242470561e-01
-2.174120058141236767e-01 7.417700009980140452e-01
-2.106171764419491055e-01 7.548632893267236410e-01
-2.012247263846841938e-01 7.675015183217595016e-01
-1.898583258568191379e-01 7.791371107620976844e-01
-1.776124756740307953e-01 7.891575211270908108e-01
-1.638547795027544829e-01 7.979701584309273343e-01
-1.488371119709815116e-01 8.054746910008332428e-01
-1.329003218157274735e-01 8.108264584262578900e-01
-1.164175011972768958e-01 8.136989100877649594e-01
-9.913869926487116346e-02 8.139673084923931823e-01
-8.148324564928541291e-02 8.125240778944466946e-01
-6.358812414182767048e-02 8.106008883680656529e-01
-4.557676256709711216e-02 8.088560399213700070e-01
-2.835205037602682096e-02 8.072250597836992947e-01
-1.286172570979506741e-02 8.055703220830036093e-01
-2.525740504448176256e-05 8.041775201296725850e-01
1.120927076116619292e-02 8.028862460247838673e-01
2.397665071985372043e-02 8.013799655153940327e-01
3.920216880828505251e-02 7.996612435168573008e-01
5.695134519936691231e-02 7.977077366791942570e-01
7.670858039554175056e-02 7.956240560258780459e-01
9.590928504710875824e-02 7.934479049831687503e-01
1.107775516886833067e-01 7.916154931342799239e-01
1.190462781307188023e-01 7.905627375196485618e-01
1.226884230271513415e-01 7.900770546377413606e-01
1.243363854313083439e-01 7.898504512416290035e-01
1.243888951706457052e-01 7.898431623701701598e-01
1.243888951706457052e-01 7.898431623701701598e-01
1.243888951706457052e-01 7.898431623701701598e-01
1.243888951706457052e-01 7.898431623701701598e-01
1.244558353669831113e-01 7.898338849489793256e-01
1.262770338210961463e-01 7.895787290121453195e-01
1.285365782882537111e-01 7.892546178426961268e-01
1.299705613202561671e-01 7.890446971977607138e-01
1.323364069433947687e-01 7.886900469504505296e-01
1.397986837590288745e-01 7.875372541695017103e-01
1.521565389363443432e-01 7.855697953773589370e-01
1.658113058919972460e-01 7.833421108885697537e-01
1.778653967780397527e-01 7.811464051459153790e-01
1.905387772803359137e-01 7.788712613770031323e-01
2.064912059071923600e-01 7.759595254668890663e-01
2.254592246136840061e-01 7.724310022966996980e-01
2.464916893092441719e-01 7.684415858086167672e-01
2.672367228675352480e-01 7.640758543391034108e-01
2.876382670277048414e-01 7.594629226175562131e-01
3.053952441527006401e-01 7.546801625228586330e-01
3.178685996213947984e-01 7.508006831864592057e-01
3.299257632920538641e-01 7.469717236795885285e-01
3.466301792686938277e-01 7.414013051789595243e-01
3.676056719012830154e-01 7.341256581702002570e-01
3.883625469674465425e-01 7.273087325616104382e-01
4.032608463147779876e-01 7.227260358594381762e-01
4.175364815663072382e-01 7.178123263409091903e-01
4.342845611213438373e-01 7.116595315794923549e-01
4.521766421090209764e-01 7.051911998014643856e-01
4.714141256911561495e-01 6.980534982536447108e-01
4.905691141098317831e-01 6.910316761959559573e-01
5.075766599909002919e-01 6.847084440455011300e-01
5.210638766934797550e-01 6.795317749509447447e-01
5.345963522069979712e-01 6.742242472001940268e-01
5.501818027731145699e-01 6.677782008486575771e-01
5.678450417292233432e-01 6.598679692037453526e-01
5.855724135158582033e-01 6.521191159689537775e-01
6.041444591594617997e-01 6.448771441125130677e-01
6.210833816357904658e-01 6.383374845474866222e-01
6.344093208457760591e-01 6.332793483777419130e-01
6.422962554345064135e-01 6.302447726796440719e-01
6.450275389181625574e-01 6.291846298309625718e-01
6.450308762533460971e-01 6.291833298369758909e-01
6.450308762533460971e-01 6.291833298369758909e-01
6.450308762533460971e-01 6.291833298369758909e-01
6.450308762533460971e-01 6.291833298369758909e-01
6.450308762533460971e-01 6.291833298369758909e-01
6.450313211110990652e-01 6.291831567587270468e-01
6.450313211110990652e-01 6.291831567587270468e-01
6.450317659825819394e-01 6.291829837157718597e-01
6.450317659825819394e-01 6.291829837157718597e-01
6.450317659825819394e-01 6.291829837157718597e-01
6.450317659825819394e-01 6.291829837157718597e-01
6.450317659825819394e-01 6.291829837157718597e-01
6.450317659825819394e-01 6.291829837157718597e-01
6.450317659825819394e-01 6.291829837157718597e-01
6.450317659825819394e-01 6.291829837157718597e-01
6.450317659825819394e-01 6.291829837157718597e-01
6.450317659825819394e-01 6.291829837157718597e-01
6.450317659825819394e-01 6.291829837157718597e-01
6.450317659825819394e-01 6.291829837157718597e-01
6.450317659825819394e-01 6.291829837157718597e-01
6.450317659825819394e-01 6.291829837157718597e-01
6.450319884920082680e-01 6.291828973839680428e-01
6.450319884920082680e-01 6.291828973839680428e-01
6.450319884920082680e-01 6.291828973839680428e-01
6.452207946335301036e-01 6.291096931599151620e-01
6.479001888363542516e-01 6.280991423922585026e-01
6.549447726836514772e-01 6.255558138849718341e-01
6.665186822284914214e-01 6.213258388447623348e-01
6.813237670608083274e-01 6.158846083412429229e-01
6.979281452777442718e-01 6.096903980640412390e-01
7.162407407011538440e-01 6.030211411165468105e-01
7.359747448048691298e-01 5.956586932991102534e-01
7.555129371650554093e-01 5.883932421627581233e-01
7.737908266786829303e-01 5.818216883501593495e-01
7.881820600091082873e-01 5.765254297699966557e-01
7.981711234606285732e-01 5.728606367813743327e-01
8.032324414441556204e-01 5.710040125591084870e-01
8.055665786462233857e-01 5.701308905852585651e-01
8.057872662536706976e-01 5.700474567895491562e-01
8.057872662536706976e-01 5.700474567895491562e-01
8.057872662536706976e-01 5.700474567895491562e-01
8.057872662536706976e-01 5.700474567895491562e-01
8.057872662536706976e-01 5.700474567895491562e-01
8.057872662536706976e-01 5.700474567895491562e-01
8.057872662536706976e-01 5.700474567895491562e-01
8.057874895085801459e-01 5.700473724042984802e-01
8.057883825515838039e-01 5.700470349251205437e-01
8.057883825515838039e-01 5.700470349251205437e-01
8.057888290951961130e-01 5.700468662440520973e-01
8.057888290951961130e-01 5.700468662440520973e-01
8.057888290951961130e-01 5.700468662440520973e-01
8.057888290951961130e-01 5.700468662440520973e-01
8.058073720506385706e-01 5.700398657916924128e-01
8.062797671475738781e-01 5.698611842587111287e-01
8.071185265733339387e-01 5.695420962918623653e-01
8.078316437060473199e-01 5.692688420972426000e-01
8.099822318279141786e-01 5.684350868859837647e-01
8.160510894607111432e-01 5.661450107756436090e-01
8.259887777869635572e-01 5.625018705158336685e-01
8.391249537315600415e-01 5.575583681485853926e-01
8.549051057479033489e-01 5.517861366398976175e-01
8.727598070007061004e-01 5.452496704023692686e-01
8.918564114883028582e-01 5.382777320957997658e-01
9.120926085527734095e-01 5.309191123500490717e-01
9.333983944069883520e-01 5.230049195599586476e-01
9.556515096882848281e-01 5.146491849351793046e-01
9.779946455363259794e-01 5.064334027783687908e-01
9.992328208050641480e-01 4.984655877091824783e-01
1.019207553618076245e+00 4.909383062236423734e-01
1.038445639909768348e+00 4.833653511322453245e-01
1.057067132547473864e+00 4.756710406653351653e-01
1.073221804469947971e+00 4.687558505734099601e-01
1.087913056440598547e+00 4.622507786779204153e-01
1.100650837499141943e+00 4.565796952689074040e-01
1.110625825918754028e+00 4.521290911161796044e-01
1.120055183670381371e+00 4.476570735739001661e-01
1.131139818683315479e+00 4.422242222031441128e-01
1.142090104842045761e+00 4.367029621089550950e-01
1.150216559626045409e+00 4.301140198050222851e-01
1.153426251423431692e+00 4.208385710202195429e-01
1.150145198067745067e+00 4.112734616504903906e-01
1.141270117739730416e+00 4.010801468113356361e-01
1.127596107468766595e+00 3.892901229821969511e-01
1.110341280408015940e+00 3.755314979118596352e-01
1.091041498617498773e+00 3.605046901267410231e-01
1.071814934033100686e+00 3.453683133191910448e-01
1.052788376819310479e+00 3.305283703469646395e-01
1.034127962070647833e+00 3.160235108640390700e-01
1.015793484660293178e+00 3.015305156045065549e-01
9.975656382855722093e-01 2.870137781282399714e-01
9.787167527085562924e-01 2.721164137896183166e-01
9.586543874003328192e-01 2.567784422279459355e-01
9.381142962672320840e-01 2.412093446334263869e-01
9.184462430938628019e-01 2.263124357340076387e-01
8.998523702758565168e-01 2.121235419001549771e-01
8.826754606423158345e-01 1.987032553281808944e-01
8.699094985084829812e-01 1.885408397914642431e-01
8.598426479935026290e-01 1.804326478019278035e-01
8.474805604579814799e-01 1.707161183380503933e-01
8.325263167030645395e-01 1.589666464104373123e-01
8.153141895745260603e-01 1.455049053087313915e-01
7.968345411409663015e-01 1.311293229118234704e-01
7.806567648766630230e-01 1.183664844073089445e-01
7.700833730769343077e-01 1.099467848452118368e-01
7.616714123396263192e-01 1.032999621255955153e-01
7.507751645616020930e-01 9.479841665988979205e-02
7.373454912934703787e-01 8.429856404525713776e-02
7.226723063656241841e-01 7.282379061493625405e-02
7.120413500046240962e-01 6.444638062332896933e-02
7.023581456084586616e-01 5.689222500607466620e-02
6.893663657572475234e-01 4.679287840700824264e-02
6.732879642304214762e-01 3.408218603562638421e-02
6.553326024690433460e-01 1.998135188994241279e-02
6.404776329964799730e-01 8.279908447877142377e-03
6.315859583984595460e-01 1.259588157878075267e-03
6.211502377789950291e-01 -6.862858170116331070e-03
6.086639943392113672e-01 -1.659360691938596699e-02
5.955876971583186075e-01 -2.685412447762585558e-02
5.816840499846392953e-01 -3.785298550830579895e-02
5.658263485544632321e-01 -5.043776922566703402e-02
5.482619026354593750e-01 -6.421485139849270052e-02
5.339449362492776352e-01 -7.555534798484588033e-02
5.246129855007087839e-01 -8.296281840563943244e-02
5.207300129844237846e-01 -8.600821303900617332e-02
5.202827450748170879e-01 -8.636003067104229547e-02
5.202827450748170879e-01 -8.636003067104229547e-02
5.202827450748170879e-01 -8.636003067104229547e-02
5.202821824948973273e-01 -8.636047358916115746e-02
5.202821824948973273e-01 -8.636047358916115746e-02
5.202818074775187318e-01 -8.636076891350200069e-02
5.202812449733017486e-01 -8.636121192775914057e-02
5.202812449733017486e-01 -8.636121192775914057e-02
5.202812449733017486e-01 -8.636121192775914057e-02
5.202810575050201836e-01 -8.636135964122675091e-02
5.202804951207202766e-01 -8.636180280770273943e-02
5.202714931852414626e-01 -8.636889815690969308e-02
5.186818371305907949e-01 -8.762450798418724984e-02
5.139051955736183563e-01 -9.137849589206016587e-02
5.051994606491712059e-01 -9.808114530920766794e-02
4.928612069899124815e-01 -1.075777224784104785e-01
4.784288058098235541e-01 -1.190069602156425266e-01
4.625567129248099874e-01 -1.315138181432888298e-01
4.463722739683855245e-01 -1.442083731079144004e-01
4.303175204095988082e-01 -1.567217421256512921e-01
4.124418154626534050e-01 -1.706539703796364771e-01
3.934996407109825345e-01 -1.857642771218175337e-01
3.749652114747950016e-01 -2.004574588578488525e-01
3.568160792791033042e-01 -2.148492247718358228e-01
3.387277900131234754e-01 -2.295659175971547783e-01
3.218788280530338608e-01 -2.431672882748716347e-01
3.092459050584520086e-01 -2.528361141196037720e-01
2.957258437854236033e-01 -2.621866086260107309e-01
2.803530375215381731e-01 -2.723388919264014829e-01
2.674271235942430880e-01 -2.817044903669727041e-01
2.554982739756672672e-01 -2.910036125097641979e-01
2.422521305500693889e-01 -3.015458960401600774e-01
2.306025458479912527e-01 -3.104919668830663504e-01
2.220167515443239037e-01 -3.171435034282152343e-01
2.135625845040179382e-01 -3.234913683991633149e-01
2.063102227886316475e-01 -3.278493293460366664e-01
2.008462880846705878e-01 -3.302034230049149532e-01
1.937518583890726065e-01 -3.312818378449535195e-01
1.861294932171682071e-01 -3.276327937369183374e-01
1.792437187786510566e-01 -3.166248841063302177e-01
1.702287627149242089e-01 -3.004306023343993881e-01
1.587723533316291458e-01 -2.794779988852537644e-01
1.450668631975094713e-01 -2.546211129147685770e-01
1.310158569677037921e-01 -2.287697094342546200e-01
1.177995623067887299e-01 -2.043307615071606465e-01
1.049373383357233153e-01 -1.806693716026333829e-01
9.132261326847518346e-02 -1.559680601278312928e-01
7.896459045547228606e-02 -1.334902631452903610e-01
6.811999450446015736e-02 -1.137124084766336224e-01
5.902786909324003739e-02 -9.688409207494116937e-02
5.176735951305683897e-02 -8.358414188733281902e-02
4.733461294282404613e-02 -7.549041243239365540e-02
4.600996206375843750e-02 -7.310175408838390232e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.598627778609142014e-02 -7.305918425477062050e-02
4.528720118599476735e-02 -7.180796724857466118e-02
4.187066526186630083e-02 -6.568317608616121295e-02
3.688608287793323365e-02 -5.639485067245009892e-02
3.102496742072449049e-02 -4.499754310788706135e-02
2.451013016705239425e-02 -3.184348747709143945e-02
1.641623918213489658e-02 -1.751120947113385742e-02
7.429251458767740374e-03 -1.625387888947240310e-03
-2.030379595850949868e-03 1.530586645993771595e-02
-1.031624762188645267e-02 3.077406528216346596e-02
-1.542375305774774247e-02 4.338811966537510501e-02
-1.353307087712980229e-02 5.444572396030936123e-02
-4.104628715176900262e-03 6.524064002668651663e-02
9.853562805107381542e-03 7.704803221727606066e-02
2.667886681216756831e-02 9.083138328903864189e-02
4.518359658717898547e-02 1.057724121968125347e-01
6.448549748567816708e-02 1.209878102276713691e-01
8.335147790528418810e-02 1.359519966642558364e-01
1.012891463169661860e-01 1.502967609864580278e-01
1.184476936679212666e-01 1.639032952227389150e-01
1.351436186960554564e-01 1.773074335847028005e-01
1.506408549183698709e-01 1.897030927418551505e-01
1.627832881349569050e-01 1.993521712666867507e-01
1.705768378806465091e-01 2.055298212884718312e-01
1.748662153828716426e-01 2.089333339979754789e-01
1.769250295596442313e-01 2.105642861551517975e-01
1.793723965776886642e-01 2.124973437190390557e-01
1.823688604174208971e-01 2.148547825173788284e-01
1.835822140645726741e-01 2.158062508005634539e-01
1.839090170115344480e-01 2.160620848423129292e-01
1.839090170115344480e-01 2.160620848423129292e-01
1.845012621088553406e-01 2.165239058964869012e-01
1.861383898409689208e-01 2.177850448722672971e-01
1.899373248435210493e-01 2.206526029448687698e-01
1.955547393917330123e-01 2.248924070976874579e-01
2.035120424719576993e-01 2.309997813615862206e-01
2.130619754190889725e-01 2.384733636224873332e-01
2.237474513919238961e-01 2.460273103724664456e-01
2.336936079615654360e-01 2.522940476081272920e-01
2.420729716708242829e-01 2.561031321331151411e-01
2.506981485009888710e-01 2.571610658180042419e-01
2.610606310789026496e-01 2.545449465888847684e-01
2.720971771284165786e-01 2.469707836987602712e-01
2.825451217181245700e-01 2.357451464588455337e-01
2.914978705640470791e-01 2.247111849431169539e-01
2.999481264350015719e-01 2.151954225383503894e-01
3.095897578230777381e-01 2.056435510366274311e-01
3.179447425757634949e-01 1.960350216537260493e-01
3.252315358878969942e-01 1.870270469468376107e-01
3.325984832773726252e-01 1.778977977658605381e-01
3.412034134324724577e-01 1.671377049171161033e-01
3.514548201557546880e-01 1.543281501993241656e-01
3.629017799350208184e-01 1.398634481449859690e-01
3.744345548533166146e-01 1.253569121501746375e-01
3.862774372204540452e-01 1.111745623477839867e-01
3.974750842703001497e-01 9.667693652312209229e-02
4.109453513276951631e-01 7.949611046396858061e-02
4.263857236095216496e-01 6.200497449817211210e-02
4.421108892830872272e-01 4.432008456557006565e-02
4.572963790834134734e-01 2.652914576635555591e-02
4.716580424537925587e-01 9.033847269891950166e-03
4.856255938294536389e-01 -8.471634565901210029e-03
4.990276707829577885e-01 -2.539978622566154559e-02
5.109279837931213208e-01 -4.045740635005885821e-02
5.205813348530098361e-01 -5.258179065127295548e-02
5.263306424380442827e-01 -5.954959434809816571e-02
5.276033096473751183e-01 -6.094201975215310374e-02
5.276034735032425482e-01 -6.094219328854656725e-02
5.276036374917446592e-01 -6.094236669960825803e-02
5.276036374917446592e-01 -6.094236669960825803e-02
5.276956114366134765e-01 -6.103877850036489722e-02
5.278341811239986026e-01 -6.118114944139405043e-02
5.278341811239986026e-01 -6.118114944139405043e-02
5.278341811239986026e-01 -6.118114944139405043e-02
5.278341811239986026e-01 -6.118114944139405043e-02
5.278341811239986026e-01 -6.118114944139405043e-02
5.278360250114432217e-01 -6.118302046426291052e-02
5.278360250114432217e-01 -6.118302046426291052e-02
5.278360250114432217e-01 -6.118302046426291052e-02
5.278566988774602287e-01 -6.120388270922443030e-02
5.278587165033761242e-01 -6.120591830535975636e-02
5.278588845064630108e-01 -6.120608818934908379e-02
5.278588845064630108e-01 -6.120608818934908379e-02
5.278588845064630108e-01 -6.120608818934908379e-02
5.278588845064630108e-01 -6.120608818934908379e-02
5.278588845064630108e-01 -6.120608818934908379e-02
5.278588845064630108e-01 -6.120608818934908379e-02
5.278588845064630108e-01 -6.120608818934908379e-02
5.278588845064630108e-01 -6.120608818934908379e-02
5.278588845064630108e-01 -6.120608818934908379e-02
5.278602285994721255e-01 -6.120744575641511726e-02
5.283164483941369394e-01 -6.162706715962355114e-02
5.318233629998597722e-01 -6.285155806830347580e-02
5.385087120702146679e-01 -6.161900209413355423e-02
5.461417349340332850e-01 -5.758810257411839384e-02
5.521467843596030711e-01 -5.205461840443765392e-02
5.543185361052760385e-01 -4.417566878921200951e-02
5.520127481613894549e-01 -3.590535243746633548e-02
5.476936974040538253e-01 -2.662841341497292069e-02
5.391620296868127049e-01 -1.396054268352285230e-02
5.277202938407736799e-01 3.256012504853212481e-04
5.162416428716314343e-01 1.469713942103275349e-02
5.059086917833268693e-01 2.764667982098531485e-02
4.966029973284400434e-01 3.937286546246344249e-02
4.862955138193570392e-01 5.213737393947511650e-02
4.741649976414124001e-01 6.747185654248649689e-02
4.611950648877031211e-01 8.389287237426198973e-02
4.492929599520703587e-01 9.963812364069904448e-02
4.390234153009991425e-01 1.141301078292560472e-01
4.308292784641559181e-01 1.255336234650656080e-01
4.251405413535395139e-01 1.332527200948017687e-01
4.215633221948085207e-01 1.378916690983287008e-01
4.195239752554766888e-01 1.404301899449104107e-01
4.182522438323173497e-01 1.419928384417168954e-01
4.178406250304447234e-01 1.424968352043436692e-01
4.178403229325663992e-01 1.424972047870440572e-01
4.178403229325663992e-01 1.424972047870440572e-01
4.178403229325663992e-01 1.424972047870440572e-01
4.178403229325663992e-01 1.424972047870440572e-01
4.178285293302743675e-01 1.425116217426758980e-01
4.164072386737738829e-01 1.442567464828518886e-01
4.129863376242935424e-01 1.485416919569020333e-01
4.088558401166438871e-01 1.537802034174476917e-01
4.043226925531152038e-01 1.595025113537460182e-01
3.986398676500126359e-01 1.665831566501088934e-01
3.926341866157110894e-01 1.741216384383846294e-01
3.877945888104294414e-01 1.803848190923767747e-01
3.808479908425837501e-01 1.887468826910071451e-01
3.725556703540450210e-01 1.981830810386252251e-01
3.627676098175041108e-01 2.102411778783912499e-01
3.523423112659955780e-01 2.232831525435018116e-01
3.424287507491414750e-01 2.358532816493275619e-01
3.344106467660271642e-01 2.467018346583335353e-01
3.275729672224721445e-01 2.560531496939210672e-01
3.194586380507095091e-01 2.662041321956196693e-01
3.122927947413964289e-01 2.752820921487339478e-01
3.061607854522471750e-01 2.845361049007480991e-01
3.024104352045353661e-01 2.935510182961166281e-01
3.014796308368504762e-01 2.988249501487064697e-01
3.014707780294377248e-01 3.013983507272631202e-01
3.018483486926441528e-01 3.042124923092782707e-01
3.021503932887128485e-01 3.054629715633297993e-01
3.021524983751510129e-01 3.054705656671109493e-01
3.021524983751510129e-01 3.054705656671109493e-01
3.021524983751510129e-01 3.054705656671109493e-01
3.021524983751510129e-01 3.054705656671109493e-01
3.021524983751510129e-01 3.054705656671109493e-01
3.021524983751510129e-01 3.054705656671109493e-01
3.022319594175206792e-01 3.057496157761960820e-01
3.025166149201302113e-01 3.066417989237735786e-01
3.025903942888187315e-01 3.068507650832211220e-01
3.027009408759248066e-01 3.071502931392731117e-01
3.031150332703696493e-01 3.081567503221354642e-01
3.032418417924974685e-01 3.084348700120937425e-01
3.038329190218099773e-01 3.095892153037991812e-01
3.059278322427339547e-01 3.125420706478084232e-01
3.105123042073432149e-01 3.170004513283368741e-01
3.178666335521030395e-01 3.229512101095363685e-01
3.275291316539689079e-01 3.307596816752496616e-01
3.392215444232792865e-01 3.403062084997334202e-01
3.518665996503406168e-01 3.505229320429573137e-01
3.642284802909606101e-01 3.605433343854822503e-01
3.759120880689672539e-01 3.701189840729772751e-01
3.868206333542474340e-01 3.789821458953641642e-01
3.964142558659897730e-01 3.867113359072150147e-01
4.049353224222682623e-01 3.936473082171029203e-01
4.139219678723161655e-01 4.010230358396781880e-01
4.234729877616247307e-01 4.087976161110210560e-01
4.319482041964955443e-01 4.156319967110512215e-01
4.412391916765984190e-01 4.230557373418090128e-01
4.509511400484110255e-01 4.308149010149910363e-01
4.625294612950826556e-01 4.401354826102126805e-01
4.751755388602910135e-01 4.503960650453900372e-01
4.881435937300638850e-01 4.609764347167213949e-01
5.032194000591450056e-01 4.732698689904611955e-01
5.193918285969179038e-01 4.864996361774930889e-01
5.343437528208313525e-01 4.986547741000511569e-01
5.465360327725764522e-01 5.086386577064833103e-01
5.559428017021392776e-01 5.157157994328104289e-01
5.626380942662331242e-01 5.178741773823484218e-01
5.668675588491985939e-01 5.167863451511119921e-01
5.706327070752712505e-01 5.138578016572271645e-01
5.756698275581040303e-01 5.082176051129425609e-01
5.829652047488727007e-01 4.999225401121995538e-01
5.917365165470143129e-01 4.903029308334479475e-01
6.012057288816373690e-01 4.790646111057236811e-01
6.105242697709458710e-01 4.668000978625956865e-01
6.195220726955648072e-01 4.551818361625128428e-01
6.269097253350294219e-01 4.459948511292834428e-01
6.325689719514299147e-01 4.390280700272810588e-01
6.376846155736245469e-01 4.329137219546708715e-01
6.428084924991008808e-01 4.269946977396582022e-01
6.474232629033934705e-01 4.216418566224779396e-01
6.526263596289059166e-01 4.156086448536946976e-01
6.598829475987947335e-01 4.076126157476626100e-01
6.677666839014416711e-01 3.989455597861442659e-01
6.759252657302774470e-01 3.888666359718703225e-01
6.837940094036224492e-01 3.784368832733586152e-01
6.903831730071713357e-01 3.698560758675701332e-01
6.957962085048979839e-01 3.626868664681242027e-01
7.002892308551106337e-01 3.571173154815379114e-01
7.028652505408711226e-01 3.541734643443258945e-01
7.042101713053257050e-01 3.526910363312398267e-01
7.058338041344487390e-01 3.508409364007057940e-01
7.076731561206459631e-01 3.488730700641504701e-01
7.088437685740099914e-01 3.479412362600115549e-01
7.098063814594212095e-01 3.473530832478132768e-01
7.112315059599527700e-01 3.465832955059233722e-01
7.138831115743057287e-01 3.446288424903345970e-01
7.182988044972776764e-01 3.391027436844817333e-01
7.242390845333902538e-01 3.300445048342105503e-01
7.322956058989876782e-01 3.190410827388165393e-01
7.399541555939024295e-01 3.084704897922014855e-01
7.464740183429992015e-01 3.001762706225721278e-01
7.546211143512205899e-01 2.963929691970808578e-01
7.651092831483935486e-01 2.981302273399982217e-01
7.736940773155730477e-01 3.036219299437860619e-01
7.780883311758604037e-01 3.071382500556411044e-01
7.793700419654028266e-01 3.081899638959739174e-01
7.799968410046135281e-01 3.087037754842757997e-01
7.804079110339299241e-01 3.090404191747195273e-01
7.805882502860541639e-01 3.091880606974804491e-01
7.805882502860541639e-01 3.091880606974804491e-01
7.805882502860541639e-01 3.091880606974804491e-01
7.805882502860541639e-01 3.091880606974804491e-01
7.805882502860541639e-01 3.091880606974804491e-01
7.805882502860541639e-01 3.091880606974804491e-01
7.805882502860541639e-01 3.091880606974804491e-01
7.807029655552731873e-01 3.092820365908406921e-01
7.827374055736261438e-01 3.109254627077671640e-01
7.874220795533249939e-01 3.144783349719759702e-01
7.942296948114618838e-01 3.188911128466201950e-01
8.018805307393775950e-01 3.235785070514511919e-01
8.105581190616131249e-01 3.293541553841831671e-01
8.183840691363166719e-01 3.334616100666512595e-01
8.248022546632621799e-01 3.358362244229929905e-01
8.279089048838778053e-01 3.365706686444773776e-01
8.281638665664887711e-01 3.366181055773755926e-01
8.287292796369362113e-01 3.367146208588758238e-01
8.302648704136214031e-01 3.368954257880287240e-01
8.331855157216919716e-01 3.366776871294681617e-01
8.395920836146224531e-01 3.334641932887910665e-01
8.482993356923013151e-01 3.254123024353315352e-01
8.579428541743109315e-01 3.141398309834425029e-01
8.684878117702894418e-01 3.007151602037534399e-01
8.791854076935736728e-01 2.871170357396087280e-01
8.887678857526838394e-01 2.753884556281551155e-01
8.957087732842926586e-01 2.670645243337858576e-01
8.990009389972689613e-01 2.631625581226569865e-01
8.995950825699882136e-01 2.624612733688592159e-01
9.024754876710199269e-01 2.590736537538690376e-01
9.095934603729202150e-01 2.516218596922358275e-01
9.213549830456115863e-01 2.467876850690826074e-01
9.357791923328575567e-01 2.500059063856988062e-01
9.505153739991982764e-01 2.584859368662206780e-01
9.651981033242574837e-01 2.700814631826851664e-01
9.811793165200188849e-01 2.832370656196764314e-01
9.964178639084826372e-01 2.957083471101545347e-01
1.010084534584926086e+00 3.070813986529524198e-01
1.023745604753857119e+00 3.183053666499813250e-01
1.038041443229506200e+00 3.296880105962897711e-01
1.054460402099858252e+00 3.427308017943228036e-01
1.070869426719411655e+00 3.562743709910950463e-01
1.086088819028598218e+00 3.689719784951258630e-01
1.101007697784743833e+00 3.810891125514624944e-01
1.115621152136899941e+00 3.930858347669126673e-01
1.129190716973697661e+00 4.042115220700128742e-01
1.139793870899603156e+00 4.126479844643898831e-01
1.148092250247722657e+00 4.186687035752580943e-01
1.154308507706558906e+00 4.215466956872641613e-01
1.157308725984045106e+00 4.221362936409568944e-01
1.163661325214507825e+00 4.211412181337355065e-01
1.174211252920568826e+00 4.162429710848453146e-01
1.187917880712346719e+00 4.087657109397164201e-01
1.203740447933913549e+00 4.001158323228348190e-01
1.221199091495130062e+00 3.907119541493470627e-01
1.239299730264478372e+00 3.811895772390488935e-01
1.257802963279533559e+00 3.723924652606886987e-01
1.275964175778546927e+00 3.632801064206594988e-01
1.291496098960123851e+00 3.549651252922225719e-01
1.306486470228918728e+00 3.468292540345654373e-01
1.320856983983864197e+00 3.394226864661408771e-01
1.336671935324764027e+00 3.316170211633797105e-01
1.355364684547226251e+00 3.217452420051407636e-01
1.373802900976310637e+00 3.118462488198607829e-01
1.391670642651619882e+00 3.003826167156611882e-01
1.409526887305317944e+00 2.877797666671754184e-01
1.426115312551082814e+00 2.754969635358724966e-01
1.440369128170901680e+00 2.641384634537626286e-01
1.452147001494575651e+00 2.542677793905712136e-01
1.462559714550087042e+00 2.454142448990308534e-01
1.470585541730135448e+00 2.386511410722147730e-01
1.473848822616026233e+00 2.359248115727544670e-01
1.475014982163852295e+00 2.349529487294347574e-01
1.477057130625995418e+00 2.332600980039430116e-01
1.480416037898780068e+00 2.304821994659937701e-01
1.484364893525418783e+00 2.271475479818678977e-01
1.488470831856117504e+00 2.235517354588988370e-01
1.492881245880113728e+00 2.196177143537369203e-01
1.496532730554479773e+00 2.163510679038634088e-01
1.499026993738615587e+00 2.141078023129222296e-01
1.503180992804326044e+00 2.103717652502150592e-01
1.509209208786606249e+00 2.049350646679990728e-01
1.517129398056171086e+00 1.977529179340779264e-01
1.526355767769262961e+00 1.893731159630188676e-01
1.535442704096797506e+00 1.810675486338872986e-01
1.543874958626237692e+00 1.734678337728666753e-01
1.552607814913661954e+00 1.656258354543387878e-01
1.559626480097588308e+00 1.592550696657254183e-01
1.564165060721018685e+00 1.551803051767237374e-01
1.567604457710329191e+00 1.521031473859035532e-01
1.571207210247864916e+00 1.488419757938261867e-01
1.575684402135679951e+00 1.447943491666145999e-01
1.580847406302883007e+00 1.401905328298523046e-01
1.585350404942000413e+00 1.361597969210298908e-01
1.587013523477662780e+00 1.346557977476001977e-01
1.587548227409888213e+00 1.341704551279107593e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587656572824667656e+00 1.340720204527919013e-01
1.587658165464181259e+00 1.340705775588051096e-01
1.588076961063735970e+00 1.336909705504306933e-01
1.589311772628814845e+00 1.325688853708364146e-01
1.592595148472065070e+00 1.296082169914171967e-01
1.598257332693505894e+00 1.245115948515839871e-01
1.605183579093185431e+00 1.182326325652313243e-01
1.611455303904840042e+00 1.125806619114931295e-01
1.617966087956250743e+00 1.067223981048633918e-01
1.625431032030585587e+00 9.999711749440884367e-02
1.633610559780036109e+00 9.320953704059163625e-02
1.643684318164821967e+00 8.487094336842315734e-02
1.653103804902088525e+00 7.683086228646332505e-02
1.662724273461423818e+00 6.682441856922434475e-02
1.676036988086134993e+00 5.408523899420111802e-02
1.692847954978645486e+00 3.876131695636111929e-02
1.712454321792024503e+00 2.120981768824646563e-02
1.734279343121588601e+00 1.796437579395848043e-03
1.755592491136922284e+00 -1.739879144226148810e-02
1.775979825347992591e+00 -3.595150771115007693e-02
1.795816476300260867e+00 -5.372911741863082430e-02
1.815590985943540181e+00 -7.142944115969358798e-02
1.834540124480405154e+00 -8.850409374016976471e-02
1.852878509412886343e+00 -1.049605353238167726e-01
1.870407725340395455e+00 -1.206083908523781500e-01
1.887129983092097119e+00 -1.358101458446211163e-01
1.904041870239930656e+00 -1.509642147552792413e-01
1.917834278910325096e+00 -1.631214191295385918e-01
1.927478368862158398e+00 -1.716393380404888092e-01
1.936652694870782065e+00 -1.798650576894940123e-01
1.947248937596408158e+00 -1.894287549578249352e-01
1.958843454647361870e+00 -1.998715475838857003e-01
1.971649244483246299e+00 -2.112400076705487628e-01
1.985700291281646601e+00 -2.238493759558929652e-01
2.000707461143163890e+00 -2.373408675853587724e-01
2.016759023703475595e+00 -2.517287513724263959e-01
2.034148313675339992e+00 -2.672891563049711872e-01
2.052684892392603988e+00 -2.838077273598609285e-01
2.071767519668713753e+00 -3.009307339060503517e-01
2.091214582569370428e+00 -3.183535869986229283e-01
2.110733688284713860e+00 -3.359680394906615075e-01
2.130320887619105097e+00 -3.535926963490506059e-01
2.150750485182673533e+00 -3.717384242241930647e-01
2.172925737933394164e+00 -3.912408363294547775e-01
2.196563115379156717e+00 -4.123864556198444942e-01
2.221830253512983688e+00 -4.349811937076760726e-01
2.247650475677955395e+00 -4.580958838879551909e-01
2.272046831428095270e+00 -4.800399501409095548e-01
2.293245710189285802e+00 -4.986847967602794918e-01
2.310636778508516453e+00 -5.143056150807919780e-01
2.325070044745150888e+00 -5.270937206784531703e-01
2.339404232316030008e+00 -5.399725153465393390e-01
2.353046136636696595e+00 -5.532491217161047414e-01
2.364031204678084030e+00 -5.651522552124577103e-01
2.375063606185639831e+00 -5.795439901796780591e-01
2.386090091777392175e+00 -5.978686223142021250e-01
2.394793490869446817e+00 -6.202067356221324657e-01
2.399894452139750278e+00 -6.429051203562337058e-01
2.402637344497767113e+00 -6.636572376080263069e-01
2.403299756708107804e+00 -6.842127077723856310e-01
2.401632903740748226e+00 -7.042845749258742627e-01
2.398502216624256000e+00 -7.227222800163597416e-01
2.393954358662748305e+00 -7.384868641977505588e-01
2.387799174671219049e+00 -7.542987838257897426e-01
2.379516960560199568e+00 -7.707920843754426654e-01
2.370255351276255418e+00 -7.853148744964841832e-01
2.360781677088427788e+00 -7.978116292661940889e-01
2.349289100271925612e+00 -8.105712532372577606e-01
2.335053161291030133e+00 -8.234948196861699987e-01
2.321281271415493119e+00 -8.341580191789877974e-01
2.308816615087616597e+00 -8.421029168491259709e-01
2.293909808967312003e+00 -8.491738439322585874e-01
2.275275434095852756e+00 -8.557065194919597495e-01
2.254914986963454826e+00 -8.612994851465319845e-01
2.233541494259869253e+00 -8.669448924622141783e-01
2.209576640494098854e+00 -8.733159471784753825e-01
2.183555912189977910e+00 -8.801882981580843035e-01
2.156979807068046817e+00 -8.868941052523421353e-01
2.132659360882597888e+00 -8.929202147367502063e-01
2.113386972087972548e+00 -8.978841502285346277e-01
2.093860173540071035e+00 -9.028436425191143089e-01
2.073765101583390003e+00 -9.082200821874862884e-01
2.055124833500342696e+00 -9.130313585012816979e-01
2.038624759985656620e+00 -9.173425815081636125e-01
2.023241244428958030e+00 -9.221652870935865831e-01
2.010507366650526873e+00 -9.268718982743268109e-01
2.002834467879730074e+00 -9.293053810196457709e-01
2.000243834364389794e+00 -9.300448885703439528e-01
2.000242685306407253e+00 -9.300452106827167276e-01
2.000241766079323469e+00 -9.300454684414618534e-01
2.000240617061363135e+00 -9.300457906965705623e-01
2.000239697866969202e+00 -9.300460485718656800e-01
2.000077592222091472e+00 -9.300914848315595673e-01
1.997563944545671433e+00 -9.307827041441047999e-01
1.993186630563776207e+00 -9.319224620036390405e-01
1.986603877433141596e+00 -9.335919604145488382e-01
1.977467806411542961e+00 -9.359391397285811154e-01
1.966917748150634360e+00 -9.386640384606763643e-01
1.954627306310354085e+00 -9.419382660320567702e-01
1.941529178763963026e+00 -9.452955945411050109e-01
1.927021861582723705e+00 -9.488584291447498265e-01
1.909498416978183455e+00 -9.523351423563236606e-01
1.890350866739137992e+00 -9.554788037816803747e-01
1.872147878731200477e+00 -9.590717946929336879e-01
1.853872749568681089e+00 -9.626732349991322657e-01
1.833990646400669000e+00 -9.667623883732370249e-01
1.813601997293030843e+00 -9.707906430421830990e-01
1.791543902412151779e+00 -9.750143224744943771e-01
1.769176206479647684e+00 -9.790267603062191570e-01
1.746492139974944902e+00 -9.830682187876124134e-01
1.722604698282345748e+00 -9.869578657349413753e-01
1.696971657507554188e+00 -9.910694240184533266e-01
1.669766935161892007e+00 -9.951844153272167981e-01
1.641928339705092554e+00 -9.991534793586102081e-01
1.614934525842430801e+00 -1.002881000301211634e+00
1.588275347845452989e+00 -1.006774778515513891e+00
1.563200795835129275e+00 -1.010497406525573849e+00
1.539468881884399565e+00 -1.013978264439122423e+00
1.517887260847864850e+00 -1.017411324261864980e+00
1.501029499738023798e+00 -1.020969393654625135e+00
1.488214525423682932e+00 -1.023744063167146390e+00
1.480126055609316982e+00 -1.025182081833761583e+00
1.477093414733258392e+00 -1.025686359139769133e+00
1.476943950382111126e+00 -1.025710481011998798e+00
1.476678242035656785e+00 -1.025753233068429582e+00
1.472428857400193358e+00 -1.026426729792908166e+00
1.462736757728942738e+00 -1.027830597463482265e+00
1.448944054994399711e+00 -1.029416025005919222e+00
1.434493795708953634e+00 -1.030884783308757546e+00
1.420167516820206366e+00 -1.031654541630207200e+00
1.405307839051893826e+00 -1.030415660506452280e+00
1.389818547986535924e+00 -1.029768314105572680e+00
1.381622211548265255e+00 -1.030993478679391284e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380787150335802904e+00 -1.031163876847940974e+00
1.380786448565129554e+00 -1.031164022753335408e+00
1.380786214644641019e+00 -1.031164071403227744e+00
1.380785980727579076e+00 -1.031164120069594015e+00
1.380785512899544987e+00 -1.031164217431591368e+00
1.380785512899544987e+00 -1.031164217431591368e+00
1.380785278991308651e+00 -1.031164266140358610e+00
1.380785278991308651e+00 -1.031164266140358610e+00
1.380785045087574048e+00 -1.031164314870738341e+00
1.380785045087574048e+00 -1.031164314870738341e+00
1.380785045087574048e+00 -1.031164314870738341e+00
1.380785045087574048e+00 -1.031164314870738341e+00
1.380785045087574048e+00 -1.031164314870738341e+00
1.380785045087574048e+00 -1.031164314870738341e+00
1.380785045087574048e+00 -1.031164314870738341e+00
1.380784577329490892e+00 -1.031164412568250199e+00
1.380784577329490892e+00 -1.031164412568250199e+00
1.380784577329490892e+00 -1.031164412568250199e+00
1.380784577329490892e+00 -1.031164412568250199e+00
1.380784577329490892e+00 -1.031164412568250199e+00
1.380783875739746369e+00 -1.031164559341182008e+00
1.380783875739746369e+00 -1.031164559341182008e+00
1.380783875739746369e+00 -1.031164559341182008e+00
1.380783875739746369e+00 -1.031164559341182008e+00
1.380783875739746369e+00 -1.031164559341182008e+00
1.380783875739746369e+00 -1.031164559341182008e+00
1.380783875739746369e+00 -1.031164559341182008e+00
1.380783875739746369e+00 -1.031164559341182008e+00
1.380783875739746369e+00 -1.031164559341182008e+00
1.380783875739746369e+00 -1.031164559341182008e+00
1.380783641905461545e+00 -1.031164608403735805e+00
1.380783641905461545e+00 -1.031164608403735805e+00
1.380783641905461545e+00 -1.031164608403735805e+00
1.380783408080971553e+00 -1.031164657512950722e+00
1.380782706615607758e+00 -1.031164804879182828e+00
1.380782238977645182e+00 -1.031164903150052936e+00
1.380782238977645182e+00 -1.031164903150052936e+00
1.380782238977645182e+00 -1.031164903150052936e+00
1.380301132886260662e+00 -1.031266350147505007e+00
1.375746506245575373e+00 -1.032253463620353529e+00
1.366763457303270091e+00 -1.034058162572962791e+00
1.354262173527161384e+00 -1.035687106641562938e+00
1.339939287475372831e+00 -1.037245147071006235e+00
1.325739193064843890e+00 -1.038833932671723526e+00
1.313018403480667562e+00 -1.040147941839008272e+00
1.299007265103215625e+00 -1.040938958861771679e+00
1.281667402701639036e+00 -1.040326228114099472e+00
1.261832587816749340e+00 -1.038776888234317797e+00
1.241368756547726271e+00 -1.036418942361472473e+00
1.221192284550690177e+00 -1.033578832263550407e+00
1.204281243217205200e+00 -1.031089043626759238e+00
1.189500514493118777e+00 -1.028769381313026976e+00
1.177303960093442070e+00 -1.026789995199220318e+00
1.169310023676394916e+00 -1.025534878644414949e+00
1.166013330321466812e+00 -1.025022659089453336e+00
1.165583236148697077e+00 -1.024955350866804782e+00
1.165582764549184969e+00 -1.024955277053521741e+00
1.165582528745907398e+00 -1.024955240169386439e+00
1.165333847618186036e+00 -1.024916422029560792e+00
1.161386104049425994e+00 -1.024322205948329012e+00
1.151970008043294191e+00 -1.022745504278023798e+00
1.138291949552548532e+00 -1.019525985929292888e+00
1.121974550759540001e+00 -1.015002171436242051e+00
1.103665221232490889e+00 -1.009647655460860438e+00
1.083984838167515896e+00 -1.003009827100012075e+00
1.064663224511270156e+00 -9.957152633742307746e-01
1.045044735307164352e+00 -9.878598693382646401e-01
1.024736766204177085e+00 -9.795706289900668606e-01
1.005422392342027127e+00 -9.715408905388922545e-01
9.905787055244157369e-01 -9.653921049957745470e-01
9.771452968941204409e-01 -9.596795968401192756e-01
9.613783974861040971e-01 -9.530759534649013709e-01
9.434070953458345565e-01 -9.457132191604883387e-01
9.276895856423227338e-01 -9.393435299993133647e-01
9.123597604808099115e-01 -9.329989488151728683e-01
8.942758904737438952e-01 -9.253907348381573694e-01
8.735599023800924012e-01 -9.167387844004830644e-01
8.504274721737775655e-01 -9.070141715397306292e-01
8.250530803288168569e-01 -8.963177237023587374e-01
7.977728363163825165e-01 -8.848296560742011652e-01
7.698388340369304306e-01 -8.732164170124321334e-01
7.432909918766624768e-01 -8.620458604705109051e-01
7.189821977099977168e-01 -8.516893182596358969e-01
6.974589985866855857e-01 -8.426375011921689584e-01
6.794505188618565894e-01 -8.351342468821495446e-01
6.669497317197192743e-01 -8.298848644360165006e-01
6.601344157449577921e-01 -8.270194258432885803e-01
6.577298916218182745e-01 -8.259950229185798465e-01
6.577040093500347018e-01 -8.259838827147972795e-01
6.577040093500347018e-01 -8.259838827147972795e-01
6.577040093500347018e-01 -8.259838827147972795e-01
6.577040093500347018e-01 -8.259838827147972795e-01
6.577040093500347018e-01 -8.259838827147972795e-01
6.577040093500347018e-01 -8.259838827147972795e-01
6.577040093500347018e-01 -8.259838827147972795e-01
6.577040093500347018e-01 -8.259838827147972795e-01
6.577037900814514115e-01 -8.259837884549778853e-01
6.576965500268729947e-01 -8.259806772837904321e-01
6.556976801269102095e-01 -8.251337330481427479e-01
6.483499997409599702e-01 -8.221941816124800351e-01
6.366139220879546423e-01 -8.171491431942686789e-01
6.211985561796470323e-01 -8.103256552294768600e-01
6.027458671064706008e-01 -8.026328116801803025e-01
5.820223757488619531e-01 -7.940374738707602909e-01
5.598863878535749183e-01 -7.842718381571780473e-01
5.375405165450222178e-01 -7.735781227555054151e-01
5.158783607759839240e-01 -7.621974478009219123e-01
4.963144386351239778e-01 -7.508908988953928443e-01
4.806385124924013597e-01 -7.415010147810293661e-01
4.714653232945001937e-01 -7.357662760590957252e-01
4.682709849588302387e-01 -7.336865772105315431e-01
4.674597453470711872e-01 -7.331513215786550353e-01
4.664752359901722101e-01 -7.324979773762558821e-01
4.662061543265086927e-01 -7.323187029250756153e-01
4.662061543265086927e-01 -7.323187029250756153e-01
4.649343048330099593e-01 -7.314686985513730866e-01
4.601269935545497236e-01 -7.282723549967996535e-01
4.527157466451114942e-01 -7.231614840868183514e-01
4.450861985412271071e-01 -7.176320124408590573e-01
4.395571036912061524e-01 -7.132305410948798219e-01
4.325026497528058900e-01 -7.068173083657953715e-01
4.244955741667354454e-01 -7.004931133438138113e-01
4.145288228878248327e-01 -6.931941052839210027e-01
4.022459612071574431e-01 -6.835646706101289327e-01
3.886408969568381777e-01 -6.722701818554511766e-01
3.763517302201602188e-01 -6.610767219387310156e-01
3.661007434901815683e-01 -6.504660700225807224e-01
3.584020122467979630e-01 -6.408280226891981401e-01
3.546738614194062666e-01 -6.308788740796552608e-01
3.587412313049003210e-01 -6.199313616028614415e-01
3.659796317028325419e-01 -6.115552366676381135e-01
3.750497536457865211e-01 -6.034542262114912514e-01
3.830156455658126902e-01 -5.964566904106655132e-01
3.890864179007375023e-01 -5.910790044640475971e-01
3.976242212235471252e-01 -5.824652997918891018e-01
4.081596619826955985e-01 -5.707496901589892424e-01
4.207566318924353399e-01 -5.584005967173665264e-01
4.354659951617756986e-01 -5.449560654007268301e-01
4.540520279209280252e-01 -5.280652706227013660e-01
4.734424533052030148e-01 -5.114709615499026807e-01
4.895882232200407524e-01 -4.972113935733032952e-01
5.040815499559438972e-01 -4.837616640580497118e-01
5.190471160428277164e-01 -4.707005424161397333e-01
5.341287384794404236e-01 -4.575335002368914883e-01
5.488288125413678387e-01 -4.442995814045336833e-01
5.633304620602844759e-01 -4.308185390573892604e-01
5.775295392367068015e-01 -4.165265893228746186e-01
5.908195564910940778e-01 -4.023011545184037585e-01
6.040827828801882404e-01 -3.895573880429559765e-01
6.169963691081628010e-01 -3.777914651675857716e-01
6.294925707881583454e-01 -3.666305097159456849e-01
6.395514236159256516e-01 -3.578568662042002080e-01
6.459409449218113108e-01 -3.522950438725789279e-01
6.490968464086530609e-01 -3.495662655565628940e-01
6.502902591500995255e-01 -3.485368211233327851e-01
6.508468154343031165e-01 -3.480570818440750225e-01
6.508536887468487908e-01 -3.480511572262225406e-01
6.512467636842179664e-01 -3.477123972312844424e-01
6.516965609185926267e-01 -3.473249633103756007e-01
6.517112174931580793e-01 -3.473123411758221590e-01
6.517213495702314230e-01 -3.473036136241016703e-01
6.519525581219052235e-01 -3.471044156929419811e-01
6.532207899056976519e-01 -3.460118124929462136e-01
6.555990323496111438e-01 -3.439832845708263309e-01
6.600584475442627941e-01 -3.403237067630220936e-01
6.670317541751784596e-01 -3.346422151726170524e-01
6.763476435107529383e-01 -3.269563108192045098e-01
6.868546913211671656e-01 -3.181754601806465743e-01
6.980307362613779043e-01 -3.086504373342186525e-01
7.095926771859012439e-01 -2.988917186191328845e-01
7.208057292445998465e-01 -2.899132192549311871e-01
7.310672682341831097e-01 -2.816843210229350025e-01
7.410524512232934402e-01 -2.735516903002697675e-01
7.484125504036918120e-01 -2.671579928772266355e-01
7.533892077589537939e-01 -2.623682480556596142e-01
7.593054684549724875e-01 -2.555586774081238244e-01
7.643963134041583674e-01 -2.514675260647127875e-01
7.683124684115939518e-01 -2.489229380130111025e-01
7.706305411388422177e-01 -2.472418393712390861e-01
7.727426518448513582e-01 -2.455413130349107798e-01
7.744315762515159296e-01 -2.441140269996098233e-01
7.769933635274857142e-01 -2.418858830625032208e-01
7.803974324526048445e-01 -2.388445034907390740e-01
7.841401402331303894e-01 -2.354635864738461315e-01
7.878695406879502316e-01 -2.320989304650091511e-01
7.915113499550262555e-01 -2.288239989964001297e-01
7.953992868227299784e-01 -2.253374352216795107e-01
8.005726363004187496e-01 -2.206857453223243226e-01
8.068594738100722807e-01 -2.149672600962736213e-01
8.130461369004962080e-01 -2.092261996948306113e-01
8.186006878672485998e-01 -2.040288824594969352e-01
8.239040576414342620e-01 -1.990611722954372109e-01
8.282758470325057854e-01 -1.950571388342875190e-01
8.310691663524811812e-01 -1.925236543805126654e-01
8.336673360410460365e-01 -1.901564171766945421e-01
8.358572966627823009e-01 -1.881524047380324915e-01
8.374039903563761378e-01 -1.867333607879203827e-01
8.383996925391803412e-01 -1.858179505123076503e-01
8.388575245933235225e-01 -1.853964574972654100e-01
8.388585782355146847e-01 -1.853954869345940670e-01
8.388585782355146847e-01 -1.853954869345940670e-01
8.388585782355146847e-01 -1.853954869345940670e-01
8.388585782355146847e-01 -1.853954869345940670e-01
8.389428596531095517e-01 -1.853178009614484811e-01
8.398857676404196670e-01 -1.844490525590846974e-01
8.406071732080104830e-01 -1.837853533633248271e-01
8.408386141416075432e-01 -1.835727653857821828e-01
8.408386141416075432e-01 -1.835727653857821828e-01
8.408386141416075432e-01 -1.835727653857821828e-01
8.408386141416075432e-01 -1.835727653857821828e-01
8.408386141416075432e-01 -1.835727653857821828e-01
8.408386141416075432e-01 -1.835727653857821828e-01
8.408386141416075432e-01 -1.835727653857821828e-01
8.408386141416075432e-01 -1.835727653857821828e-01
8.408386141416075432e-01 -1.835727653857821828e-01
8.408386141416075432e-01 -1.835727653857821828e-01
8.408386141416075432e-01 -1.835727653857821828e-01
8.408386141416075432e-01 -1.835727653857821828e-01
8.408386141416075432e-01 -1.835727653857821828e-01
8.408386141416075432e-01 -1.835727653857821828e-01
8.408386141416075432e-01 -1.835727653857821828e-01
8.408386141416075432e-01 -1.835727653857821828e-01
8.408386141416075432e-01 -1.835727653857821828e-01
8.408407231453046693e-01 -1.835708253739854190e-01
8.412712411973274351e-01 -1.831750158915495252e-01
8.426760988943167163e-01 -1.818755094813182815e-01
8.449297965028972346e-01 -1.797691481011190473e-01
8.476176713219473191e-01 -1.772401074739020088e-01
8.505044663406851058e-01 -1.745213836063650159e-01
8.533988393469340572e-01 -1.718177359707918073e-01
8.559757101712887062e-01 -1.694555180250097437e-01
8.604066486134004377e-01 -1.654846789646552407e-01
8.675872869512352148e-01 -1.592438664515290481e-01
8.758287000608593331e-01 -1.519214945013711293e-01
8.854793870385920806e-01 -1.433135917341545329e-01
8.962048211914251938e-01 -1.337676024954679577e-01
9.072013021628422269e-01 -1.237916887819578843e-01
9.195309001187799147e-01 -1.126350222179849786e-01
9.340839064906835132e-01 -9.947426002416948077e-02
9.504827503827927293e-01 -8.460014567111447115e-02
9.670020909970242773e-01 -6.893756564571955348e-02
9.832587217075926533e-01 -5.249597992666884400e-02
1.000248881675053658e+00 -3.544104427543160601e-02
1.017269269523522146e+00 -1.929630911537839888e-02
1.029185040042529753e+00 -8.099393082382859085e-03
1.035370652303235550e+00 -2.422664701591980413e-03
1.037453917237668888e+00 -4.847352715930420826e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.037484757421514470e+00 -4.558320551808937989e-04
1.038148480856845524e+00 1.709872126857763745e-04
1.042465398342170557e+00 4.250232496573453853e-03
1.050766267225226480e+00 1.190775213792930921e-02
1.062107813811708379e+00 2.230292628470587762e-02
1.075097778038844654e+00 3.410805915483258038e-02
1.088832867986840869e+00 4.698258954707663221e-02
1.103639436140045893e+00 6.182623889263577643e-02
1.119950185595099956e+00 7.820567573925495120e-02
1.138363251791323139e+00 9.593776991774657925e-02
1.157870081743440638e+00 1.141173176607189199e-01
1.177928288003796231e+00 1.325882241328388833e-01
1.198754070532463301e+00 1.510208669902064760e-01
1.220046391977043232e+00 1.693513494878867987e-01
1.241049255618802194e+00 1.874720261637936314e-01
1.260837195389014953e+00 2.050431260980843939e-01
1.279877729298956934e+00 2.221978386528503102e-01
1.297977854469513082e+00 2.385404702466849269e-01
1.311775298621415287e+00 2.513280846581824046e-01
1.322641909290750206e+00 2.612401271870938846e-01
1.331379382181006266e+00 2.691587255013336288e-01
1.338022567556360842e+00 2.743749549870577176e-01
1.345179096720006795e+00 2.766721728492778087e-01
1.353387474503773946e+00 2.762685799889418314e-01
1.363135600602829678e+00 2.728394534829006735e-01
1.374209984886648250e+00 2.666745252558483936e-01
1.386530111138214227e+00 2.583314814101512757e-01
1.399026461912701969e+00 2.493689005570761674e-01
1.411754303284447065e+00 2.399897820138911508e-01
1.424314425023171182e+00 2.304266203889577258e-01
1.435646120800070591e+00 2.218342773272791169e-01
1.445371134461786333e+00 2.141712670781280303e-01
1.453231259480719739e+00 2.078466452638851047e-01
1.458878459479426404e+00 2.032640924408299909e-01
1.461477178962345747e+00 2.011355542149118325e-01
1.461582832222258155e+00 2.010482297900579862e-01
1.461998903991646337e+00 2.007037605109523448e-01
1.464008859199183554e+00 1.990446772048458657e-01
1.466683186419884821e+00 1.968626106529924313e-01
1.468038565751117019e+00 1.957557488044755212e-01
1.468038935087885521e+00 1.957554460029721499e-01
1.468038935087885521e+00 1.957554460029721499e-01
1.468038935087885521e+00 1.957554460029721499e-01
1.468038935087885521e+00 1.957554460029721499e-01
1.468038935087885521e+00 1.957554460029721499e-01
1.468038935087885521e+00 1.957554460029721499e-01
1.468692017567218899e+00 1.952202102773767101e-01
1.471966375958407625e+00 1.925770167755179452e-01
1.477110326401104068e+00 1.884702495542743828e-01
1.482347610875504040e+00 1.842733509945779502e-01
1.486931818053212950e+00 1.805942027568516739e-01
1.490674601031891422e+00 1.775565332620450965e-01
1.493596534469832093e+00 1.751793506089533992e-01
1.495687511198964259e+00 1.734998796719343372e-01
1.497732496038145067e+00 1.718619200129218871e-01
1.499516713160424120e+00 1.704435079711921208e-01
1.499934506454173588e+00 1.701129321709776709e-01
1.499934506454173588e+00 1.701129321709776709e-01
1.499935256264600891e+00 1.701123395884646949e-01
1.499935256264600891e+00 1.701123395884646949e-01
1.499935256264600891e+00 1.701123395884646949e-01
1.499935256264600891e+00 1.701123395884646949e-01
1.499935256264600891e+00 1.701123395884646949e-01
1.499935256264600891e+00 1.701123395884646949e-01
1.499935256264600891e+00 1.701123395884646949e-01
1.499935256264600891e+00 1.701123395884646949e-01
1.499935256264600891e+00 1.701123395884646949e-01
1.499935443803596113e+00 1.701121915522114669e-01
1.499945378974817611e+00 1.701043507801792698e-01
1.500796938288509796e+00 1.694333715511819327e-01
1.502097405525641749e+00 1.684114992857120852e-01
1.502348641314861899e+00 1.682144821803928936e-01
1.502348641314861899e+00 1.682144821803928936e-01
1.502348641314861899e+00 1.682144821803928936e-01
1.502348641314861899e+00 1.682144821803928936e-01
1.502348641314861899e+00 1.682144821803928936e-01
1.502348641314861899e+00 1.682144821803928936e-01
1.502348641314861899e+00 1.682144821803928936e-01
1.502348641314861899e+00 1.682144821803928936e-01
1.502348641314861899e+00 1.682144821803928936e-01
1.502348641314861899e+00 1.682144821803928936e-01
1.502348641314861899e+00 1.682144821803928936e-01
1.502348641314861899e+00 1.682144821803928936e-01
1.502363308830090283e+00 1.682030016899001001e-01
1.503067980086436162e+00 1.676519702851388960e-01
1.505176942022225628e+00 1.660094816165486320e-01
1.509073792449009632e+00 1.629865388060989517e-01
1.513197998785022591e+00 1.597646930861360837e-01
1.517292689240170578e+00 1.564733324943910486e-01
1.520508381792933017e+00 1.538779620954387473e-01
1.521300104512416596e+00 1.532456732747059513e-01
1.521300478009947277e+00 1.532453756205549023e-01
1.521300478009947277e+00 1.532453756205549023e-01
1.521307202087473609e+00 1.532400192539976613e-01
1.521307202087473609e+00 1.532400192539976613e-01
1.521307202087473609e+00 1.532400192539976613e-01
1.521307202087473609e+00 1.532400192539976613e-01
1.521307202087473609e+00 1.532400192539976613e-01
1.522555535525792481e+00 1.522488453783662210e-01
1.528535050857529054e+00 1.474897159658211665e-01
1.538443126632609070e+00 1.394548269223531423e-01
1.550350937549407560e+00 1.296448957557530257e-01
1.563122041449839239e+00 1.192383463506707098e-01
1.576799380869281286e+00 1.081023943635470858e-01
1.590442886385796006e+00 9.726203320345977454e-02
1.603393361573046905e+00 8.706597018403364197e-02
1.615752468210538639e+00 7.734607617931980872e-02
1.628968988710518984e+00 6.645846016969587933e-02
1.644083862399257523e+00 5.385768812014268131e-02
1.660881027276605693e+00 3.994024846952777541e-02
1.679288774038118381e+00 2.537608468072404672e-02
1.697498281489744132e+00 1.095219830626462804e-02
1.715431755165510941e+00 -3.449991581063769491e-03
1.733161232662814966e+00 -1.753324868088394772e-02
1.748949223445420031e+00 -3.026822222690842001e-02
1.764238156008505198e+00 -4.254809043805510282e-02
1.780088246869742985e+00 -5.533463628194760370e-02
1.795914366987466426e+00 -6.804699269622692392e-02
1.812777611544454714e+00 -8.154787524833576051e-02
1.829817674188078724e+00 -9.522446968455136607e-02
1.847361036449871152e+00 -1.094204938290910117e-01
1.866289018291706236e+00 -1.246932449418573507e-01
1.886938862354075042e+00 -1.412555385707461031e-01
1.909325734731029955e+00 -1.591599877366920990e-01
1.930047465169990373e+00 -1.755850279584169060e-01
1.949031809660662251e+00 -1.908376064748454615e-01
1.967488308111593476e+00 -2.058335999146616857e-01
1.986079279406619769e+00 -2.207318682701923940e-01
2.005136143772867641e+00 -2.358208843372906205e-01
2.024692359474389747e+00 -2.515497109524328367e-01
2.044241235351729191e+00 -2.671984112760433239e-01
2.061511703455227273e+00 -2.809908986248955132e-01
2.076032245115235320e+00 -2.925998518817317651e-01
2.083513401486368988e+00 -3.026857026178680909e-01
2.083005538102817855e+00 -3.132555611509505455e-01
2.076876390768253700e+00 -3.222433345624145518e-01
2.066688976641930964e+00 -3.322983480598694639e-01
2.053503126135089563e+00 -3.445198219811855811e-01
2.039661315239504891e+00 -3.571381278363625067e-01
2.028668929130280407e+00 -3.671078976499913549e-01
2.018260102379615173e+00 -3.766415262227787442e-01
2.009043382566046532e+00 -3.853064726182283684e-01
2.000267913748628335e+00 -3.938817725773094414e-01
1.991586763626184142e+00 -4.022397386321935886e-01
1.982190768882242660e+00 -4.110156606037078109e-01
1.972130021338779571e+00 -4.203905645087818721e-01
1.962938085513245889e+00 -4.289282120231858730e-01
1.952334656440712468e+00 -4.390593269909255913e-01
1.939659547725363309e+00 -4.512485516888007364e-01
1.925654383421517180e+00 -4.652209955656821938e-01
1.910743392812022323e+00 -4.806647514551402045e-01
1.894631122396267742e+00 -4.964423217779009856e-01
1.879065688024423642e+00 -5.114550271730022857e-01
1.863617526959842063e+00 -5.260725874205941510e-01
1.850178788336669378e+00 -5.387776206323128259e-01
1.839114741987927015e+00 -5.491350770580911700e-01
1.831722414933256271e+00 -5.559327171234353937e-01
1.828205025473881529e+00 -5.591443399747995091e-01
1.827142966099267740e+00 -5.601349949441295495e-01
1.827142966099267740e+00 -5.601349949441295495e-01
1.827142966099267740e+00 -5.601349949441295495e-01
1.827142966099267740e+00 -5.601349949441295495e-01
1.827142966099267740e+00 -5.601349949441295495e-01
1.827142966099267740e+00 -5.601349949441295495e-01
1.827142791911655850e+00 -5.601351584809229900e-01
1.827142791911655850e+00 -5.601351584809229900e-01
1.827142791911655850e+00 -5.601351584809229900e-01
1.827142791911655850e+00 -5.601351584809229900e-01
1.827142791911655850e+00 -5.601351584809229900e-01
1.827142791911655850e+00 -5.601351584809229900e-01
1.826561884773658662e+00 -5.606820309927456059e-01
1.823452010734927464e+00 -5.636097078830510920e-01
1.817712291920144718e+00 -5.688709406650135358e-01
1.810229808788789807e+00 -5.757186220546780531e-01
1.800441051510460966e+00 -5.852862693973703845e-01
1.790774283963132651e+00 -5.953181676206636963e-01
1.782517291902105727e+00 -6.042271528040416007e-01
1.777513608897332009e+00 -6.093807726471645037e-01
1.776596099114500449e+00 -6.102766453221825094e-01
1.776248170905248669e+00 -6.106135080278205507e-01
1.773480411826086289e+00 -6.132585363860805217e-01
1.767768977535970842e+00 -6.186205126685228040e-01
1.759894394294531761e+00 -6.259198745078881077e-01
1.750370764322474848e+00 -6.348315509269266688e-01
1.739519774270187558e+00 -6.450569300722791555e-01
1.728393774767482238e+00 -6.555451446981435115e-01
1.717434107111254216e+00 -6.660232506088403781e-01
1.706005117823894190e+00 -6.769622242279368374e-01
1.695682911457676356e+00 -6.867292138369581744e-01
1.688683079165655077e+00 -6.933726574031396916e-01
1.682535043749335379e+00 -6.992308047217905553e-01
1.676510859867277103e+00 -7.048635770108220289e-01
1.669296813557699544e+00 -7.116153623472871725e-01
1.661323006821430193e+00 -7.191518662415369301e-01
1.653335166794651423e+00 -7.265417617180414123e-01
1.644224769395114416e+00 -7.350752673653082603e-01
1.633231369931183563e+00 -7.455541488289053609e-01
1.621739766900460289e+00 -7.565216815298306807e-01
1.610774728417412760e+00 -7.668463262490099464e-01
1.601309757291291103e+00 -7.757377182062650256e-01
1.594281778778733782e+00 -7.823934641503808018e-01
1.587792188895621015e+00 -7.884581908579461063e-01
1.581374256123486255e+00 -7.944900117715191223e-01
1.577007023150037268e+00 -7.986491444455088295e-01
1.574306414169360124e+00 -8.012113003374585762e-01
1.573144475349234739e+00 -8.023122128186226387e-01
1.573144129719814988e+00 -8.023125424224809565e-01
1.573144129719814988e+00 -8.023125424224809565e-01
1.573144129719814988e+00 -8.023125424224809565e-01
1.573144129719814988e+00 -8.023125424224809565e-01
1.573144129719814988e+00 -8.023125424224809565e-01
1.573144129719814988e+00 -8.023125424224809565e-01
1.573144129719814988e+00 -8.023125424224809565e-01
1.573144129719814988e+00 -8.023125424224809565e-01
1.573144129719814988e+00 -8.023125424224809565e-01
1.573144129719814988e+00 -8.023125424224809565e-01
1.573144129719814988e+00 -8.023125424224809565e-01
1.573144129719814988e+00 -8.023125424224809565e-01
1.573144129719814988e+00 -8.023125424224809565e-01
1.573144129719814988e+00 -8.023125424224809565e-01
1.573144129719814988e+00 -8.023125424224809565e-01
1.573144129719814988e+00 -8.023125424224809565e-01
1.573143956991119641e+00 -8.023127074994472752e-01
1.572010652028037025e+00 -8.034028070449685810e-01
1.568033048054903400e+00 -8.073018863539046519e-01
1.563379887601882512e+00 -8.118333121520888707e-01
1.558583262936614533e+00 -8.164019845192583835e-01
1.553388268210834200e+00 -8.212799788178706262e-01
1.546895029529712806e+00 -8.272969805389922548e-01
1.539177503848254913e+00 -8.345454626825787869e-01
1.530105389886609935e+00 -8.431445248863287389e-01
1.519494376280613679e+00 -8.532897685351518158e-01
1.507522999250679119e+00 -8.647340710916445738e-01
1.494352021257139063e+00 -8.771553682947104136e-01
1.480368222863279737e+00 -8.904112702684434666e-01
1.465790517004090132e+00 -9.044261026298909822e-01
1.452068722226860675e+00 -9.175131134351053319e-01
1.442336433415196240e+00 -9.268251484813345709e-01
1.434463272572610748e+00 -9.331753758741787586e-01
1.422848145244898221e+00 -9.417096214484900196e-01
1.409256986140543733e+00 -9.543832052369036756e-01
1.394907286233355581e+00 -9.681547956174825220e-01
1.382760570684593127e+00 -9.794513360642539412e-01
1.373556273832780006e+00 -9.866590779670535438e-01
1.364322475381924304e+00 -9.901534731176422355e-01
1.353434039320099425e+00 -9.895110163676532622e-01
1.340870136625015530e+00 -9.818274587020074939e-01
1.327426745978782963e+00 -9.693421484032682667e-01
1.311123181272964455e+00 -9.545676257901303252e-01
1.292800188275712747e+00 -9.368533056299653827e-01
1.273862030647585630e+00 -9.175626952762513389e-01
1.255981374660480876e+00 -8.989124233129388575e-01
1.239055306882688612e+00 -8.808840574296346038e-01
1.222722447840353333e+00 -8.639222319731243438e-01
1.208310780504850079e+00 -8.491561037430962466e-01
1.196173704329507093e+00 -8.365969637987394902e-01
1.186309874397873054e+00 -8.262448632633883072e-01
1.178929134476621066e+00 -8.185279025356558824e-01
1.174469667850758237e+00 -8.138911464538787222e-01
1.172847884369064841e+00 -8.122076491999925540e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172751267464352098e+00 -8.121074136159771584e-01
1.172287766551493915e+00 -8.116288197535522775e-01
1.168048816741721341e+00 -8.072628056788939688e-01
1.159699488840163939e+00 -7.986825439622636802e-01
1.148119759050319377e+00 -7.866017839133335743e-01
1.134262038963386399e+00 -7.721311264682240161e-01
1.118922596190552454e+00 -7.562056863138412188e-01
1.102883839112914321e+00 -7.389699420682922515e-01
1.087045754852716151e+00 -7.208061435117553151e-01
1.071158606951448045e+00 -7.027002112085679597e-01
1.054809823878806396e+00 -6.850550052973369830e-01
1.038760631527790634e+00 -6.679133135938800647e-01
1.022758599005491931e+00 -6.507184496427610432e-01
1.007539992444452581e+00 -6.345447921784985734e-01
9.934551772391082558e-01 -6.195444570807433493e-01
9.802837578153698050e-01 -6.052495669898705355e-01
9.684957864904683023e-01 -5.923763934038459578e-01
9.599707039694458377e-01 -5.836422491980158833e-01
9.559290481473062817e-01 -5.794272049434998628e-01
9.536607440583022566e-01 -5.768064236081721363e-01
9.511260885607106808e-01 -5.735066337771564937e-01
9.481067244937162464e-01 -5.679340491093123333e-01
9.467115549515464634e-01 -5.627697865152000434e-01
9.463254120108577361e-01 -5.591558795498063894e-01
9.463147726729231879e-01 -5.589625051749137485e-01
9.462472208448663435e-01 -5.571002074688334860e-01
9.462956010875340773e-01 -5.522547155540370456e-01
9.486290114502353710e-01 -5.431825358254707137e-01
9.557876367451151323e-01 -5.339041551680138165e-01
9.658660556140734599e-01 -5.237125168180560841e-01
9.770260348953874185e-01 -5.126394648447685221e-01
9.893941100659494614e-01 -5.009476712337818105e-01
1.002392455809303140e+00 -4.886730336067369729e-01
1.014863640770832243e+00 -4.766918499682442079e-01
1.027524198533447342e+00 -4.645116301003342496e-01
1.040236107366779628e+00 -4.523791351999247867e-01
1.052023177318639702e+00 -4.411716806839533489e-01
1.061030270461649883e+00 -4.324778215892732813e-01
1.065229659990050592e+00 -4.283683070672905657e-01
1.066311403747990383e+00 -4.273128343189533385e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311574969141418e+00 -4.273126680452555282e-01
1.066311745983816950e+00 -4.273125015592023623e-01
1.066311745983816950e+00 -4.273125015592023623e-01
1.066311745983816950e+00 -4.273125015592023623e-01
1.066311745983816950e+00 -4.273125015592023623e-01
1.066311745983816950e+00 -4.273125015592023623e-01
1.066311745983816950e+00 -4.273125015592023623e-01
1.066311745983816950e+00 -4.273125015592023623e-01
1.066311745983816950e+00 -4.273125015592023623e-01
1.066311745983816950e+00 -4.273125015592023623e-01
1.066311745983816950e+00 -4.273125015592023623e-01
1.066311916903856183e+00 -4.273123349759938017e-01
1.066311916903856183e+00 -4.273123349759938017e-01
1.066351075112049074e+00 -4.272741636805197918e-01
1.068891748316323165e+00 -4.248112331148983789e-01
1.075564865655726843e+00 -4.183924016847334060e-01
1.084782059126170983e+00 -4.095196424384289768e-01
1.095218878547846719e+00 -3.993477070372969395e-01
1.106174743160228680e+00 -3.885632107926124679e-01
1.117007916153653468e+00 -3.779051530302380280e-01
1.129361552272773350e+00 -3.658621348762066128e-01
1.142975741141322388e+00 -3.526690464731295216e-01
1.156653413326573121e+00 -3.395221649574592937e-01
1.169928561804638667e+00 -3.264330801029601270e-01
1.182191887842497513e+00 -3.141911051124622878e-01
1.191301031429570001e+00 -3.044288923480953368e-01
1.198881098047967608e+00 -2.951727198818644426e-01
1.206374177020413274e+00 -2.868755831586776717e-01
1.212677655181914727e+00 -2.806400270170336664e-01
1.217654435240942856e+00 -2.757363116504194522e-01
1.221304761633261737e+00 -2.721511203466210893e-01
1.222187906813018587e+00 -2.712853433627524513e-01
1.222187906813018587e+00 -2.712853433627524513e-01
1.222187906813018587e+00 -2.712853433627524513e-01
1.222187906813018587e+00 -2.712853433627524513e-01
1.222187906813018587e+00 -2.712853433627524513e-01
1.222393025858196092e+00 -2.710842150013596519e-01
1.223054840903377460e+00 -2.704354359098735672e-01
1.223180355309509304e+00 -2.703124069237030636e-01
1.223180355309509304e+00 -2.703124069237030636e-01
1.223180355309509304e+00 -2.703124069237030636e-01
1.223180355309509304e+00 -2.703124069237030636e-01
1.223180355309509304e+00 -2.703124069237030636e-01
1.223180355309509304e+00 -2.703124069237030636e-01
1.223180355309509304e+00 -2.703124069237030636e-01
1.223180355309509304e+00 -2.703124069237030636e-01
1.223180355309509304e+00 -2.703124069237030636e-01
1.223314662855772061e+00 -2.701806094803585467e-01
1.225546228978078966e+00 -2.680067761669366333e-01
1.230850487489390188e+00 -2.629729518272869715e-01
1.237435253204025143e+00 -2.568135301963416772e-01
1.244386622443654389e+00 -2.502488229015194521e-01
1.252463360979083173e+00 -2.428790269929349266e-01
1.262848366533257272e+00 -2.341825686531003592e-01
1.274903660671093286e+00 -2.253081327786587429e-01
1.286148651690464106e+00 -2.156859503861528471e-01
1.298847434562980130e+00 -2.036954679802578660e-01
1.312311779693928759e+00 -1.906450281367995381e-01
1.325784970437313692e+00 -1.773854974535097051e-01
1.339090265376206457e+00 -1.642481697967717036e-01
1.349899332727312995e+00 -1.535806198687383051e-01
1.358671987573989437e+00 -1.451486200366343404e-01
1.364484416134836620e+00 -1.394818605672691336e-01
1.366516453919022211e+00 -1.374637629425486673e-01
1.366602987787344903e+00 -1.373770509761418068e-01
1.366602987787344903e+00 -1.373770509761418068e-01
1.366602987787344903e+00 -1.373770509761418068e-01
1.366636875317926325e+00 -1.373430587143147918e-01
1.367172843069012655e+00 -1.368047689894525132e-01
1.367416879401923691e+00 -1.365591270741547403e-01
1.367416879401923691e+00 -1.365591270741547403e-01
1.367416879401923691e+00 -1.365591270741547403e-01
1.367416879401923691e+00 -1.365591270741547403e-01
1.367416879401923691e+00 -1.365591270741547403e-01
1.367705678111146073e+00 -1.362677431955258700e-01
1.370308151921508122e+00 -1.336418196344342779e-01
1.375883306892418112e+00 -1.281210708526596687e-01
1.383573057090294434e+00 -1.208366155122153479e-01
1.391761150702491623e+00 -1.130086266308931164e-01
1.400782812709551850e+00 -1.041923319979279755e-01
1.410699133133090033e+00 -9.436013835648790482e-02
1.421887547149304876e+00 -8.336003522707363667e-02
1.433516790099728544e+00 -7.189563441353068185e-02
1.445785857536208585e+00 -5.976420231863294880e-02
1.458741228254739841e+00 -4.717777867062941666e-02
1.472604583712384008e+00 -3.357903711875288161e-02
1.486702793252848043e+00 -1.987833664011116538e-02
1.500657663033046374e+00 -6.272069840620691887e-03
1.513897873569709951e+00 6.693346781598558635e-03
1.526227413646213282e+00 1.860920919774878071e-02
1.537855090656954138e+00 2.913740334241345098e-02
1.549353037800562216e+00 3.874453820939756377e-02
1.560781474001214475e+00 4.998362766464873458e-02
1.569904283348194429e+00 5.922701541536801867e-02
1.576194631535333901e+00 6.516177322852842457e-02
1.578994157868469195e+00 6.760330879068811305e-02
1.580855785439007510e+00 6.912149298540508358e-02
1.585278178853205100e+00 7.240146604783043172e-02
1.591580303073165892e+00 7.635281017802211800e-02
1.596776445250965626e+00 7.876108621320833392e-02
1.602641570288748429e+00 7.876346126541593218e-02
1.610749162751079711e+00 7.399659554240632653e-02
1.621439377983912467e+00 6.494474638633455921e-02
1.635773361284961203e+00 5.360759309832336533e-02
1.653323221446842517e+00 4.054015127443667821e-02
1.673291713314124962e+00 2.566875630433677891e-02
1.694450271222406990e+00 9.423052515866779319e-03
1.716684706105448877e+00 -7.530727197043794556e-03
1.739590524708705788e+00 -2.468750100272218070e-02
1.761638120414568798e+00 -4.133246992065974651e-02
1.782460492159545273e+00 -5.733388378745399305e-02
1.801515002177676683e+00 -7.167764973923117233e-02
1.815761698384640743e+00 -8.248229698251956232e-02
1.823135262289543812e+00 -8.817481628247551828e-02
1.825339048209595472e+00 -8.987347885908172906e-02
1.825702691274471601e+00 -9.014957623925629049e-02
1.826270059497258957e+00 -9.057791389617271538e-02
1.826737211622827095e+00 -9.092894121155017939e-02
1.826747909094847966e+00 -9.093696575123619286e-02
1.826747909094847966e+00 -9.093696575123619286e-02
1.826747909094847966e+00 -9.093696575123619286e-02
1.826747909094847966e+00 -9.093696575123619286e-02
1.826747909094847966e+00 -9.093696575123619286e-02
1.826747909094847966e+00 -9.093696575123619286e-02
1.826747909094847966e+00 -9.093696575123619286e-02
1.827443734838898770e+00 -9.145750670412607086e-02
1.832024145378502444e+00 -9.484264124019010922e-02
1.837654380262768949e+00 -9.924686174026890739e-02
1.840194200684017289e+00 -1.022961331476525682e-01
1.841234442655124814e+00 -1.045200255557398039e-01
1.841311078135289714e+00 -1.047461943312993776e-01
1.841311078135289714e+00 -1.047461943312993776e-01
1.841311078135289714e+00 -1.047461943312993776e-01
1.841311078135289714e+00 -1.047461943312993776e-01
1.841311078135289714e+00 -1.047461943312993776e-01
1.841399865392364665e+00 -1.050266793675794647e-01
1.841876381517764782e+00 -1.079928123914816046e-01
1.839259811477816031e+00 -1.146269807888388864e-01
1.831442960010350784e+00 -1.231872315383278071e-01
1.820591530816733972e+00 -1.340199677299976633e-01
1.808102027995984296e+00 -1.467922305842815911e-01
1.794878155875438086e+00 -1.601943557867412660e-01
1.781870050858524790e+00 -1.735524037075898418e-01
1.769437694449981446e+00 -1.863758923882160856e-01
1.757442100924139883e+00 -1.981751688051840987e-01
1.745943686960964136e+00 -2.097150838009421148e-01
1.734927571613609221e+00 -2.210446376132171320e-01
1.724923361658448950e+00 -2.313414103280835576e-01
1.714569582582067930e+00 -2.417983901173821060e-01
1.703781618138218379e+00 -2.524784001864867067e-01
1.692629502086324012e+00 -2.634530512981587136e-01
1.681956439775196488e+00 -2.742758313645728974e-01
1.672573427181773820e+00 -2.837154052170948182e-01
1.665099378818900577e+00 -2.912056870457479518e-01
1.660099705729770836e+00 -2.962046425246356862e-01
1.658445268972212672e+00 -2.978553875338217360e-01
1.658444761890313979e+00 -2.978558930440329267e-01
1.657515715218883967e+00 -2.987825686293062444e-01
1.653316846814899321e+00 -3.031138810127647631e-01
1.646544663290995025e+00 -3.102734598606761152e-01
1.637517210760940145e+00 -3.189886755361778237e-01
1.627258030647220854e+00 -3.290406442170029644e-01
1.616939918656268516e+00 -3.397273109493702536e-01
1.605682818492579766e+00 -3.508944925166464501e-01
1.594859917061363541e+00 -3.619743111139133718e-01
1.583849540944469503e+00 -3.728034541595560136e-01
1.574101083969857484e+00 -3.821485513167987569e-01
1.565948064709373977e+00 -3.902045250248921127e-01
1.558144950168371512e+00 -3.980899144176218707e-01
1.551872401373027177e+00 -4.043876395725991557e-01
1.546792279715506258e+00 -4.097023428753159280e-01
1.540740042977982061e+00 -4.157199008562534881e-01
1.536227672361252239e+00 -4.198768194351297778e-01
1.535107410443532716e+00 -4.209591080109113537e-01
1.535106726275123012e+00 -4.209597753064225345e-01
1.535106726275123012e+00 -4.209597753064225345e-01
1.535106726275123012e+00 -4.209597753064225345e-01
1.535106726275123012e+00 -4.209597753064225345e-01
1.535106726275123012e+00 -4.209597753064225345e-01
1.535106726275123012e+00 -4.209597753064225345e-01
1.535106726275123012e+00 -4.209597753064225345e-01
1.535106726275123012e+00 -4.209597753064225345e-01
1.535106726275123012e+00 -4.209597753064225345e-01
1.535106555332292899e+00 -4.209599422320222106e-01
1.535106555332292899e+00 -4.209599422320222106e-01
1.535106213489417115e+00 -4.209602761270300197e-01
1.535106213489417115e+00 -4.209602761270300197e-01
1.535106213489417115e+00 -4.209602761270300197e-01
1.535106213489417115e+00 -4.209602761270300197e-01
1.535106213489417115e+00 -4.209602761270300197e-01
1.535106213489417115e+00 -4.209602761270300197e-01
1.535106213489417115e+00 -4.209602761270300197e-01
1.535106213489417115e+00 -4.209602761270300197e-01
1.535106213489417115e+00 -4.209602761270300197e-01
1.535106213489417115e+00 -4.209602761270300197e-01
1.535106213489417115e+00 -4.209602761270300197e-01
1.535106213489417115e+00 -4.209602761270300197e-01
1.535106213489417115e+00 -4.209602761270300197e-01
1.535106213489417115e+00 -4.209602761270300197e-01
1.535106213489417115e+00 -4.209602761270300197e-01
1.535084030154102219e+00 -4.209819928341723139e-01
1.533462127924644980e+00 -4.225800767650201295e-01
1.528658441777252852e+00 -4.273906408394252954e-01
1.521771869786581632e+00 -4.342998712180737297e-01
1.513538843826126135e+00 -4.424781799774110125e-01
1.505998353226905451e+00 -4.504442178199611901e-01
1.501834027725082787e+00 -4.595422864931292262e-01
1.504793693079001571e+00 -4.700866113582683470e-01
1.513510532890700588e+00 -4.798893086148608433e-01
1.524300046757250504e+00 -4.907018269830428769e-01
1.536395354140910330e+00 -5.027447221131361443e-01
1.547658281721774554e+00 -5.151227512878180370e-01
1.557227493291144960e+00 -5.270495576169004215e-01
1.567872808696816112e+00 -5.387816055804784954e-01
1.579833590081639594e+00 -5.507316607947287945e-01
1.591112264384626496e+00 -5.618504358272732313e-01
1.602232771626620700e+00 -5.728316488908206106e-01
1.612790269723670677e+00 -5.834020393382712832e-01
1.621417469597979055e+00 -5.920541290944389967e-01
1.628380620596887818e+00 -5.989650817766640767e-01
1.633217771743145086e+00 -6.037780108162695836e-01
1.636646261648340595e+00 -6.072118145632994235e-01
1.639365104121877526e+00 -6.099466500270398495e-01
1.639898935635252020e+00 -6.104890721300541001e-01
1.639899103042702366e+00 -6.104892426010269935e-01
1.639899103042702366e+00 -6.104892426010269935e-01
1.639899103042702366e+00 -6.104892426010269935e-01
1.639899270496774530e+00 -6.104894130262031871e-01
1.639899270496774530e+00 -6.104894130262031871e-01
1.639899270496774530e+00 -6.104894130262031871e-01
1.639899270496774530e+00 -6.104894130262031871e-01
1.639899270496774530e+00 -6.104894130262031871e-01
1.639899270496774530e+00 -6.104894130262031871e-01
1.639899270496774530e+00 -6.104894130262031871e-01
1.639899270496774530e+00 -6.104894130262031871e-01
1.639899270496774530e+00 -6.104894130262031871e-01
1.639899270496774530e+00 -6.104894130262031871e-01
1.639899270496774530e+00 -6.104894130262031871e-01
1.639899270496774530e+00 -6.104894130262031871e-01
1.639899270496774530e+00 -6.104894130262031871e-01
1.639899270496774530e+00 -6.104894130262031871e-01
1.639899270496774530e+00 -6.104894130262031871e-01
1.640138109945923128e+00 -6.107321344677495434e-01
1.641547237603952158e+00 -6.121593830273366343e-01
1.644784443017207165e+00 -6.153913597268723112e-01
1.650040446030884622e+00 -6.206090541971691632e-01
1.656770502450825244e+00 -6.271784480386409788e-01
1.664317482840026452e+00 -6.346333074495819071e-01
1.671089027843700503e+00 -6.414110480838500772e-01
1.674355891637004712e+00 -6.448454501134459615e-01
1.674690405833610063e+00 -6.452155205954933637e-01
1.674690405833610063e+00 -6.452155205954933637e-01
1.674690405833610063e+00 -6.452155205954933637e-01
1.674698074808315118e+00 -6.452240394865442763e-01
1.675389183712082897e+00 -6.459902469948578529e-01
1.678217114204185290e+00 -6.491379754696465776e-01
1.683207185019425678e+00 -6.550168697765587078e-01
1.688100620928809192e+00 -6.620310074776016851e-01
1.690832839082906380e+00 -6.686950918443557157e-01
1.691765484461957847e+00 -6.739192486039918828e-01
1.691861860819419583e+00 -6.758165637746840204e-01
1.691672118685287662e+00 -6.792111644043417051e-01
1.688546367192615305e+00 -6.859437948772486582e-01
1.681520930995198837e+00 -6.943136284318416340e-01
1.673043854467579861e+00 -7.045410339224346119e-01
1.664118291576307529e+00 -7.142785410636699472e-01
1.654456640929295341e+00 -7.244804550389108977e-01
1.644914727149906275e+00 -7.343323361886171519e-01
1.635725169050253225e+00 -7.437045428676054559e-01
1.629606520568667838e+00 -7.502397743364483951e-01
1.627928189215207766e+00 -7.522390559421469058e-01
1.624266046337227376e+00 -7.561241691752677019e-01
1.616170332397172560e+00 -7.635544432221322841e-01
1.605138565365613168e+00 -7.744827314085632741e-01
1.594302127876284780e+00 -7.857076505001171496e-01
1.584704620381335749e+00 -7.956134535226041526e-01
1.578241824528537229e+00 -8.022288208172005941e-01
1.576038321926586994e+00 -8.045253748750329503e-01
1.575961738273705004e+00 -8.046051196070891365e-01
1.574640977230914451e+00 -8.059787788178846002e-01
1.570528307929482281e+00 -8.102131032306969516e-01
1.563331721120315931e+00 -8.175980118282150100e-01
1.553520692219590105e+00 -8.274521501520524236e-01
1.542062623458936965e+00 -8.389175704499943764e-01
1.530664812188940127e+00 -8.504259900072924649e-01
1.516908228881235887e+00 -8.642152155533725510e-01
1.500925244881983867e+00 -8.807629902251876697e-01
1.485698256037249587e+00 -8.965534076818829634e-01
1.471223071152820250e+00 -9.112814246729336043e-01
1.457467204679515627e+00 -9.252748912334247677e-01
1.447068933491833409e+00 -9.360633536609803684e-01
1.438891011994531954e+00 -9.444435708805284380e-01
1.428357267682278886e+00 -9.549016384802603286e-01
1.415824047927980223e+00 -9.676939184755660728e-01
1.403820595911948743e+00 -9.798668261696880100e-01
1.393992164389112443e+00 -9.889305040258323798e-01
1.383717803354815645e+00 -9.936798181697884536e-01
1.371901539471392706e+00 -9.928316372335378448e-01
1.359281644182790627e+00 -9.850381365996097038e-01
1.345341915731949056e+00 -9.722438511828147556e-01
1.329145177147231349e+00 -9.563953130065701025e-01
1.310270741049693211e+00 -9.380838766325356737e-01
1.288972527937991108e+00 -9.174427848509086880e-01
1.267210577128233595e+00 -8.964823396207947104e-01
1.246512718259735086e+00 -8.761963105271779462e-01
1.226614104716613918e+00 -8.567036413316483356e-01
1.207513189345124749e+00 -8.380575852063880671e-01
1.189167586351202122e+00 -8.201166978664060636e-01
1.170779622379225726e+00 -8.022832934778698633e-01
1.151512078014037543e+00 -7.835838454243477802e-01
1.131099896595374688e+00 -7.639445133979830826e-01
1.111417127861805243e+00 -7.446778917538009468e-01
1.092594430287279428e+00 -7.260893262174333840e-01
1.074188160725116470e+00 -7.081988484456236410e-01
1.056993783224226213e+00 -6.914988599510046852e-01
1.039964506037657666e+00 -6.746715131740529392e-01
1.023275513486331167e+00 -6.583232768864016871e-01
1.007995475037282151e+00 -6.431404522956462033e-01
9.951291863421642958e-01 -6.301578806467085236e-01
9.852283560120473904e-01 -6.201077307633529045e-01
9.791559044521208621e-01 -6.138088553168103978e-01
9.768224149175085413e-01 -6.113835233249280687e-01
9.767210606200987799e-01 -6.112782358506028135e-01
9.765491381447672925e-01 -6.111016834384528362e-01
9.740223414936525215e-01 -6.090842861111227524e-01
9.690497535153775877e-01 -6.061274628718048563e-01
9.650965203499485279e-01 -6.040305861611716676e-01
9.642658739225486997e-01 -6.034358350743098676e-01
9.642658739225486997e-01 -6.034358350743098676e-01
9.642658739225486997e-01 -6.034358350743098676e-01
9.642658739225486997e-01 -6.034358350743098676e-01
9.642658739225486997e-01 -6.034358350743098676e-01
9.642658739225486997e-01 -6.034358350743098676e-01
9.642658739225486997e-01 -6.034358350743098676e-01
9.642658739225486997e-01 -6.034358350743098676e-01
9.642658739225486997e-01 -6.034358350743098676e-01
9.642658739225486997e-01 -6.034358350743098676e-01
9.642658739225486997e-01 -6.034358350743098676e-01
9.642658739225486997e-01 -6.034358350743098676e-01
9.642653065015702740e-01 -6.034353971200951960e-01
9.642649282089019724e-01 -6.034351051661859255e-01
9.642649282089019724e-01 -6.034351051661859255e-01
9.642649282089019724e-01 -6.034351051661859255e-01
9.642649282089019724e-01 -6.034351051661859255e-01
9.642649282089019724e-01 -6.034351051661859255e-01
9.642649282089019724e-01 -6.034351051661859255e-01
9.642649282089019724e-01 -6.034351051661859255e-01
9.642647389940813829e-01 -6.034349592780140492e-01
9.642647389940813829e-01 -6.034349592780140492e-01
9.642647389940813829e-01 -6.034349592780140492e-01
9.642647389940813829e-01 -6.034349592780140492e-01
9.642647389940813829e-01 -6.034349592780140492e-01
9.636054875715160950e-01 -6.029150212682766741e-01
9.606013829496422574e-01 -6.003094597764599971e-01
9.557421747392104150e-01 -5.953142874067078871e-01
9.511472068505750777e-01 -5.896056375254811188e-01
9.481010425778741979e-01 -5.852355705196562452e-01
9.476805152095866269e-01 -5.847137899517655946e-01
9.476772122474599325e-01 -5.847100174349759705e-01
9.475683676927230126e-01 -5.845882450715957912e-01
9.474034048270679742e-01 -5.844110038278189645e-01
9.474034048270679742e-01 -5.844110038278189645e-01
9.474034048270679742e-01 -5.844110038278189645e-01
9.472998182580347759e-01 -5.843015749706298445e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.472293098383213206e-01 -5.842272557393941579e-01
9.469468367069913128e-01 -5.839313845304927586e-01
9.435804581552614811e-01 -5.804052424456306314e-01
9.364275012171092705e-01 -5.727729086676902615e-01
9.269890730603386197e-01 -5.627153938348447015e-01
9.166634741766611638e-01 -5.511082219904722690e-01
9.050091844077974290e-01 -5.383638490493780626e-01
8.918727776572834554e-01 -5.253723657473213793e-01
8.771796553868324020e-01 -5.111152289088586320e-01
8.613660089826390420e-01 -4.959713631751967444e-01
8.451444999005084391e-01 -4.800264190098073036e-01
8.289392291926233058e-01 -4.634877612622171350e-01
8.137276373892476933e-01 -4.470841577739742001e-01
8.022458480170753248e-01 -4.339334397715846614e-01
7.924191610959326892e-01 -4.231753067964375559e-01
7.830178392952961142e-01 -4.134259014013338396e-01
7.730160485310283436e-01 -4.032498785085571469e-01
7.619758272044555580e-01 -3.921253120628430122e-01
7.509573911161626647e-01 -3.804609463690866722e-01
7.407240462690136695e-01 -3.693839160258285959e-01
7.309377248417796569e-01 -3.588199833007643114e-01
7.247865596852125503e-01 -3.483349968168857336e-01
7.243903475375959022e-01 -3.369282531228602884e-01
7.295818831535240134e-01 -3.266764690140029903e-01
7.395088245756837875e-01 -3.158788651657427615e-01
7.507494938703690446e-01 -3.042532168427553030e-01
7.618951186649958185e-01 -2.925814269513696275e-01
7.724887362176177108e-01 -2.816293308318195132e-01
7.814150906578155587e-01 -2.716827898096324523e-01
7.903394262908884915e-01 -2.612603973679397118e-01
8.016317556854818394e-01 -2.498639580757178180e-01
8.124372383477344028e-01 -2.395928647695035052e-01
8.193833791257234545e-01 -2.324661960491802848e-01
8.225565447076667036e-01 -2.291982114366380163e-01
8.232216875217347463e-01 -2.285146582643090007e-01
8.232221875800793676e-01 -2.285141447352299626e-01
8.232228542592188170e-01 -2.285134599661908794e-01
8.234352423519399888e-01 -2.282953037243768968e-01
8.245119648293531833e-01 -2.271902552935657627e-01
8.256039172589140218e-01 -2.260713734167675570e-01
8.274081919218022607e-01 -2.242159088942021761e-01
8.296602212338136662e-01 -2.218507996583917175e-01
8.316794478021082293e-01 -2.197042754449818058e-01
8.335518641314846322e-01 -2.176911712380491248e-01
8.358898543206064735e-01 -2.151546300500945530e-01
8.383784013852536576e-01 -2.124567757174908034e-01
8.405222565015574299e-01 -2.101577078058073644e-01
8.435394480961343477e-01 -2.069806387321205532e-01
8.480087025368491238e-01 -2.023129003847659313e-01
8.535791705783496441e-01 -1.965544207292867218e-01
8.603205603265574597e-01 -1.896765880543383465e-01
8.661569168395455431e-01 -1.837471037968675946e-01
8.713784394899458663e-01 -1.784542269068162268e-01
8.751800300250409670e-01 -1.744318462233754308e-01
8.790775489482453020e-01 -1.704056700941473379e-01
8.843756265947652073e-01 -1.651272399811867519e-01
8.910069606698078903e-01 -1.581333346874966295e-01
8.992255744400593498e-01 -1.494392027879973273e-01
9.091231774656235443e-01 -1.393621294143690403e-01
9.202215757363713111e-01 -1.280329592906954694e-01
9.324044975672337587e-01 -1.154905841122207677e-01
9.460628095560111861e-01 -1.014570767400594931e-01
9.609706858095214965e-01 -8.605544239231432968e-02
9.764028551243251197e-01 -6.981756985683050531e-02
9.908626855933422295e-01 -5.444378615891215523e-02
1.003063983115684010e+00 -4.246651516984323999e-02
1.014202011444047979e+00 -3.613072744383693385e-02
1.026820337209431777e+00 -3.560860320728528178e-02
1.040436982740947647e+00 -4.262894686097478542e-02
1.053788601669598757e+00 -5.349284355426319609e-02
1.069019045738086815e+00 -6.515292403988402758e-02
1.086305901381442673e+00 -7.821365743131308834e-02
1.104022137049331054e+00 -9.299286274129087149e-02
1.120908981606872912e+00 -1.085683024617482423e-01
1.135859112436395479e+00 -1.227705733442412961e-01
1.149496099712088437e+00 -1.358315733470786268e-01
1.161280959295694304e+00 -1.470884687440265903e-01
1.171106502326539678e+00 -1.565140729382154261e-01
1.179228567225507396e+00 -1.643083300918926348e-01
1.184534316551642652e+00 -1.693445194879113214e-01
1.186810303277269885e+00 -1.715038535066046033e-01
1.186995035710267654e+00 -1.716796873899638087e-01
1.186995035710267654e+00 -1.716796873899638087e-01
1.186996246387023835e+00 -1.716808397962552302e-01
1.187823898009818135e+00 -1.724696871208524773e-01
1.190237684886515934e+00 -1.747810634608027158e-01
1.192588460065745259e+00 -1.770311842604767594e-01
1.193540417542224397e+00 -1.779436522990658354e-01
1.195286007799171824e+00 -1.796179996228982612e-01
1.198545627868783825e+00 -1.827671730169828923e-01
1.202463669068195351e+00 -1.865449615897783187e-01
1.207306355255019392e+00 -1.911940468008310745e-01
1.213052412157506144e+00 -1.967224022626369861e-01
1.219494021225695057e+00 -2.030126158057421470e-01
1.226271099735316561e+00 -2.096250945592593173e-01
1.233216971020296038e+00 -2.162849246684503124e-01
1.240819053009101669e+00 -2.234735569746488237e-01
1.249946777125414465e+00 -2.321066267485666079e-01
1.259924760158824375e+00 -2.415769067620748001e-01
1.270936405501595479e+00 -2.519580759265669379e-01
1.283580179700815060e+00 -2.633826262352750303e-01
1.296987564259323378e+00 -2.744916796602859255e-01
1.309507803014235305e+00 -2.853858736322764655e-01
1.322028408761925844e+00 -2.969563885361430344e-01
1.335206721089469806e+00 -3.094812595273285227e-01
1.348609260814384925e+00 -3.223847161535479122e-01
1.362050214528158554e+00 -3.354955897569243395e-01
1.375094742209350018e+00 -3.480516440888922758e-01
1.388185643195830377e+00 -3.605801027678062209e-01
1.401304791464282662e+00 -3.732008887128250296e-01
1.414311449940859999e+00 -3.855574314539987335e-01
1.427645539421070087e+00 -3.979893703702984675e-01
1.440720267677276567e+00 -4.101129437950418732e-01
1.451348974027384608e+00 -4.202732831831739735e-01
1.457313721164089415e+00 -4.262385092360608807e-01
1.460265857468817652e+00 -4.291095946054115373e-01
1.460495965045777389e+00 -4.293309216516587035e-01
1.460831466213091900e+00 -4.296531482164311910e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460973802691668322e+00 -4.297897012885975587e-01
1.460980189756098557e+00 -4.297958061905939875e-01
1.461417152534226105e+00 -4.302130255064665065e-01
1.462299893670115036e+00 -4.310541365736360042e-01
1.464716296942744522e+00 -4.333471934017364413e-01
1.469575879108093286e+00 -4.379837858198400435e-01
1.476298477399488940e+00 -4.444974735743645877e-01
1.483214726665913030e+00 -4.513417095331123119e-01
1.490291072577732301e+00 -4.583677345782023460e-01
1.497265986931984205e+00 -4.651594129344728823e-01
1.504119431586000921e+00 -4.718570995431275450e-01
1.511853002161789084e+00 -4.792656305730013666e-01
1.519992980280713502e+00 -4.868455979369974429e-01
1.526733279231517804e+00 -4.931537313875109518e-01
1.531690055174554033e+00 -4.978207426509634881e-01
1.535454175274658883e+00 -5.012891650469947225e-01
1.539200300511533115e+00 -5.040692016455107227e-01
1.544061650472914105e+00 -5.087361509007876093e-01
1.551146991366039840e+00 -5.164296588020799161e-01
1.559918457941444236e+00 -5.247055197453056596e-01
1.568129615021269574e+00 -5.322867077815288672e-01
1.577875558535674516e+00 -5.413162401956427283e-01
1.588107147629669758e+00 -5.512088891489356213e-01
1.598738467758541892e+00 -5.613733060575046840e-01
1.609176591013722124e+00 -5.713762400473820779e-01
1.617967555943397473e+00 -5.796270548442730153e-01
1.625795174908769791e+00 -5.869481384330066387e-01
1.633053754407953972e+00 -5.938340116483890041e-01
1.641511311571762777e+00 -6.019366700792323499e-01
1.650145814262262256e+00 -6.100715182958537097e-01
1.657864966246086036e+00 -6.173556367487470498e-01
1.663877751428863183e+00 -6.244324560525150725e-01
1.668452313031848933e+00 -6.301067919439549136e-01
1.672982297180672484e+00 -6.348050164682347285e-01
1.679418444958094225e+00 -6.408271658090035627e-01
1.685538643279060889e+00 -6.467269512210814808e-01
1.689661164657400683e+00 -6.515442912728615088e-01
1.692549695861830239e+00 -6.567235186393521884e-01
1.694257719875585488e+00 -6.618074851972737260e-01
1.694981551556736576e+00 -6.669405075460967947e-01
1.694076004106456868e+00 -6.737475801136937337e-01
1.689751332957855290e+00 -6.820478070191958730e-01
1.682485334621753870e+00 -6.918466607104012400e-01
1.673489598604610551e+00 -7.025383545780046202e-01
1.663975472129094690e+00 -7.131822812153271185e-01
1.654106176366989533e+00 -7.241736548821283703e-01
1.644094937553015390e+00 -7.351115101028610210e-01
1.633745292981855446e+00 -7.461861430794698435e-01
1.624289185133241276e+00 -7.562971762712824564e-01
1.616499070484157752e+00 -7.644889387121859281e-01
1.609175489108511492e+00 -7.722223904728979793e-01
1.602521732080116168e+00 -7.792742769790717006e-01
1.596969707621504586e+00 -7.852111379011718073e-01
1.592156973187044633e+00 -7.904400574427666859e-01
1.587283986924338253e+00 -7.957244838401145159e-01
1.583642941081565114e+00 -7.995670746690271002e-01
1.582623613973143550e+00 -8.006233331665983943e-01
1.581741468047795474e+00 -8.015345368860481434e-01
1.581290941607096379e+00 -8.020010945918781831e-01
1.581284641247833411e+00 -8.020076248568026589e-01
1.581284641247833411e+00 -8.020076248568026589e-01
1.581284641247833411e+00 -8.020076248568026589e-01
1.581284641247833411e+00 -8.020076248568026589e-01
1.581284641247833411e+00 -8.020076248568026589e-01
1.581284641247833411e+00 -8.020076248568026589e-01
1.581156961745181944e+00 -8.021399437470922988e-01
1.578832871583471409e+00 -8.039589936766523559e-01
1.573292897865338213e+00 -8.072037454488110164e-01
1.567983878101414374e+00 -8.122727033607017866e-01
1.562673731896526252e+00 -8.180651258049669305e-01
1.554831218717716013e+00 -8.261754849415068325e-01
1.544767336648171563e+00 -8.368297027473922123e-01
1.533520563564139128e+00 -8.489825944437080496e-01
1.521027921619990897e+00 -8.623835398804967634e-01
1.507226513405568014e+00 -8.771558712317627515e-01
1.493446123450454799e+00 -8.916187457581228326e-01
1.479242617073781574e+00 -9.066436594887681277e-01
1.464932645872295991e+00 -9.216683310899174142e-01
1.451026040650017945e+00 -9.364074927810240867e-01
1.437255483183671689e+00 -9.511665613895856630e-01
1.424299333716326332e+00 -9.648355842765006241e-01
1.413517422287617231e+00 -9.764894336048876022e-01
1.404712699118333186e+00 -9.848987719178828870e-01
1.396185042566391310e+00 -9.900309630680460549e-01
1.386588412457890662e+00 -9.910419790251764338e-01
1.375275784865788165e+00 -9.869586038422683005e-01
1.362214782285467995e+00 -9.765153112589289863e-01
1.347341836134307025e+00 -9.630576792855476409e-01
1.329479418461854134e+00 -9.487588675594927912e-01
1.309338158023926724e+00 -9.330401042571589976e-01
1.288651632257729940e+00 -9.158407798850115578e-01
1.269900258521782010e+00 -8.995193531643865814e-01
1.252967420673516630e+00 -8.840400896914655249e-01
1.238065706891771312e+00 -8.701488028276870290e-01
1.225778104239007238e+00 -8.588468982049460854e-01
1.216351735496348008e+00 -8.501209335397181821e-01
1.209227054672158630e+00 -8.435388447325737893e-01
1.204210380070962039e+00 -8.389186277971575345e-01
1.200409260507305120e+00 -8.354171367146600025e-01
1.198014711254455467e+00 -8.332097815650539863e-01
1.196989684620547001e+00 -8.322648766525262420e-01
1.196969669276874093e+00 -8.322464246142621258e-01
1.196969493598782464e+00 -8.322462626796607310e-01
1.196968966905386456e+00 -8.322457772597311454e-01
1.196968966905386456e+00 -8.322457772597311454e-01
1.196968966905386456e+00 -8.322457772597311454e-01
1.196968966905386456e+00 -8.322457772597311454e-01
1.196968966905386456e+00 -8.322457772597311454e-01
1.196968966905386456e+00 -8.322457772597311454e-01
1.196968966905386456e+00 -8.322457772597311454e-01
1.196968966905386456e+00 -8.322457772597311454e-01
1.196968966905386456e+00 -8.322457772597311454e-01
1.196941735271163099e+00 -8.322207084613307826e-01
1.195953143495192217e+00 -8.313092083368294194e-01
1.192221251739872034e+00 -8.278524349275008243e-01
1.185926263296564143e+00 -8.219960558672502193e-01
1.177462908487106663e+00 -8.140448288390107479e-01
1.166781484846406869e+00 -8.039681841434348497e-01
1.154156994289177840e+00 -7.921747405142200993e-01
1.139905468478512596e+00 -7.788309092559582147e-01
1.124180424125081679e+00 -7.643431167812313465e-01
1.108135368631448348e+00 -7.493875936139768879e-01
1.092545154793380657e+00 -7.346508374105082950e-01
1.076924253879905313e+00 -7.200286052968370987e-01
1.061967809121098671e+00 -7.059891399863343908e-01
1.049762467855951176e+00 -6.946401486453039897e-01
1.039673321282479357e+00 -6.851196042190929036e-01
1.029092814731425332e+00 -6.751438001293915692e-01
1.017133077003529396e+00 -6.641277803356895326e-01
1.006971146416695273e+00 -6.548743638613314655e-01
9.999698376042206460e-01 -6.483790727010142474e-01
9.961535765598066305e-01 -6.448612452176953891e-01
9.939323714666015164e-01 -6.428167575703045422e-01
9.903612701319333134e-01 -6.395202397477239842e-01
9.849719289119696075e-01 -6.345211336314475759e-01
9.774066257759592702e-01 -6.274579585927816394e-01
9.687041724664956499e-01 -6.193386373408696910e-01
9.595254041393276312e-01 -6.108060889684076011e-01
9.489504512445235962e-01 -6.009618887128190812e-01
9.367306610899338581e-01 -5.895261556811750570e-01
9.227638436979551662e-01 -5.764135299930442935e-01
9.068804363314074690e-01 -5.614255318740232203e-01
8.895960401239616511e-01 -5.453157339167367113e-01
8.711290844399731670e-01 -5.281401322928147568e-01
8.520497655372222257e-01 -5.106165534005855378e-01
8.334342567037704708e-01 -4.935945305160056584e-01
8.142424152787198777e-01 -4.760971414903862886e-01
7.948277847544993335e-01 -4.583182543452529734e-01
7.758380291315644106e-01 -4.405059596122570253e-01
7.563199870893257959e-01 -4.220942371849030206e-01
7.357634094170326655e-01 -4.028334377765214191e-01
7.141010530419726887e-01 -3.826816178940091739e-01
6.916503482954287074e-01 -3.617203980165649146e-01
6.691833624802987490e-01 -3.408270899105333984e-01
6.472847296227012270e-01 -3.204971409976896668e-01
6.259301018006487860e-01 -3.008200777208417387e-01
6.050787768828115309e-01 -2.813969545140584394e-01
5.843068641069653069e-01 -2.622189929757260951e-01
5.629539478877930714e-01 -2.424039893768372145e-01
5.416535648335929487e-01 -2.226285914262106091e-01
5.199651541496035367e-01 -2.025332940099525136e-01
4.988668194990066862e-01 -1.827018714024442325e-01
4.782271030095062159e-01 -1.637802511241582271e-01
4.583239338837878374e-01 -1.455485464109776417e-01
4.403388709110775401e-01 -1.288267793586672649e-01
4.237534073406842849e-01 -1.131490303347886944e-01
4.088444433264353806e-01 -9.777091967012058182e-02
3.959545962262774887e-01 -8.217710083251714148e-02
3.839936815102827361e-01 -6.740155444487504199e-02
3.728709036812479227e-01 -5.357510575874391973e-02
3.625937686574443042e-01 -4.077816471367173845e-02
3.543146119981765430e-01 -3.054647264807586540e-02
3.486753841095562301e-01 -2.395062752087679173e-02
3.452705779336094349e-01 -2.030329857107339778e-02
3.428755582432416182e-01 -1.793624718846042673e-02
3.421345470643706310e-01 -1.723198772598157069e-02


==> figures/17hat.txt <==
x	y
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
-2.841611074511223199e-08 -9.066427423688301916e-08
9.199367390684472968e-07 1.143549747184285016e-05
1.634366398986124704e-06 1.395725420642642040e-05
1.719266605079493918e-06 1.422328418361346759e-05
1.714575720940343027e-06 1.430127192616360759e-05
1.716215639824021452e-06 1.435078446942084089e-05
1.739135184758129369e-06 1.442447817233319199e-05
1.739419143020703929e-06 1.442411352313243416e-05
1.720320411798300068e-06 1.446567182329967540e-05
1.635207632309319679e-06 1.446067166620086859e-05
1.618251423261373935e-06 1.446814489362332194e-05
1.642453415610552194e-06 1.445658418330224053e-05
1.625417650572427411e-06 1.443542447878060773e-05
1.617044877900265569e-06 1.441189843012796683e-05
1.645058076565051970e-06 1.439279917061746651e-05
1.652825108076546685e-06 1.435648994784766796e-05
1.656610102562546088e-06 1.432158005496156460e-05
1.677420304355590982e-06 1.430147656573383695e-05
-4.086367208513202029e-06 2.244399973187994075e-05
-2.541940668374448255e-04 3.574214390167508690e-04
-1.081780215234884454e-03 1.473235728215951989e-03
-2.623671087034558543e-03 3.560895156597307723e-03
-4.812787988807972796e-03 6.552518595116410376e-03
-7.367643969360452259e-03 1.005020924938378364e-02
-1.014808790409422318e-02 1.390028930424220405e-02
-1.316544554463828891e-02 1.818042348908989123e-02
-1.633586306457121204e-02 2.283054766024592702e-02
-1.949541104055445978e-02 2.748755876652171637e-02
-2.315893554440703189e-02 3.238032771955757366e-02
-2.735474804220998368e-02 3.777201271424789064e-02
-3.193075163493946933e-02 4.366257585251682311e-02
-3.691213966344480957e-02 5.006823970136097673e-02
-4.226126905840614512e-02 5.695566379706920590e-02
-4.780661987612946917e-02 6.422477104770731027e-02
-5.310764461018940841e-02 7.128397782065379329e-02
-5.808988746015113225e-02 7.791931065835823456e-02
-6.269968011375029460e-02 8.406788438238972649e-02
-6.691699285071057990e-02 8.977571669444150970e-02
-7.100766484384997412e-02 9.548747844693085407e-02
-7.564793724238189077e-02 1.021658298244993712e-01
-8.024559256888724734e-02 1.089479377456479825e-01
-8.425685774753909063e-02 1.149146487887793278e-01
-8.771654378279364339e-02 1.201581828631550358e-01
-9.057743904660725542e-02 1.246417821113003643e-01
-9.232978054613302787e-02 1.275711439193571162e-01
-9.361862256287253881e-02 1.298437450286405170e-01
-9.437284976002417725e-02 1.312551184249008962e-01
-9.473574206112303497e-02 1.319525160452072465e-01
-9.519295076573523751e-02 1.328642801271396889e-01
-9.598081957769145911e-02 1.344992614562694755e-01
-9.690006521456762112e-02 1.365011885726985785e-01
-9.757837399806615353e-02 1.383018322719834770e-01
-9.747392154620314331e-02 1.389524923232675346e-01
-9.668768245872148837e-02 1.387186639537266175e-01
-9.643403710757585123e-02 1.398858066446646009e-01
-9.679254610483016552e-02 1.433256998301475349e-01
-9.624455624350657101e-02 1.463135795213964807e-01
-9.531168165328834929e-02 1.499615865115416780e-01
-9.400231258093502684e-02 1.535270706666886364e-01
-9.224604377638757902e-02 1.565848376563069855e-01
-9.020527805430028634e-02 1.591471101890037376e-01
-8.842624283266964369e-02 1.607650982091873015e-01
-8.765794494838342887e-02 1.612908529998193230e-01
-8.761991148120555628e-02 1.615434806659720168e-01
-8.820831853763963504e-02 1.620602937074571981e-01
-8.833978139024840914e-02 1.624579991904641363e-01
-8.840306348417373283e-02 1.626413629585198029e-01
-8.843312073691925179e-02 1.626973712556247231e-01
-8.850301560788330357e-02 1.628769899113983455e-01
-8.850871532510103112e-02 1.629059640165900491e-01
-8.852162298763963100e-02 1.629435466848899727e-01
-8.854628671053912936e-02 1.629858533162320822e-01
-8.856333935054876150e-02 1.630007540781560349e-01
-8.854880244291885028e-02 1.630299577753306084e-01
-8.855151884571899057e-02 1.630468071231128968e-01
-8.856552246003268625e-02 1.630650696385924081e-01
-8.856896334952592265e-02 1.630524339214333984e-01
-8.857893179382329840e-02 1.630749713240476906e-01
-8.857999413109055031e-02 1.630920416756895530e-01
-8.857354639541277497e-02 1.631046469194978588e-01
-8.857130201130622438e-02 1.630922381262653598e-01
-8.857470359700835016e-02 1.631273453728035172e-01
-8.857841470673796791e-02 1.631252990940810499e-01
-8.857807937808158394e-02 1.631356224621056394e-01
-8.860780212543420409e-02 1.631435834499448956e-01
-8.860340102476400859e-02 1.631284422777333487e-01
-8.861521811653193248e-02 1.631521354777288046e-01
-8.861035043012732704e-02 1.631365516550974393e-01
-8.859971578591400998e-02 1.631446347701464572e-01
-8.859006159284826820e-02 1.631493573812209386e-01
-8.858604127222355351e-02 1.631481199304513630e-01
-8.840478796587686316e-02 1.633481626184644098e-01
-8.705854761817623244e-02 1.644626001496878875e-01
-8.415571298585139415e-02 1.668093589326165305e-01
-7.981103187551813472e-02 1.701621663545820062e-01
-7.417937740238059185e-02 1.743088067856237156e-01
-6.753026985971498364e-02 1.791752666683924244e-01
-6.011130630035350225e-02 1.846590157405776089e-01
-5.249718913564512673e-02 1.903420936002304109e-01
-4.511170771353233133e-02 1.958867075643802025e-01
-3.797033521045269783e-02 2.012480232576710493e-01
-3.116747647780710589e-02 2.063013225409376650e-01
-2.478209891229071760e-02 2.109897604656461312e-01
-1.891031370250472604e-02 2.153189261142772204e-01
-1.348907099270835533e-02 2.193320320339027518e-01
-8.573891941484593562e-03 2.229859784246209231e-01
-3.945164378001005633e-03 2.264366740869464822e-01
8.609860943657631415e-04 2.300220962478441433e-01
5.962507602405566973e-03 2.338208922116182531e-01
1.126353565574530514e-02 2.377659481056351165e-01
1.670609549432909569e-02 2.418348000989874458e-01
2.242469793391534821e-02 2.460745094461607718e-01
2.837180796282662981e-02 2.504659242750530423e-01
3.445016510284538980e-02 2.549637212642542061e-01
4.056287712204566243e-02 2.594777178618851710e-01
4.665752511208388215e-02 2.639507261506817692e-01
5.301016215373859086e-02 2.685883995449325767e-01
5.925514325070301014e-02 2.731329874488831466e-01
6.502016570007752849e-02 2.773380218165418243e-01
6.992516105790830272e-02 2.809306206686359997e-01
7.431590195105707009e-02 2.841130077505132356e-01
7.894741667612870106e-02 2.872969693385538092e-01
8.397490480502552146e-02 2.904954562963937836e-01
8.976058009607404409e-02 2.939738713126851533e-01
9.552503437900893013e-02 2.973909384546123413e-01
1.013533433325808641e-01 3.009658576616818793e-01
1.073034425118462171e-01 3.048822870587789002e-01
1.135604621720664870e-01 3.092886415567511760e-01
1.206644557999053263e-01 3.144073839108005308e-01
1.268156937434296028e-01 3.189472299054411653e-01
1.330766358755171852e-01 3.235929808832608279e-01
1.399903993295922022e-01 3.287660809158529096e-01
1.471984808360055075e-01 3.342170848803491245e-01
1.545770900954528404e-01 3.398306781585078151e-01
1.619681194902835575e-01 3.453565980551251968e-01
1.696746615268140967e-01 3.509872423276435005e-01
1.779171250398579318e-01 3.569254705065106337e-01
1.863639794257738458e-01 3.631186318381682820e-01
1.949961999970727944e-01 3.695142809935311190e-01
2.039527407552751970e-01 3.760843155111531222e-01
2.129710697209985237e-01 3.826412764087219198e-01
2.219789342199018078e-01 3.890376257680930872e-01
2.313492621771901236e-01 3.955275978392425729e-01
2.394505678240863855e-01 4.009811009310139118e-01
2.494348472300817188e-01 4.076355340061112442e-01
2.568794938074061007e-01 4.123545501069005303e-01
2.632738205173357771e-01 4.161597367500673439e-01
2.691942541497500674e-01 4.194641063382818502e-01
2.738813284017199146e-01 4.217712418656583973e-01
2.781899057393541486e-01 4.236590165602536762e-01
2.831164564442302800e-01 4.258119460530244704e-01
2.895530946432088304e-01 4.288300540762753355e-01
2.937934488466829586e-01 4.300349264106261282e-01
2.958930724576471216e-01 4.292527070377589737e-01
3.004668396603712432e-01 4.287012309576435642e-01
3.095194334214758647e-01 4.289706913158938817e-01
3.167577038418540325e-01 4.269118766565311307e-01
3.241929797867507679e-01 4.238318994652143790e-01
3.319193124381636939e-01 4.202258502825810260e-01
3.412694090717733886e-01 4.174567990463051159e-01
3.504828703246896104e-01 4.148202883644327432e-01
3.589362832256146052e-01 4.120611919932864464e-01
3.672113638692161564e-01 4.097030094904047237e-01
3.740886516237760806e-01 4.076897558547170619e-01
3.802123366767554136e-01 4.059459464111534466e-01
3.861949154490826319e-01 4.043895406977000562e-01
3.915419940047427105e-01 4.029842135168002493e-01
3.959226661198593233e-01 4.017365368491948030e-01
3.993418855762386199e-01 4.006478222875443640e-01
4.019664950771618117e-01 3.997475825967715113e-01
4.041249793670581569e-01 3.989224133159947061e-01
4.061007167693723163e-01 3.981400807661402141e-01
4.077484289018705188e-01 3.974560922854954437e-01
4.089156122772070745e-01 3.969571114517169153e-01
4.095258005836677762e-01 3.966734284742525762e-01
4.100632848979386402e-01 3.964045794334175588e-01
4.066583605006924840e-01 3.998004635719302757e-01
4.065982010640343258e-01 3.996350270740219868e-01
4.065098542402647563e-01 3.995720157435315167e-01
4.064785646849212175e-01 3.994815454931525123e-01
4.064420482285006631e-01 3.994050915871452112e-01
4.063683516730168810e-01 3.994314586308520543e-01
4.062898353764808346e-01 3.995187910693872024e-01
4.062291394377625098e-01 3.995538271542501407e-01
4.062294595056683555e-01 3.994215263466815435e-01
4.062069717265111013e-01 3.993710927984203130e-01
4.062336474964456379e-01 3.992266786293067748e-01
4.062462804281993245e-01 3.991381241379006739e-01
4.062379244706252890e-01 3.990944172024283865e-01
4.062185794172548658e-01 3.991014279315611701e-01
4.062156559708961501e-01 3.990886087974632734e-01
4.061821160573780842e-01 3.991000843949636945e-01
4.063376702913673588e-01 3.990623609241078507e-01
4.068961644336122618e-01 3.988288255063225374e-01
4.079894973478762621e-01 3.983643713437173828e-01
4.091716871667975819e-01 3.978625333789719276e-01
4.101426888700699935e-01 3.974584252881941393e-01
4.106407383850521065e-01 3.972517125626292001e-01
4.107943084493543839e-01 3.971844875132543029e-01
4.113833814587699034e-01 3.969375868533435159e-01
4.126767079456897802e-01 3.964121301857433388e-01
4.144904083515940085e-01 3.956660907559192975e-01
4.170706433200773722e-01 3.946029030618137257e-01
4.204884618574769584e-01 3.932204102238346377e-01
4.247914917187456396e-01 3.915295391201943365e-01
4.299219690274491135e-01 3.895412399893699029e-01
4.358053413486090988e-01 3.872673572096850259e-01
4.423844834261424497e-01 3.847340765310318100e-01
4.496183405277968670e-01 3.819409582882505871e-01
4.573872390673246469e-01 3.789319264774929641e-01
4.651704901832526273e-01 3.759125164348618986e-01
4.730954982751621740e-01 3.728480332537175146e-01
4.812739288636640467e-01 3.696774730960875610e-01
4.894726436216102483e-01 3.665114683646989446e-01
4.977612606858670130e-01 3.633349655478587681e-01
5.059952403611287508e-01 3.601398260322437594e-01
5.144795013559426700e-01 3.567434336886604607e-01
5.232700541245366432e-01 3.532700265954525909e-01
5.324623329520151715e-01 3.495631531453844421e-01
5.421674260539126600e-01 3.456546259614380889e-01
5.522065107981943832e-01 3.417257331611337490e-01
5.627887923077439236e-01 3.376175449577994980e-01
5.737380378231953237e-01 3.332980396805602097e-01
5.849733487109449737e-01 3.289165199601891687e-01
5.966565743553599033e-01 3.243887787604650685e-01
6.083061662258782976e-01 3.198021975025723829e-01
6.204785022301843034e-01 3.148726544363374957e-01
6.325611465377009024e-01 3.099552660767126433e-01
6.446199896826302345e-01 3.049737947735487453e-01
6.567695374411185449e-01 2.997559204564650970e-01
6.690056683022822526e-01 2.943409337084256783e-01
6.811683531240035894e-01 2.888730765466140382e-01
6.921776995562761714e-01 2.837604331143264713e-01
7.025061493812675417e-01 2.787756807976151108e-01
7.137704291688605762e-01 2.732248570305936264e-01
7.251982315469752693e-01 2.674958139923958589e-01
7.342450071400891121e-01 2.625523410945623803e-01
7.456224153709268831e-01 2.562742261546611111e-01
7.545480420485806139e-01 2.502710112457561809e-01
7.607583827949192523e-01 2.445530862424367680e-01
7.723639921420272225e-01 2.356203986219990998e-01
7.815767772793700274e-01 2.284379873071305245e-01
7.898062655923695496e-01 2.231816827506653000e-01
8.012160523479480156e-01 2.167732852693709522e-01
8.126162460236522334e-01 2.103773904490702507e-01
8.230414992907933991e-01 2.043726062788049080e-01
8.324878126221605390e-01 1.988615452803274286e-01
8.414705697528982453e-01 1.935965508799976087e-01
8.501122656025879021e-01 1.884661389695565237e-01
8.582017250964162347e-01 1.836062470633425814e-01
8.660255333162729663e-01 1.788246961996740325e-01
8.736790447383617764e-01 1.742117149022415490e-01
8.807407347458113822e-01 1.699931201291985938e-01
8.870163275929737745e-01 1.661558589384238560e-01
8.926359496986925324e-01 1.628304082488195859e-01
8.976182989804656343e-01 1.599428590249659665e-01
9.017826908443824507e-01 1.575269141144544915e-01
9.047285831834884773e-01 1.558200321792865550e-01
9.066005165714063896e-01 1.548406141948762971e-01
9.076815450180371059e-01 1.543123830489272763e-01
8.882891551478786507e-01 1.644507718644326322e-01
8.920440305461334596e-01 1.618867865599106226e-01
8.944968908569650434e-01 1.605983641910004311e-01
8.961118444132719629e-01 1.599458076639291015e-01
8.970645372194908651e-01 1.590515017448381196e-01
8.978051033342017151e-01 1.586884752983189761e-01
8.982917832731869279e-01 1.581535703124681280e-01
8.987548392249613549e-01 1.580133875590942760e-01
8.990799452206124087e-01 1.576748895199749922e-01
8.993870850591338950e-01 1.574763244118325967e-01
8.995811871644974200e-01 1.572901021327541837e-01
8.998407568254586097e-01 1.572402152998354785e-01
8.999214888675645119e-01 1.568875699106715982e-01
9.000041418925937009e-01 1.565547748096196568e-01
9.000974284707290440e-01 1.563323067886162043e-01
9.001485134765107032e-01 1.558653268620038002e-01
9.002390662047219383e-01 1.557976390038669501e-01
9.002720693564854049e-01 1.555997578674457871e-01
9.003214431645105709e-01 1.554436442196831525e-01
9.003828324048916976e-01 1.553130768612261403e-01
9.004158456885293926e-01 1.551423279819017231e-01
9.004423491056603446e-01 1.550140475185778910e-01
9.003770953624876672e-01 1.546017368405025738e-01
9.004016266702730142e-01 1.544635971966963617e-01
9.003948892903218537e-01 1.543248016722511828e-01
9.005165649527170357e-01 1.544675311832595377e-01
9.005713529970358344e-01 1.544954728174359193e-01
9.006091351895340047e-01 1.545126007771059351e-01
9.005953326013300675e-01 1.543057143381629803e-01
9.006840349110719623e-01 1.544870762978076406e-01
9.007181419652587895e-01 1.544644277243132358e-01
9.006539208992837553e-01 1.542494085168444329e-01
9.006843863086003710e-01 1.542128309500306327e-01
9.007203212563594796e-01 1.542233846602168446e-01
9.007652571542210662e-01 1.542488036926255857e-01
9.007482716092101160e-01 1.541401939996906723e-01
9.007913250706994779e-01 1.542591667083025864e-01
9.008080683878617601e-01 1.542361572620906951e-01
9.008412501858227284e-01 1.542622107668915332e-01
9.008113656414513670e-01 1.542100276006256876e-01
9.007975265076409999e-01 1.541351569928501308e-01
9.007998698167045681e-01 1.541136595736333215e-01
9.008230165604848017e-01 1.541238867538011759e-01
9.008180733401730533e-01 1.540887026293313589e-01
9.008123801376923812e-01 1.540026544751996185e-01
9.008333912021498913e-01 1.540141285145828209e-01
9.007967071775869750e-01 1.538921858666284503e-01
9.009237926346663761e-01 1.537946466769451737e-01
9.012558781843788003e-01 1.535960077629703324e-01
9.020341578720424414e-01 1.531325450994821258e-01
9.029743506029940248e-01 1.525822699037228669e-01
9.037848943015002190e-01 1.521111362337979056e-01
9.043109670931452904e-01 1.517997729960574305e-01
9.047604627397377586e-01 1.515284882752588047e-01
9.050824517119533397e-01 1.513297227907723919e-01
9.052922782072487795e-01 1.511937941111893557e-01
9.054022263755143740e-01 1.511158502253709679e-01
9.054253677316802529e-01 1.510920245423570674e-01
9.052880343048574918e-01 1.511336535310436324e-01
9.052485753244746691e-01 1.511519301448582264e-01
9.052142950282241474e-01 1.510660109466809287e-01
9.051799466859981047e-01 1.509712234850333068e-01
9.051847131631360899e-01 1.509872356850373298e-01
9.051697752613132586e-01 1.509428932205142682e-01
9.051568412748222103e-01 1.509020204823309230e-01
9.051244652161840598e-01 1.508106379922414253e-01
9.051045989861928875e-01 1.507443845741937571e-01
9.051034272834272976e-01 1.507572758489823528e-01
9.050714282965479640e-01 1.506476616957959092e-01
9.050613498826183267e-01 1.506965020870231764e-01
9.054760980475659027e-01 1.504542191186450939e-01
9.068653948952198895e-01 1.496619008811779505e-01
9.092909482824793610e-01 1.482657346239731888e-01
9.124932805832572935e-01 1.464440959328059400e-01
9.165261594219672459e-01 1.441860952280475117e-01
9.213625212897931238e-01 1.414174254021251242e-01
9.270211832138343100e-01 1.382339364925425085e-01
9.335994653983539227e-01 1.350560011175307995e-01
9.411973167270599738e-01 1.324792896044051649e-01
9.495748614635554086e-01 1.309852953583038049e-01
9.583251648233225284e-01 1.311346154251615548e-01
9.670313543957297364e-01 1.330744502252770578e-01
9.757595495669941776e-01 1.364968606042119836e-01
9.843186579937305281e-01 1.408892945788139395e-01
9.928121731074286416e-01 1.460284237016842568e-01
1.001491120371959864e+00 1.518120967252249709e-01
1.010454114851887519e+00 1.582207925725858111e-01
1.019957364413173861e+00 1.650672594583483255e-01
1.030150842092742547e+00 1.721897657767052781e-01
1.041041244003831912e+00 1.795684944553912199e-01
1.052833278375161719e+00 1.873041279051601837e-01
1.065054903633248173e+00 1.956079025539704530e-01
1.077452354985428906e+00 2.045528028506031493e-01
1.090165284862802508e+00 2.139885092521778831e-01
1.103207392587811198e+00 2.237696415382396387e-01
1.116470776714761248e+00 2.337175699860611633e-01
1.130197217995014380e+00 2.438953125160109314e-01
1.144109789105161701e+00 2.543670558160440187e-01
1.158116203196309035e+00 2.649342801438318018e-01
1.172063175288925674e+00 2.754504598921045377e-01
1.186132787997566940e+00 2.859338621147408110e-01
1.200489873959848408e+00 2.966118348666044180e-01
1.214801906190886571e+00 3.073956744025841958e-01
1.229271374614160361e+00 3.183477392910057380e-01
1.243696509712446829e+00 3.292116592478118164e-01
1.257866907499923581e+00 3.398802263728735729e-01
1.271948637202204191e+00 3.504347553965538320e-01
1.286337567043138508e+00 3.612259698669914032e-01
1.300782458782005824e+00 3.721798656773238623e-01
1.315145134279401606e+00 3.831229821441489158e-01
1.329843260077277822e+00 3.942827624287280064e-01
1.344916665922329280e+00 4.056872403856474074e-01
1.360247296592813404e+00 4.173000581410110654e-01
1.375589934604485309e+00 4.289899345501261840e-01
1.390661896303775569e+00 4.404445605104053141e-01
1.405515785220605274e+00 4.516865799374599200e-01
1.420232476494859508e+00 4.627700207849089198e-01
1.435593792400925217e+00 4.743368323088617000e-01
1.450884010048342887e+00 4.859212566983900916e-01
1.466244895192926112e+00 4.974620729603332903e-01
1.482088894302712401e+00 5.093496490360741591e-01
1.497672002972771921e+00 5.211011598323930238e-01
1.513165376712443333e+00 5.328036705488355951e-01
1.528414006131062264e+00 5.443736875176551360e-01
1.543325824022083737e+00 5.557706316310393468e-01
1.558562458212172874e+00 5.673629190912136133e-01
1.574035800823419873e+00 5.790202626053928547e-01
1.590015131573955687e+00 5.910351816645087464e-01
1.605486906471798925e+00 6.026427851398785673e-01
1.621781334532854002e+00 6.148846223222905749e-01
1.637224182966282360e+00 6.265565491617564042e-01
1.653177379452930751e+00 6.386337751034327770e-01
1.668583409835673992e+00 6.502924140702557310e-01
1.685174855736476074e+00 6.627632412590961364e-01
1.700906704226632371e+00 6.746532792382710086e-01
1.716899249305401831e+00 6.867921206636583564e-01
1.732247464683435823e+00 6.983229814233016253e-01
1.747754019942782122e+00 7.099759958960054629e-01
1.763073454943629326e+00 7.214731573221769834e-01
1.778329881963038428e+00 7.329265557510384888e-01
1.793845073319534134e+00 7.446703624864889903e-01
1.809110972677978824e+00 7.562285279032215923e-01
1.825026272046316400e+00 7.681860272672748069e-01
1.840251469758225067e+00 7.795991192615594478e-01
1.855967295711810960e+00 7.913950109128905508e-01
1.871641945709596966e+00 8.031759020407113203e-01
1.887032485211991739e+00 8.147582325379428836e-01
1.902244573984672504e+00 8.262341521418259394e-01
1.918413832677779762e+00 8.383607397577578224e-01
1.932996695392916520e+00 8.493545361435521635e-01
1.946920397570007788e+00 8.599113320469672361e-01
1.961811346413709911e+00 8.710852424029218444e-01
1.976001605840090658e+00 8.816766445884182124e-01
1.991060679616986739e+00 8.929144083223672368e-01
2.006198281365231484e+00 9.042397897662386441e-01
2.021509992558804036e+00 9.156698622065981841e-01
2.037638279003642694e+00 9.277826718158940222e-01
2.054890271218039022e+00 9.408240029099353974e-01
2.073942253936694957e+00 9.552658616115773382e-01
2.085616151463181911e+00 9.641701038845867933e-01
2.078055312494016427e+00 9.585042146863911317e-01
2.073270673854324286e+00 9.542267663937756828e-01
2.087166151140692261e+00 9.635845560076309324e-01
2.102775443453163362e+00 9.743123375943562037e-01
2.113978959553183046e+00 9.821610466535743988e-01
2.122203543922354996e+00 9.881243069312768412e-01
2.128258583326437581e+00 9.927445587462710996e-01
2.136429065945781414e+00 9.989719956708793536e-01
2.145345191347170832e+00 1.005599168967350243e+00
2.152485193822890608e+00 1.010027790219256927e+00
2.156670733367930026e+00 1.011616370643109164e+00
2.164978925860475911e+00 1.015194855551860398e+00
2.174699128971151474e+00 1.018284912569887624e+00
2.183299439723741742e+00 1.019084365066913245e+00
2.192952038402518955e+00 1.018758938135263747e+00
2.202396033186022173e+00 1.016434657337981218e+00
2.206938982549257133e+00 1.008526812695224706e+00
2.213521102949121744e+00 1.002229782781683509e+00
2.217336683692988863e+00 9.938416038039094014e-01
2.220062424075079033e+00 9.852178888664674394e-01
2.220869409854293597e+00 9.763788450626765814e-01
2.218997155923362552e+00 9.669908121083069519e-01
2.214431976374816813e+00 9.574965660953683733e-01
2.208257338426296013e+00 9.494063126042121548e-01
2.202279238448580312e+00 9.440411891285697132e-01
2.193433485247186177e+00 9.396594826244034637e-01
2.186083395637524518e+00 9.389355566822823462e-01
2.180527618525221367e+00 9.408352739545036147e-01
2.176942699994843800e+00 9.436416631880785166e-01
2.174557862286763399e+00 9.456622010255243405e-01
2.173290771799714083e+00 9.470370553134576097e-01
2.172863298296078494e+00 9.479060525293057093e-01
2.172304354059059861e+00 9.484512028179167276e-01
2.171297974144890564e+00 9.488872628859456038e-01
2.169658969248394520e+00 9.494321971155634809e-01
2.167536158583085903e+00 9.501666070838148404e-01
2.165374649060175294e+00 9.510007596204744784e-01
2.163395735323921709e+00 9.518237619567295749e-01
2.161450090998969120e+00 9.526860125382651256e-01
2.159281276224628066e+00 9.537629130830571622e-01
2.156866315298372694e+00 9.549738336560279484e-01
2.154634024479157084e+00 9.561258430200253455e-01
2.152802895334313238e+00 9.571496974542613723e-01
2.151291241876841287e+00 9.579998366985256197e-01
2.149835374840325830e+00 9.588540313376079371e-01
2.148142304615180187e+00 9.599324479044564207e-01
2.146143758949844216e+00 9.612904973347644599e-01
2.144190385551229205e+00 9.627827467025953379e-01
2.142029004499685918e+00 9.645660916865422818e-01
2.139954176026795718e+00 9.663560138959446100e-01
2.138074377213064370e+00 9.681210282240997334e-01
2.136105494185548626e+00 9.703957905952851348e-01
2.133589668520402771e+00 9.736357342684351934e-01
2.130587528178264911e+00 9.778493547303083178e-01
2.127438934869302134e+00 9.829868664959607871e-01
2.123870962655225014e+00 9.892928243575624947e-01
2.120079302651933784e+00 9.964708282406218309e-01
2.115878416835314635e+00 1.004585657304873925e+00
2.111984116464816097e+00 1.012715709461780467e+00
2.106574941920398292e+00 1.022302592083031980e+00
2.101572419472374165e+00 1.031609174716243471e+00
2.096319169628293899e+00 1.041136949891788621e+00
2.091984207978656141e+00 1.050125559045245183e+00
2.087979774027378888e+00 1.059509213655966064e+00
2.085372566930482119e+00 1.068768580414433567e+00
2.084824464150759393e+00 1.077245196028525642e+00
2.084524772425100370e+00 1.086822339622807387e+00
2.084961279017570224e+00 1.097212078641384592e+00
2.087768903815000243e+00 1.106421941551201549e+00
2.092384872191478618e+00 1.114560492094292199e+00
2.098595009787775023e+00 1.121550220701293066e+00
2.106197300532590688e+00 1.127127094596910739e+00
2.115025920812589888e+00 1.131230126896896948e+00
2.124475721252883087e+00 1.133590886794344721e+00
2.134119873292711134e+00 1.133586961612293997e+00
2.143774175551852235e+00 1.131312937258720286e+00
2.152592866549966288e+00 1.126845742276020079e+00
2.160028225705634242e+00 1.120290523665763427e+00
2.165566453915776179e+00 1.111773116223671920e+00
2.168659635637398608e+00 1.101947112181319133e+00
2.169334679275334743e+00 1.091697125409619940e+00
2.167403013838206327e+00 1.082138696891311147e+00
2.163895418000212345e+00 1.073851623526033583e+00
2.158413688169750433e+00 1.066297569392809619e+00
2.151635498458917883e+00 1.058913998594098071e+00
2.142960249072670909e+00 1.052161946691263505e+00
2.132958666215881038e+00 1.045519432200111343e+00
2.122135055507097690e+00 1.038495815624732144e+00
2.111113817943083504e+00 1.030925168077548193e+00
2.099749358085892137e+00 1.022818873321825528e+00
2.087762795913920666e+00 1.014118093455315561e+00
2.075118111388978281e+00 1.004838949194523767e+00
2.061762320809830129e+00 9.950011109231183815e-01
2.047684521790397394e+00 9.846710720707095854e-01
2.032958213068370323e+00 9.737422932182669966e-01
2.017554295368501283e+00 9.623793524421379031e-01
2.001557775001978623e+00 9.505962235900424773e-01
1.984980777879275182e+00 9.383227737160388937e-01
1.967850887791965375e+00 9.256014347746400750e-01
1.950221539024222572e+00 9.124210371838559208e-01
1.932131052363423640e+00 8.987861125599250212e-01
1.913602171054114676e+00 8.848479636672698101e-01
1.894536113192284876e+00 8.706798663084602818e-01
1.875124976296062229e+00 8.560890525001780826e-01
1.855475056153196745e+00 8.411787907041912149e-01
1.836208448221634759e+00 8.267682342345179514e-01
1.817259749868229246e+00 8.126674833776026396e-01
1.798722622588560416e+00 7.987950842443283239e-01
1.780619555724397340e+00 7.851726136000990453e-01
1.762800248457170094e+00 7.717612469625884097e-01
1.745256657275234602e+00 7.586147415482973333e-01
1.728018830806023143e+00 7.456017336677026597e-01
1.711304833496075872e+00 7.328992152336892829e-01
1.694954919913884472e+00 7.203518780182286418e-01
1.678706856278527448e+00 7.080337339943371111e-01
1.662809288793446472e+00 6.959547810439818960e-01
1.647233664138908038e+00 6.839191581869495939e-01
1.631904259905099019e+00 6.722071607302110285e-01
1.616910905117313835e+00 6.606792429566605840e-01
1.602118430894098555e+00 6.493709707487608229e-01
1.587217679937689363e+00 6.381985148148114906e-01
1.568901450315194568e+00 6.240649088000563838e-01
1.549869568431874622e+00 6.094494732751220001e-01
1.533702076928026514e+00 5.973174163790968549e-01
1.517235098977187224e+00 5.849643783998863533e-01
1.499529757545989606e+00 5.713547834663535996e-01
1.482088243586851428e+00 5.579070767839605649e-01
1.466901794524236191e+00 5.462861948843675819e-01
1.451826204911327967e+00 5.346927937519063700e-01
1.437139813890418116e+00 5.234178337368612377e-01
1.422799181630311605e+00 5.123865241538438919e-01
1.408478068751711332e+00 5.013260471066748325e-01
1.394448372517950174e+00 4.904426777018686678e-01
1.380490248831811373e+00 4.796902270839765725e-01
1.366221750514449829e+00 4.687119210343400622e-01
1.352306849598934102e+00 4.579512942778377060e-01
1.338553403483994098e+00 4.473146087635134771e-01
1.324912563732321136e+00 4.366944783284276710e-01
1.311350023008387877e+00 4.261246874298992293e-01
1.297892894401117214e+00 4.157311050033513089e-01
1.283787323552386894e+00 4.048569197350245230e-01
1.270809844505272457e+00 3.948303342341129563e-01
1.257942437883752707e+00 3.848015172005750384e-01
1.245016947958129228e+00 3.747037253142337931e-01
1.232697731762958382e+00 3.650999205435234152e-01
1.220427939413172957e+00 3.555704708225808086e-01
1.209096542673026242e+00 3.467731350602337725e-01
1.198094372842244182e+00 3.381636485038874151e-01
1.187660804149613503e+00 3.300695646147667750e-01
1.178254292254591551e+00 3.229008557848630501e-01
1.168324053091605030e+00 3.151432748020638330e-01
1.158603022113883219e+00 3.076360732505289963e-01
1.147965991804989816e+00 2.996959581477183776e-01
1.121055021929168616e+00 2.789653176084521680e-01
1.102605956141713639e+00 2.656630466027967707e-01
1.092480316400409990e+00 2.589675374972062460e-01
1.084027703753279059e+00 2.535931616732148286e-01
1.074893562106291167e+00 2.477671624430627939e-01
1.066474178600733902e+00 2.423480246518983083e-01
1.057778117716405175e+00 2.369132702538232493e-01
1.051380062457534681e+00 2.327970253283751512e-01
1.045897916298568209e+00 2.293508886916956757e-01
1.041642453737018137e+00 2.266261966641040515e-01
1.036466335056466903e+00 2.237815893874637863e-01
1.032551727614627657e+00 2.215938122272370636e-01
1.030205876569717072e+00 2.202395205560201408e-01
1.028141244165905688e+00 2.189948697907757036e-01
1.026050564093303530e+00 2.177628111865008986e-01
1.023451180199127508e+00 2.163416401427789293e-01
1.020697012387185021e+00 2.149740656193681043e-01
1.016742912789350584e+00 2.132737771833314588e-01
1.012047339930455037e+00 2.115548730683531331e-01
1.007233281288518523e+00 2.100669763248041444e-01
1.002814735369196741e+00 2.087942832132613780e-01
9.986875372185245459e-01 2.075799332430899313e-01
9.952737189586957633e-01 2.073908408171535878e-01
9.905067905784017412e-01 2.049160351838097971e-01
9.866378217156220876e-01 2.037485377226798955e-01
9.829050330876057950e-01 2.032731171468776243e-01
9.776339220311910383e-01 2.013711079370231749e-01
9.710078350267948855e-01 1.981474459424120704e-01
9.655226471409402711e-01 1.966153477436126396e-01
9.605831539564937405e-01 1.958288976870577736e-01
9.555542504366553169e-01 1.951902158582596580e-01
9.504221357301152473e-01 1.947960494479516191e-01
9.459872780307075901e-01 1.949038765600767387e-01
9.410757380375182057e-01 1.951229722466764072e-01
9.362873883639524220e-01 1.955992672122240372e-01
9.321989922380879978e-01 1.960558314070432184e-01
9.285067490014570213e-01 1.965733443062951946e-01
9.252824461287165736e-01 1.970640093758877220e-01
9.224319202377320170e-01 1.976483868394751930e-01
9.199049669410991337e-01 1.980126570610115377e-01
9.174945639644654927e-01 1.985114414487100243e-01
9.147657407260714191e-01 1.992852251362989269e-01
9.112125085160230897e-01 2.001127012272544414e-01
9.075419749177084938e-01 2.011134292517557098e-01
9.040403120099940182e-01 2.023985264515897609e-01
9.023443499228940290e-01 2.047537104294764043e-01
8.996815026944678939e-01 2.069265674734836746e-01
8.953590638450933392e-01 2.088758809861090970e-01
8.907462191700918908e-01 2.112531527870073200e-01
8.862355706360214302e-01 2.140576322602889270e-01
8.826097627311797478e-01 2.173385221955536351e-01
8.803960428101076374e-01 2.203213893376801680e-01
8.786696642801407053e-01 2.227478705629892253e-01
8.770672381197306411e-01 2.246169679681493669e-01
8.762222089214933840e-01 2.256517529411794787e-01
8.767087851324483205e-01 2.257395552354896362e-01
8.755608749632606269e-01 2.242638730723185425e-01
8.722528661757996682e-01 2.251690795718216398e-01
8.713000990883649211e-01 2.250842342488478254e-01
8.709609306781228577e-01 2.240381165304696220e-01
8.700017842641672994e-01 2.243997881181436227e-01
8.693067075200003879e-01 2.250946463959570543e-01
8.689324110829248493e-01 2.252147812572981855e-01
8.680531887133242641e-01 2.267659768128645059e-01
8.686906656584322262e-01 2.251524366250802489e-01
8.678774273184941546e-01 2.265667939702144806e-01
8.678613266161153694e-01 2.261926316394363423e-01
8.676627520908949398e-01 2.264826777816280334e-01
8.685381323106382556e-01 2.247222174269534190e-01
8.676467986737032012e-01 2.261220021810364245e-01
8.676083701689192296e-01 2.260836113772648759e-01
8.670351034244010435e-01 2.270226398887389696e-01
8.667392541208400747e-01 2.272595345464880068e-01
8.623282559378214751e-01 2.343944534754938969e-01
8.581862806579916292e-01 2.407234423225792785e-01
8.573639014476435172e-01 2.410617173367662347e-01
8.566054708803737539e-01 2.415525395873333592e-01
8.561549254516709340e-01 2.427082646384545461e-01
8.560257571589440229e-01 2.445374348705867118e-01
8.556015001316583657e-01 2.460568972288046108e-01
8.544621099495706140e-01 2.471823707737830778e-01
8.534800749872001324e-01 2.479827013175287531e-01
8.529501591805110916e-01 2.483673614590356238e-01
8.527405701901771273e-01 2.484865447525882454e-01
8.532952665459199171e-01 2.471321052388159578e-01
8.533045718795609913e-01 2.465938260291065942e-01
8.534939155977132597e-01 2.457590952969333775e-01
8.535683157602004245e-01 2.461964451870505277e-01
8.526147103689004636e-01 2.467447325521465173e-01
8.508788849068184001e-01 2.477175183190163110e-01
8.490006481378767900e-01 2.487584467783546804e-01
8.473709331905988629e-01 2.496731018797954116e-01
8.458249690982253544e-01 2.505367893990677608e-01
8.437212154095413696e-01 2.517183773591076257e-01
8.410261119998253543e-01 2.532553005910284094e-01
8.377861407283792028e-01 2.551444219505547006e-01
8.340005277318868204e-01 2.574124610677026581e-01
8.297067381849244638e-01 2.600670499362833232e-01
8.251961471264588344e-01 2.629437180515555861e-01
8.207232670549735598e-01 2.658943011222007491e-01
8.159486421596544581e-01 2.690474745843935422e-01
8.109069894889955332e-01 2.722981423355383401e-01
8.055559192803231072e-01 2.756295592567448161e-01
8.001235125348400423e-01 2.788749404736506343e-01
7.945219297943676429e-01 2.822657180000259780e-01
7.890691880324056662e-01 2.855699380552928490e-01
7.838784617205915017e-01 2.886655888469854547e-01
7.785488720873887658e-01 2.918221124229934960e-01
7.728439126589939923e-01 2.951189691927678660e-01
7.669968489220387875e-01 2.984300519601896240e-01
7.609355625966112147e-01 3.017868029760803483e-01
7.549827790371734793e-01 3.050370433926508085e-01
7.491116850711823094e-01 3.082364589968736857e-01
7.439265486775198388e-01 3.112169477196409240e-01
7.386634245177642333e-01 3.137686982237333222e-01
7.329308529267640759e-01 3.162916874780556387e-01
7.286356134364944115e-01 3.185419504229908272e-01
7.249348734330375299e-01 3.205873040547522201e-01
7.224567980676126489e-01 3.220251881201187660e-01
7.196300879652396398e-01 3.239683849339785038e-01
7.167274868576677394e-01 3.258572754052668774e-01
7.147524886853886539e-01 3.271207755588393939e-01
7.123723562743334847e-01 3.286288028303833153e-01
7.094364260414259826e-01 3.303746255224301320e-01
7.058656643842405876e-01 3.323997429086453237e-01
7.025941966479172240e-01 3.341188175122459803e-01
6.992638622438315243e-01 3.357658089213323427e-01
6.953488303599519860e-01 3.376416725239860250e-01
6.911588556155039420e-01 3.395998147825807223e-01
6.866781933126889781e-01 3.416867296262420250e-01
6.818141029272736242e-01 3.439470224728408132e-01
6.765496161813904230e-01 3.463995301092733237e-01
6.701104565805242608e-01 3.495149654010504814e-01
6.635365552665700717e-01 3.527156573814255180e-01
6.567821967159592766e-01 3.559100714126722242e-01
6.496007308910132227e-01 3.590798935155758431e-01
6.418364301933403571e-01 3.623871176679115957e-01
6.333383784103174818e-01 3.658724354340592844e-01
6.241141174331182873e-01 3.694675131257939560e-01
6.149782877670837422e-01 3.732047806488095754e-01
6.059222896452849394e-01 3.767518279731941200e-01
5.968957305507738287e-01 3.805126100263864775e-01
5.889281793987631852e-01 3.837497537132374958e-01
5.802237084853485438e-01 3.874219196982751634e-01
5.715194855771718041e-01 3.909690661929354771e-01
5.621984003050730649e-01 3.948603093128520980e-01
5.550012437631257622e-01 3.977857676056912317e-01
5.432738177023783699e-01 4.028815049322000963e-01
5.329733119569759481e-01 4.071951275297778228e-01
5.243104862036864766e-01 4.106418406743460037e-01
5.148649842292030154e-01 4.145615478551978872e-01
5.044352730825081288e-01 4.189133974034590646e-01
4.967774590238101529e-01 4.217371713891701623e-01
4.882696370634453387e-01 4.250957685957999499e-01
4.812086752440238313e-01 4.276239421260681906e-01
4.744023696891743747e-01 4.296250317424649690e-01
4.672328290191583022e-01 4.318693502628178638e-01
4.569410287329161990e-01 4.353746884483480351e-01
4.487694548438797559e-01 4.381070914935052962e-01
4.627267519138608676e-01 4.299051993319949472e-01
4.614977655451569793e-01 4.274919384244785237e-01
4.599337332321868921e-01 4.263663645103271116e-01
4.589885523713785331e-01 4.255386267625692609e-01
4.583770718666198563e-01 4.262676515240016450e-01
4.578668712483189851e-01 4.264061817299673596e-01
4.576346954908362408e-01 4.264452554368620696e-01
4.573649973672839208e-01 4.277396617059694428e-01
4.572580582120962522e-01 4.280368755499661115e-01
4.570745634174607219e-01 4.281048115971739509e-01
4.569549929216613626e-01 4.281365371487781402e-01
4.568335131705741348e-01 4.282729808321524279e-01
4.567150032870406773e-01 4.279553376634900319e-01
4.566728338860168712e-01 4.273604538044609713e-01
4.565724368648691467e-01 4.278435814662862602e-01
4.565239506928805424e-01 4.276283369485543995e-01
4.564547339991170127e-01 4.273406910874318898e-01
4.564010223988115844e-01 4.280799940181275187e-01
4.563352452617935873e-01 4.292571791136686188e-01
4.562681669805418450e-01 4.298942550142152985e-01
4.562385028120324315e-01 4.309670246917326475e-01
4.562038009391750637e-01 4.307910880285997779e-01
4.562045222435034963e-01 4.302545746554628514e-01
4.561784272382122252e-01 4.299635778069204606e-01
4.560990644950005390e-01 4.299189344153800940e-01
4.561133691229843912e-01 4.295584533841632635e-01
4.560742680433682583e-01 4.293049423657218089e-01
4.560371882755626105e-01 4.291493506304658867e-01
4.559995391260368569e-01 4.293321628895073183e-01
4.559715806267698457e-01 4.295006044847927695e-01
4.559672854772938155e-01 4.295577099306936431e-01
4.559937318463819778e-01 4.290522351243359345e-01
4.560060855896837517e-01 4.285793004531696648e-01
4.560000650387310839e-01 4.284817485505879597e-01
4.560363109929429504e-01 4.279421559610550596e-01
4.560036601091755348e-01 4.284091425346773785e-01
4.559912963089587934e-01 4.284821559292151805e-01
4.560032189126236313e-01 4.281577384350913618e-01
4.557116434551002904e-01 4.283754730674499411e-01
4.551715394523526137e-01 4.286020052650142409e-01
4.537164762449700794e-01 4.292082547357191635e-01
4.509907388208269641e-01 4.302832978995155822e-01
4.469862487302813103e-01 4.317517708873629956e-01
4.418661800120720629e-01 4.335618535574237153e-01
4.357478199394982932e-01 4.356814012853523210e-01
4.287871652512504905e-01 4.381874828958463031e-01
4.211192310529487393e-01 4.409411925878579108e-01
4.130221410478113753e-01 4.440412040525056336e-01
4.046550796549984175e-01 4.473557163295625583e-01
3.961352952925310533e-01 4.508595297425985748e-01
3.875285213089245118e-01 4.544514411887055072e-01
3.790276489226283019e-01 4.579809045044412330e-01
3.705201079899347882e-01 4.615341267640821199e-01
3.623272379891618877e-01 4.648878224231177136e-01
3.551213359830512339e-01 4.682545723405730498e-01
3.484909016442427898e-01 4.727234072683738630e-01
3.426066816570003115e-01 4.784266313516729596e-01
3.376686420490766505e-01 4.852429159440330708e-01
3.340867126279010169e-01 4.925017511124417102e-01
3.319095223592644084e-01 5.001232587694833809e-01
3.313006173296165202e-01 5.091419877094430779e-01
3.328171677631820979e-01 5.187686598261425086e-01
3.361299730921536999e-01 5.278833847929114143e-01
3.408859858155793288e-01 5.366095692662395944e-01
3.466301038877703800e-01 5.452047133900824738e-01
3.529012594668013425e-01 5.552834762683661607e-01
3.597005578646924606e-01 5.661658336344741471e-01
3.667661242483703510e-01 5.783444666849822946e-01
3.742434320249837243e-01 5.911913571547752211e-01
3.820085596700879549e-01 6.048282890406423418e-01
3.900113923129444604e-01 6.190992755656162805e-01
3.983550188705145545e-01 6.336171727243408158e-01
4.069279293424247212e-01 6.487141057176250003e-01
4.157180207336501065e-01 6.642938664145322525e-01
4.246895829247649967e-01 6.802845025478219121e-01
4.338610733103239192e-01 6.968168413981715714e-01
4.432134161227470059e-01 7.136436846006283252e-01
4.527999286615062013e-01 7.308600843919597079e-01
4.625754130231011785e-01 7.484356695356287892e-01
4.725944971260762073e-01 7.664086689879592296e-01
4.827259747404843426e-01 7.847549658650879723e-01
4.931475388288714123e-01 8.034801254444443597e-01
5.036465815622407360e-01 8.225058683032797635e-01
5.142813720431047564e-01 8.419174661940207471e-01
5.249356517497476560e-01 8.611436339705966780e-01
5.352064339416882088e-01 8.797202662735604806e-01
5.452876969643779548e-01 8.979633281674497258e-01
5.551572149540975332e-01 9.157955391117195143e-01
5.648035679312668478e-01 9.333143058843433870e-01
5.742449451606053135e-01 9.504250847621170672e-01
5.832884494248981033e-01 9.670373433709703592e-01
5.924440283305478783e-01 9.834832258744825584e-01
6.012974515522347962e-01 9.994635455967961768e-01
6.099665853622536771e-01 1.015081843065010370e+00
6.184008358434157637e-01 1.030349289242376454e+00
6.268680607141176031e-01 1.045406555328258325e+00
6.349059335364162227e-01 1.059967095001560500e+00
6.427847261406561818e-01 1.074239311858183887e+00
6.511838809584098442e-01 1.089437621253777744e+00
6.596695894297408547e-01 1.104939362575703576e+00
6.680944870788854129e-01 1.120369173703117394e+00
6.763469282632919022e-01 1.135461346057935694e+00
6.844698475496961976e-01 1.150261308278517802e+00
6.926263491781863291e-01 1.165177659728835913e+00
7.008460798071607378e-01 1.180061812257014564e+00
7.091029644960087364e-01 1.194943776270775970e+00
7.173184307938852422e-01 1.209755630232685508e+00
7.257302202913791245e-01 1.224903597012083178e+00
7.342097739353781183e-01 1.240292428555282322e+00
7.427955072574604634e-01 1.255845806250536656e+00
7.513767693593518260e-01 1.271223655824960774e+00
7.601039597296337380e-01 1.286930948802160302e+00
7.689462376120832499e-01 1.303092611736914375e+00
7.778281345158581939e-01 1.319369597313146958e+00
7.866011226851229443e-01 1.335370590748715669e+00
7.954087188472676040e-01 1.351163614039252225e+00
8.046939783447241146e-01 1.367740046326966663e+00
8.140010328649543991e-01 1.384221775253349884e+00
8.225437837557143528e-01 1.399871993918101243e+00
8.301637990017664004e-01 1.413499297797293774e+00
8.383405086422184294e-01 1.428275575698803701e+00
8.464280541731092899e-01 1.442904726351612155e+00
8.544510886903360358e-01 1.457456587379173607e+00
8.622795971040999596e-01 1.471557512182899208e+00
8.702611233456722939e-01 1.485911153613269642e+00
8.780422129407545739e-01 1.499848670511498394e+00
8.850689810287559744e-01 1.512254630785308418e+00
8.903350250643734531e-01 1.520958205815003295e+00
9.022929941806144827e-01 1.541560559184932622e+00
9.154700450352328822e-01 1.563545098096068786e+00
9.250972159375491222e-01 1.578831679055638038e+00
9.333079098698155995e-01 1.591727766549128065e+00
9.415467701646413889e-01 1.604860863702367579e+00
9.496657931149842247e-01 1.617722025908304273e+00
9.572974275809479350e-01 1.629591248231722522e+00
9.635415714446871061e-01 1.638713574151515528e+00
9.694162514648316797e-01 1.646283992624767878e+00
9.748843846512896816e-01 1.650466641290985637e+00
9.868753616284223762e-01 1.661080986843198382e+00
9.976955862212233406e-01 1.665031917265335837e+00
1.008848362795808251e+00 1.666410960241929029e+00
1.020802696733072334e+00 1.667585228476364367e+00
1.032495152967089380e+00 1.667025917031020432e+00
1.043805459221951004e+00 1.665314944425634325e+00
1.053616810638205559e+00 1.661278854726701892e+00
1.060750846351762755e+00 1.652853550589047593e+00
1.066387871153189781e+00 1.641233012877555186e+00
1.071109980646959503e+00 1.626221708845602132e+00
1.076979409822402145e+00 1.613272828557652749e+00
1.086672221156797180e+00 1.606658017609381206e+00
1.097034949414448901e+00 1.602777220203987163e+00
1.105807246789744624e+00 1.596859789388741513e+00
1.117078638786737965e+00 1.593183880811654296e+00
1.129120265835526826e+00 1.589596979686875633e+00
1.140898993177790421e+00 1.584918280056325957e+00
1.152630385312816808e+00 1.579176141928625432e+00
1.164349587403379571e+00 1.572860800648559376e+00
1.176197499824584547e+00 1.566107423060494330e+00
1.188651414953066032e+00 1.558833801038601585e+00
1.202830254566173540e+00 1.550714798175593101e+00
1.217839202955202538e+00 1.542374031671620349e+00
1.232344234988429488e+00 1.534011452384428820e+00
1.246835724059136341e+00 1.525689793608689726e+00
1.261766636035827283e+00 1.517421231240200452e+00
1.276830655455172048e+00 1.509872567213480732e+00
1.292123696029385371e+00 1.503001642659559600e+00
1.307479270802145876e+00 1.496892244637433755e+00
1.322804960537194097e+00 1.491453615774148478e+00
1.338109980658817255e+00 1.486556200813471396e+00
1.353339395875450046e+00 1.482399347045816995e+00
1.368852546949772764e+00 1.478544180136215580e+00
1.384783336084310035e+00 1.474807993787889515e+00
1.400935664305983153e+00 1.471566009881973836e+00
1.416705571653105400e+00 1.469499446609234150e+00
1.432701518502980109e+00 1.468356979309390020e+00
1.448718188248937278e+00 1.467942204040914689e+00
1.464064196806575513e+00 1.467693418210187284e+00
1.479125731187074688e+00 1.467540548903265796e+00
1.493877876910601143e+00 1.467362366827459796e+00
1.509132073466121993e+00 1.467254865618671689e+00
1.524904973742501779e+00 1.467022076460564373e+00
1.540472154188024856e+00 1.466532221390994817e+00
1.555317306077986128e+00 1.465583800716277807e+00
1.569777025896104350e+00 1.464325529940924131e+00
1.582953465109944835e+00 1.462495746285652265e+00
1.595546545082371148e+00 1.460523839654679579e+00
1.606878251579805239e+00 1.458165683134603707e+00
1.617520653545651221e+00 1.455481998673738175e+00
1.627633337737792285e+00 1.452461545230049778e+00
1.637189105559007762e+00 1.449355630670886574e+00
1.646022431378289408e+00 1.446263727216315909e+00
1.653967083337631205e+00 1.443351895012719766e+00
1.660974300682661609e+00 1.440544689168150816e+00
1.666768820514236360e+00 1.438107311810181699e+00
1.671981109810494637e+00 1.435667615052491630e+00
1.676381816653119694e+00 1.433545481454949533e+00
1.679983644105801588e+00 1.431756992376666870e+00
1.683168051068366422e+00 1.430022854321401082e+00
1.685688943559644493e+00 1.428765387783186291e+00
1.688020287038269451e+00 1.427510640119705743e+00
1.690354493329336627e+00 1.426304800867248535e+00
1.692993262327454174e+00 1.424987209376697761e+00
1.695987444953757750e+00 1.423545892582050110e+00
1.699168688402274086e+00 1.422032407283125854e+00
1.702149868163991053e+00 1.420652512372272858e+00
1.705381116135543662e+00 1.419258024529273410e+00
1.708523226333418465e+00 1.418049153268215345e+00
1.712413430904262901e+00 1.416366149338736724e+00
1.717107078648918872e+00 1.414059499899024130e+00
1.722326763270042083e+00 1.411113616147319227e+00
1.727403908592603177e+00 1.408060617671146986e+00
1.732232492748433383e+00 1.405027602414508525e+00
1.736668046716216329e+00 1.402145190225120297e+00
1.741290910454389662e+00 1.399074253808171742e+00
1.746515922124219022e+00 1.395502648244256738e+00
1.752114425281482202e+00 1.391540034248747171e+00
1.757551809103956142e+00 1.387523164723515112e+00
1.762708965247006265e+00 1.383566670114008357e+00
1.767215916089254657e+00 1.379908849936895887e+00
1.770333722314966662e+00 1.377181512030496879e+00
1.770415426489194477e+00 1.376393007123849932e+00
1.767239369709455277e+00 1.378058173870147396e+00
1.768410815489449561e+00 1.377320127892604607e+00
1.770359581976912011e+00 1.376115931289210170e+00
1.771899341895438074e+00 1.375240721205563288e+00
1.773391341346927996e+00 1.374434281041860606e+00
1.774554736635880037e+00 1.373855219393879556e+00
1.775039638720731006e+00 1.373676717261858915e+00
1.775476677567899397e+00 1.373194357326096293e+00
1.772162805591087187e+00 1.373099242527028752e+00
1.778328173628853204e+00 1.367601222886759782e+00
1.781422401981852977e+00 1.367078634297526740e+00
1.781614783387012402e+00 1.366971283885380695e+00
1.782395556108820500e+00 1.366697472513481060e+00
1.784127264616661046e+00 1.366249340118195432e+00
1.786935972350245372e+00 1.365717887373421702e+00
1.790849856506285809e+00 1.364736482672814777e+00
1.795636761488342392e+00 1.362098623088715987e+00
1.800911987121537328e+00 1.358259980173346149e+00
1.806525403729912327e+00 1.352973919780627199e+00
1.812666989403556306e+00 1.346627678960852004e+00
1.819417543022504136e+00 1.339244942563795560e+00
1.826846522973074149e+00 1.330987244880236897e+00
1.834583316379215789e+00 1.322595048310494015e+00
1.842618489984940711e+00 1.313817959962972015e+00
1.851287780528189097e+00 1.303847306896265046e+00
1.860456243321437109e+00 1.294275673532719662e+00
1.870839981567646859e+00 1.284704728091691006e+00
1.881574029668383385e+00 1.276990835798850421e+00
1.892998639719772447e+00 1.269254639405450469e+00
1.905047812558655185e+00 1.261034257231539835e+00
1.917447305744121477e+00 1.252520003027510542e+00
1.930062538348081835e+00 1.242993597524435945e+00
1.942793155415561968e+00 1.233667441262547237e+00
1.955055735436235675e+00 1.224488693997768607e+00
1.966472109160505743e+00 1.215334220994614745e+00
1.977110556293508292e+00 1.205020664007835807e+00
1.986352408356006016e+00 1.194043015336045288e+00
1.995500765405679777e+00 1.181750625054086123e+00
2.004332682522824705e+00 1.168975166227698370e+00
2.012028258720727436e+00 1.155804724878704004e+00
2.019951197459437520e+00 1.143812580312988825e+00
2.027117529506172744e+00 1.131527234307630803e+00
2.033889103955034638e+00 1.120700483249714940e+00
2.039840536146093175e+00 1.108133295690099551e+00
2.044708229367232732e+00 1.095678864584604728e+00
2.048159836017007684e+00 1.083421925779738171e+00
2.050595292044196771e+00 1.070801948757457600e+00
2.051958598397550571e+00 1.057667048834942225e+00
2.051830806306558674e+00 1.044370676386195074e+00
2.050206769832894960e+00 1.031255190500193208e+00
2.047156185607405643e+00 1.018749389808415007e+00
2.043065647171740995e+00 1.007597367609241346e+00
2.038492024493356425e+00 9.980879148919603594e-01
2.033499758685551662e+00 9.894485319073588192e-01
2.028321667451173926e+00 9.813966649596544967e-01
2.022284649665462730e+00 9.735342474513013489e-01
2.015314388829707148e+00 9.671524958383709292e-01
2.006097151093129582e+00 9.592054928714172091e-01
1.996379815390826762e+00 9.515550016460577742e-01
1.986005792407016690e+00 9.436457770032510295e-01
1.975012306648704197e+00 9.354957836822519468e-01
1.963450001515408161e+00 9.264615625704304414e-01
1.951349683137360014e+00 9.168991714222396450e-01
1.938931324653971666e+00 9.072446739373571933e-01
1.926273468155984991e+00 8.974981194273569107e-01
1.913490407158882967e+00 8.879279234182229086e-01
1.900596854193996599e+00 8.781048519661599494e-01
1.887814004016937552e+00 8.685565595810538220e-01
1.874833332622611648e+00 8.588547174508821547e-01
1.861787453431194894e+00 8.490783315751817550e-01
1.848899488314461825e+00 8.393652574302490343e-01
1.836048977855866404e+00 8.295732979329967227e-01
1.823388424006870956e+00 8.197689456104780836e-01
1.810289953550247244e+00 8.089705265139915946e-01
1.796973759674697080e+00 7.978012720395334378e-01
1.783449048482113719e+00 7.865323809042009673e-01
1.769834123202493892e+00 7.754762406021615817e-01
1.755957181791689470e+00 7.643644150620602096e-01
1.741962331142640874e+00 7.531969853146412985e-01
1.727691662065046430e+00 7.414641589478044859e-01
1.713408038145137757e+00 7.296114188179534388e-01
1.699190782348524831e+00 7.179002517680039830e-01
1.684429487269031966e+00 7.061136489651148596e-01
1.669464969773263086e+00 6.943566259820688202e-01
1.653956799951126433e+00 6.823556909723229591e-01
1.638103186459523242e+00 6.702731032019838553e-01
1.622011473820474281e+00 6.581179766631175543e-01
1.606514977557488955e+00 6.461752785174953440e-01
1.590890105641040719e+00 6.340334186985934206e-01
1.575012935074148190e+00 6.218470397794682025e-01
1.558964994352381561e+00 6.096895398625741258e-01
1.542644906937566729e+00 5.972859310050044890e-01
1.526295853186182772e+00 5.850129552073781714e-01
1.510079486886791500e+00 5.728808738508600618e-01
1.493858572661287853e+00 5.605973930179442011e-01
1.476987382180466879e+00 5.477421591478378593e-01
1.460338438458113952e+00 5.351542630932060174e-01
1.443963123119442082e+00 5.227315428792378427e-01
1.427731508962009288e+00 5.105877365675232094e-01
1.411005199731135029e+00 4.979733403291350946e-01
1.395135757393007214e+00 4.858443746432237753e-01
1.379287495516944073e+00 4.737185674369816524e-01
1.363710053742286155e+00 4.617403722448461534e-01
1.348066148766185579e+00 4.496692190113828480e-01
1.332637300156515714e+00 4.377697928988485421e-01
1.317451562035085955e+00 4.259418302755200725e-01
1.302452445303585726e+00 4.143260865211246258e-01
1.286992880179085308e+00 4.024973198281543429e-01
1.271398675139187029e+00 3.903911779806661930e-01
1.256773883415184478e+00 3.790108349262882870e-01
1.242235028911324424e+00 3.674338135485182844e-01
1.228176914876885295e+00 3.565601567626256463e-01
1.214254541804169252e+00 3.456389930701563307e-01
1.201687234058070208e+00 3.358423483360481465e-01
1.189831529799751708e+00 3.267181639279196914e-01
1.179871517606653875e+00 3.186125479114793602e-01
1.168361308192763293e+00 3.099606081117483036e-01
1.157376984547260568e+00 3.005764580853549361e-01
1.147273915898620267e+00 2.917079319720730091e-01
1.138359226043314631e+00 2.839558020875894706e-01
1.127959238745742665e+00 2.770790082940915444e-01
1.113042170657357666e+00 2.668005893855028843e-01
1.103766815936193968e+00 2.608760625873067229e-01
1.094086400106951906e+00 2.550009075194001884e-01
1.081452519310931892e+00 2.472863439965030108e-01
1.068346942524354581e+00 2.385037600772334510e-01
1.056164292737504118e+00 2.294616963886234040e-01
1.044919674088060635e+00 2.204062770044762087e-01
1.034558359650059156e+00 2.113517425619660384e-01
1.023981188766405870e+00 2.029416602425855864e-01
1.013246098399825490e+00 1.946705532823779783e-01


==> figures/7imu.txt <==
x	y	z
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.346708884485354812e-04 4.680796188834646061e-05 9.992535920770753718e-06
5.805901593739222315e-04 2.025818569981216552e-04 3.510738888659514149e-05
8.307228138231673772e-04 2.913514156089527666e-04 5.800833115776395527e-05
9.796484946795402330e-04 3.475455200528858399e-04 8.551051789288572106e-05
1.031380583831210734e-03 3.725642009614603422e-04 1.144656242440888030e-04
1.036275813147195758e-03 3.648454332431979707e-04 9.570466957142924347e-05
1.039546992076859598e-03 3.650240390248145556e-04 8.489297005108711826e-05
1.040423769073293286e-03 3.644497908800400942e-04 7.811859606042254999e-05
1.040559480590106485e-03 3.640053856463345639e-04 7.377312740905554158e-05
1.040746867272260680e-03 3.636345694806901929e-04 7.054541071984540509e-05
1.040965780791332880e-03 3.634619164294591019e-04 6.782990197913805759e-05
1.041155471132949699e-03 3.633468182924011382e-04 6.583275903407412170e-05
1.041258629370233864e-03 3.631976727452493185e-04 6.417997831300258603e-05
1.041369208179774956e-03 3.629891938266892131e-04 6.275613730323172524e-05
1.041477223322523739e-03 3.628915502018548395e-04 6.168081020397212844e-05
1.041371189234297423e-03 3.629018671779477229e-04 6.081706852736932996e-05
1.041400993327541149e-03 3.628114918116987267e-04 6.012278211071563977e-05
1.041448057387567294e-03 3.627434521468958853e-04 5.955270419813393632e-05
1.041506085362452986e-03 3.627187954429591057e-04 5.905231923132398203e-05
1.041606197670581985e-03 3.626417781387155444e-04 5.853027999547155479e-05
1.041650034892694287e-03 3.625468778492508051e-04 5.806152181532118274e-05
1.041600565914314706e-03 3.626073966394367147e-04 5.763986900659099244e-05
1.041628176290227163e-03 3.625714482163651820e-04 5.723506080435858119e-05
1.041524444645683823e-03 3.625941910199111974e-04 5.688289580492234188e-05
1.041530945341723451e-03 3.626126257102136262e-04 5.653712918521191643e-05
1.041607266005909306e-03 3.624472395441152373e-04 5.622334296268991156e-05
1.041661370418415274e-03 3.624530870350644793e-04 5.593016868574196451e-05
1.041685558178508716e-03 3.624452526649884630e-04 5.563311503196339343e-05
1.041698823303048539e-03 3.624723238389343147e-04 5.536029467161117986e-05
1.041800897602779708e-03 3.624641470681089976e-04 5.512016417274476942e-05
1.041798382231190956e-03 3.624452283375590150e-04 5.490603819999953207e-05
1.041908080803070425e-03 3.623647481432486347e-04 5.471009563396658955e-05
1.041993930763660111e-03 3.623002565131010406e-04 5.451697683134930654e-05
1.041969567700958086e-03 3.623191462315582191e-04 5.433791919691608396e-05
1.041928965081616526e-03 3.622681382543383789e-04 5.417071437318425587e-05
1.041950038530976841e-03 3.622428881637060252e-04 5.400921358530908400e-05
1.041933753181922091e-03 3.621780401977659066e-04 5.385823684537047629e-05
1.041912529823108870e-03 3.621679231327278015e-04 5.371193517811401929e-05
1.041941974148665384e-03 3.621620115409465495e-04 5.357441072437582114e-05
1.041946844911804558e-03 3.621119830125503502e-04 5.344135209697715620e-05
1.041984609589542178e-03 3.620814204075442719e-04 5.331837791745310288e-05
1.042028508549713590e-03 3.620126762462232877e-04 5.320021834539796074e-05
1.042057534346856355e-03 3.619621947182109171e-04 5.308506640904536093e-05
1.042078157254148173e-03 3.619807655271890844e-04 5.297772692912176005e-05
1.042078135641929214e-03 3.619760775283261713e-04 5.287276801846154268e-05
1.042076967709357161e-03 3.619441553466185468e-04 5.277389234182853264e-05
1.042079818047160185e-03 3.618891269802220227e-04 5.267615686676311801e-05
1.042072687411330989e-03 3.618945778204874495e-04 5.258422317128021959e-05
1.042080375659253620e-03 3.618903906027568103e-04 5.249719900894907253e-05
1.042092136576335199e-03 3.618873918117890948e-04 5.241411346671942203e-05
1.042076477429667919e-03 3.618878075172140391e-04 5.233414878577951799e-05
1.042096861356231734e-03 3.618688658116756083e-04 5.225730346461903889e-05
1.042108237022009148e-03 3.618468939440188845e-04 5.218267455046628184e-05
1.042119825611383284e-03 3.618578698168489608e-04 5.211127895593294779e-05
1.042103251745751151e-03 3.618567037544866247e-04 5.204245647726505925e-05
1.042109260483638829e-03 3.618554972505392577e-04 5.197606052543246298e-05
1.042098896409006034e-03 3.618606004294748924e-04 5.191169236131335332e-05
1.042096989902104032e-03 3.618578852163999529e-04 5.185011527519222372e-05
1.042108877060808235e-03 3.618441130522847648e-04 5.179043737256059705e-05
1.042108392291892687e-03 3.618244833608130285e-04 5.173309612544294028e-05
1.173567449426264359e-03 4.071958692211381618e-04 5.664912388961358051e-05
2.006499706383726815e-03 7.006782270867353097e-04 6.846427757212405877e-05
3.768689310266803982e-03 1.380078546839023576e-03 7.701531970490611064e-05
6.332867949434897725e-03 2.705170799648560272e-03 8.296945653681393913e-05
9.363217903435916423e-03 5.133576472613852505e-03 6.872697661255500537e-05
1.226125920792847830e-02 8.985031781343790977e-03 4.313394029501111965e-05
1.464696311870627814e-02 1.416520647634939706e-02 -1.054103698110969221e-05
1.590063811074664962e-02 2.053552485973023783e-02 -4.534694406903665956e-05
1.566438452902482389e-02 2.770732889583676917e-02 -2.378828208934831296e-05
1.447609716335877816e-02 3.545785602160893973e-02 -1.199914869964781140e-05
1.281278209887156891e-02 4.385165038712007107e-02 1.204466414107178382e-05
1.097158065708064671e-02 5.292794096260745873e-02 3.542611424886918408e-05
9.034048684950073474e-03 6.262164705644029938e-02 6.384986759844200085e-05
7.035441480985448436e-03 7.279724090415706783e-02 6.958197375450940903e-05
4.959654802111442343e-03 8.347335848729388330e-02 8.137987472002305251e-05
2.735445197303384111e-03 9.450063867248659211e-02 1.183123780423979112e-04
3.862218102850761923e-04 1.056999957001081292e-01 1.353087363103234759e-04
-2.026908943056773306e-03 1.169168696422733245e-01 1.634737257696827946e-04
-4.421222334140857170e-03 1.278609871520513253e-01 1.907944686577477177e-04
-6.785977389805221416e-03 1.384483473755548921e-01 2.107398736622965497e-04
-9.122306452943941199e-03 1.486457019179447114e-01 2.703225846092049359e-04
-1.135880380554025841e-02 1.578547044695073343e-01 2.919541512400377768e-04
-1.340457724514687241e-02 1.657154432568135605e-01 3.305148128118653539e-04
-1.481052115711216019e-02 1.717444702616529317e-01 3.444718279435098150e-04
-1.508082528868337144e-02 1.761981375077393830e-01 3.049023952739997995e-04
-1.397448524135345635e-02 1.800041922407940864e-01 2.673237302959727583e-04
-1.133468702909448851e-02 1.830470552935318240e-01 2.943310623213832408e-04
-7.335734588832556503e-03 1.851383840690088434e-01 3.771563579268662246e-04
-2.238064320181744078e-03 1.863823548710177858e-01 3.709704520818263816e-04
3.672141947262014781e-03 1.872401076235153672e-01 4.047225223768011497e-04
1.013387922244463578e-02 1.878229429577762122e-01 3.819023045840414096e-04
1.697605848800727221e-02 1.881960928471471950e-01 3.775896742217121579e-04
2.397773290038225300e-02 1.882634997977592484e-01 3.172208005764540900e-04
3.097156847563905732e-02 1.879094695487081856e-01 2.585277880390973422e-04
3.780606697744207101e-02 1.870054423511356423e-01 1.999266965312357749e-04
4.429219783133815647e-02 1.856617836249949138e-01 1.349979386088544936e-04
4.953849848668900185e-02 1.840568941038971673e-01 1.085850650871223149e-04
5.392439924118402894e-02 1.820442448616503561e-01 1.157796782197911909e-04
5.782145463038959599e-02 1.793558887544375591e-01 1.714435884533327720e-05
6.093843511237810595e-02 1.756440339308342757e-01 -7.817305500173973344e-05
6.258404700947119148e-02 1.709809344401353737e-01 -1.651455775423264956e-04
6.282471817917319179e-02 1.658916857942718814e-01 -1.950528776699623980e-04
6.234873247259151152e-02 1.608435031119440084e-01 -3.728325166832196168e-04
6.169855869680246352e-02 1.556500861656835710e-01 -4.064642559044322374e-04
6.098365355127538523e-02 1.501894151833622626e-01 -4.811030680583989008e-04
6.022376181613343926e-02 1.445719515350983031e-01 -5.510737147978140519e-04
5.910067545783354720e-02 1.391696730889947775e-01 -6.190297291237364290e-04
5.748438640734371968e-02 1.343019883131895686e-01 -7.147912180265800740e-04
5.550412950785276606e-02 1.302644798689726879e-01 -7.431783253907194063e-04
5.328845491752080832e-02 1.266706289653659057e-01 -7.745418908421804150e-04
5.092244932379513811e-02 1.231264930550339531e-01 -9.094311231428242126e-04
4.806828317026910075e-02 1.196269147444044972e-01 -9.913429276263055045e-04
4.472534556180839810e-02 1.161041534796218994e-01 -1.050866770575952782e-03
4.102266405371313152e-02 1.124163125004787184e-01 -1.097507758292085977e-03
3.711462663513132032e-02 1.085446913081079129e-01 -1.152393452771567454e-03
3.334179881083781244e-02 1.045893158819408975e-01 -1.201807700197290822e-03
2.984501464296243980e-02 1.004479229997625594e-01 -1.261570387017364823e-03
2.696743939388695360e-02 9.564134892571965474e-02 -1.314653923785391327e-03
2.527926158916653232e-02 8.990310391591696537e-02 -1.375902625478055445e-03
2.505188345376040127e-02 8.357474807046949561e-02 -1.487029038508331028e-03
2.606559075739704745e-02 7.692894491724837358e-02 -1.615960976304042004e-03
2.788561210707446794e-02 7.021014701563621507e-02 -1.723174885544320658e-03
2.989277671334069145e-02 6.360411898881314363e-02 -1.830908127138416129e-03
3.198648599865420994e-02 5.704626289489513058e-02 -1.904353980570612026e-03
3.454485124018397829e-02 5.057088675619530321e-02 -2.020511807337429123e-03
3.791818079078147080e-02 4.472897768546137826e-02 -2.118641786094641738e-03
4.201220374836793503e-02 4.002987839084460459e-02 -2.221119688602769555e-03
4.638836820432599983e-02 3.656983353373047946e-02 -2.314693731888594914e-03
5.071936389697184050e-02 3.384180722905951594e-02 -2.389553797538200401e-03
5.490281896119648258e-02 3.146254054817534257e-02 -2.471835579021237558e-03
5.862092706212725102e-02 2.963007356526483477e-02 -2.541019709627696278e-03
6.161341552776274794e-02 2.846303361980289520e-02 -2.610471206506734948e-03
6.371829846715297563e-02 2.796648774709749319e-02 -2.663706256765961851e-03
6.499577750072166316e-02 2.791349228400528265e-02 -2.703601129034618848e-03
6.577848452187624873e-02 2.823852434499494329e-02 -2.759558715244570665e-03
6.635515841489991740e-02 2.869280998851411746e-02 -2.801348786690172152e-03
6.697036407376788514e-02 2.895185926769886647e-02 -2.818456791522816907e-03
6.807859572462783559e-02 2.902945741446359348e-02 -2.845422395787779515e-03
7.017929698427062546e-02 2.885628036778022099e-02 -2.854294745682744560e-03
7.345948211300012964e-02 2.827813015181875750e-02 -2.922701304832138035e-03
7.773440124892420922e-02 2.729139607131388784e-02 -3.017904967793613551e-03
8.252907013620383592e-02 2.574447972628029005e-02 -3.067300292340245996e-03
8.754314729609447010e-02 2.336710839382270463e-02 -3.051975535162827855e-03
9.257124802943693387e-02 2.049224277290574714e-02 -3.192954443644213831e-03
9.762948487613008763e-02 1.677922867424996162e-02 -3.293755958379008305e-03
1.023372483433333813e-01 1.198006534737768372e-02 -3.380320850166589498e-03
1.066838863949112898e-01 6.067472816409541503e-03 -3.473706578767322712e-03
1.107454751945841781e-01 -8.484464159573207667e-04 -3.583403368050353845e-03
1.146849744741149923e-01 -8.563412623478088015e-03 -3.672702920780058014e-03
1.186039704581583198e-01 -1.682093436237781792e-02 -3.780972556484517386e-03
1.226820301177400790e-01 -2.506253209175684019e-02 -3.880240990548825333e-03
1.276709030140178169e-01 -3.261557976355806271e-02 -3.982044601115142593e-03
1.339096307133467723e-01 -3.853057632631493035e-02 -4.106060422343447459e-03
1.405592478500960196e-01 -4.226740488878404783e-02 -4.234269093325237002e-03
1.469930280344858842e-01 -4.466645585074727892e-02 -4.329799334346420836e-03
1.534951327427942214e-01 -4.691147313718915107e-02 -4.420112248458244776e-03
1.603718147541431938e-01 -4.910134647309803702e-02 -4.518503344910207269e-03
1.676796337537286852e-01 -5.124943221308687208e-02 -4.615365685241893355e-03
1.751217995245298864e-01 -5.349213334500977496e-02 -4.710089424955860200e-03
1.821184556026297918e-01 -5.614880207554471397e-02 -4.797221241006356315e-03
1.882220283975415964e-01 -5.888082442736092964e-02 -4.876337917500039171e-03
1.930843576806860196e-01 -6.182677900973861801e-02 -4.955592239019120451e-03
1.965783970630508581e-01 -6.544785833215414905e-02 -5.038333538792311855e-03
2.000512732259450699e-01 -6.907817900101499708e-02 -5.113000857071457565e-03
2.039168434013941822e-01 -7.244382116329049770e-02 -5.195813164275942322e-03
2.085054627187525877e-01 -7.518633947170146048e-02 -5.265605141696087614e-03
2.134231418848653861e-01 -7.702582002354260715e-02 -5.314922177749412113e-03
2.178166922315279419e-01 -7.783971217139752652e-02 -5.377577184898871959e-03
2.211127229511121728e-01 -7.815920934331876957e-02 -5.465618477762028068e-03
2.238253617061796708e-01 -7.857669321308442811e-02 -5.524959548225903336e-03
2.258668259093637720e-01 -7.951673288088727254e-02 -5.586927727280074918e-03
2.269838475050285631e-01 -8.127116066517112158e-02 -5.644479613300375752e-03
2.273198213084408892e-01 -8.435135867175166946e-02 -5.704531202390126891e-03
2.272509772050990140e-01 -8.882243360533816079e-02 -5.765216675475920080e-03
2.269609796670193358e-01 -9.395164795240514011e-02 -5.803942031828699701e-03
2.264024584520893946e-01 -9.931490640854163943e-02 -5.836858259903667488e-03
2.255647786751330541e-01 -1.047855102752189987e-01 -5.885289599646979786e-03
2.246211902699737917e-01 -1.103596278239261375e-01 -5.903310645592665419e-03
2.239454613171387443e-01 -1.158768905880319666e-01 -5.900087102723372383e-03
2.235599358578613804e-01 -1.206809651765911318e-01 -5.892812718275669721e-03
2.236164634026167608e-01 -1.239173916322455771e-01 -5.951200185618474824e-03
2.245847151223032967e-01 -1.255544906844318631e-01 -5.971840743856489386e-03
2.263269291118320814e-01 -1.260398573763521768e-01 -6.007285891087121854e-03
2.283864804141792493e-01 -1.256707933701665392e-01 -6.042583686678700688e-03
2.310817200028588148e-01 -1.245358191292050692e-01 -6.085291534141592552e-03
2.346389500543976103e-01 -1.230767138763093071e-01 -6.145536848893227468e-03
2.389225328754924216e-01 -1.218436746516266683e-01 -6.176536108158992879e-03
2.438084579983754441e-01 -1.211977895331175920e-01 -6.243668280181331222e-03
2.488750449773522166e-01 -1.219625632674721932e-01 -6.311896855010843375e-03
2.538976204716458795e-01 -1.234210967230958411e-01 -6.283728927754726919e-03
2.591766129459179835e-01 -1.251851500182142862e-01 -6.359845879814324081e-03
2.650373967640411443e-01 -1.273522182977332162e-01 -6.441599593258650648e-03
2.719620881327752815e-01 -1.300871701010012371e-01 -6.475866971864432942e-03
2.798473053475664662e-01 -1.338541180547949128e-01 -6.504427587156517976e-03
2.883327052717756245e-01 -1.389063487007553277e-01 -6.560669610773120324e-03
2.971294530949508683e-01 -1.447578847120290779e-01 -6.622759482106783079e-03
3.058178107214888919e-01 -1.507761401226513642e-01 -6.659334080173992705e-03
3.143076727820239280e-01 -1.566080354038194566e-01 -6.702104791687744402e-03
3.227469245821830146e-01 -1.621989591048949020e-01 -6.777644634563307485e-03
3.313816321791717701e-01 -1.676012041130912344e-01 -6.817793387084532773e-03
3.407898186865601642e-01 -1.727256328562282173e-01 -6.883686883335955568e-03
3.510143619284332717e-01 -1.772396208747167579e-01 -7.004609554919152478e-03
3.616279257477916231e-01 -1.808921509725301968e-01 -7.073449015434624815e-03
3.720408272124139382e-01 -1.836282700802488732e-01 -7.148441371887396048e-03
3.816443860530763788e-01 -1.858859790501154741e-01 -7.215342042016289342e-03
3.905027291536798395e-01 -1.885937265036435884e-01 -7.292884178264420932e-03
3.988078911218048139e-01 -1.921729741327437568e-01 -7.358545305135128292e-03
4.064527785140181759e-01 -1.971314170193357307e-01 -7.426639837103551911e-03
4.134351330609676300e-01 -2.035468436272900028e-01 -7.445927818864761343e-03
4.202986428179542044e-01 -2.108600934626094492e-01 -7.491137373797291006e-03
4.275323781633967313e-01 -2.187035020986246303e-01 -7.516371694197492015e-03
4.349784020250497818e-01 -2.265510628048453823e-01 -7.443484438777259529e-03
4.424757513591252023e-01 -2.341262575389794209e-01 -7.529256757231509063e-03
4.500716551488201933e-01 -2.415710149848905863e-01 -7.545521993321342193e-03
4.578520480431066408e-01 -2.490446403158922684e-01 -7.540521386015185644e-03
4.657378529393569888e-01 -2.563735048945736672e-01 -7.567730633954005554e-03
4.734900267504787430e-01 -2.633344822169557120e-01 -7.588241819208181235e-03
4.805330225838057578e-01 -2.696195057871801914e-01 -7.585722004428280263e-03
4.866897936141527659e-01 -2.752986266627839851e-01 -7.606742575214453864e-03
4.917979934528416974e-01 -2.807857690091935532e-01 -7.627073481692023781e-03
4.954024321210963588e-01 -2.859601163211935027e-01 -7.647270617755177156e-03
4.976477123205940156e-01 -2.905902730667470069e-01 -7.665004192071678442e-03
4.989849852915458350e-01 -2.951598496426637852e-01 -7.650187535840550015e-03
4.996777727569600702e-01 -2.997835667645581958e-01 -7.613055876721651523e-03
4.999869550898268233e-01 -3.045406242416244802e-01 -7.581020510387931517e-03
5.001001004542684480e-01 -3.095139722292571949e-01 -7.540495989051811294e-03
5.002669051197721206e-01 -3.144811861780756335e-01 -7.477463680287628478e-03
5.008386395010164804e-01 -3.192925925155092326e-01 -7.435155612090535958e-03
5.020969092423913649e-01 -3.238678540185727095e-01 -7.395280387331187692e-03
5.044824429048097025e-01 -3.280281724588390291e-01 -7.352450410482650432e-03
5.082964919333099463e-01 -3.327065601201524281e-01 -7.313989515218578645e-03
5.137913541142525853e-01 -3.383829491966757752e-01 -7.261567932155288743e-03
5.214282762631275991e-01 -3.444889606975162777e-01 -7.242580581390174049e-03
5.315631135511820204e-01 -3.499789430426362702e-01 -7.306485067944160430e-03
5.436728111259161444e-01 -3.532544911765591600e-01 -7.401964224174685351e-03
5.564160857030938656e-01 -3.545121315274321061e-01 -7.507470890050965684e-03
5.692626198523551562e-01 -3.554446868380595759e-01 -7.637269192788993452e-03
5.824445225499604861e-01 -3.562240267347113187e-01 -7.753079697505492994e-03
5.957398113740122181e-01 -3.567602963036377028e-01 -7.843546655266193587e-03
6.092482036216140262e-01 -3.570177014404430360e-01 -7.942591441827294083e-03
6.233383807887068473e-01 -3.568896920885909485e-01 -8.050500942117753966e-03
6.379717632480017553e-01 -3.564286993289301764e-01 -8.160346577486345815e-03
6.530241464542960728e-01 -3.557304378284734669e-01 -8.277291702014043240e-03
6.681832121654769363e-01 -3.549152348451055650e-01 -8.424475033935308402e-03
6.834385170268025833e-01 -3.541864964646155300e-01 -8.568968838752438755e-03
6.991113902237677813e-01 -3.535933792944506715e-01 -8.677038452536140270e-03
7.152290952665023571e-01 -3.528572080536549471e-01 -8.816718089676114922e-03
7.317776608704805730e-01 -3.518823299487346401e-01 -8.936523077109952140e-03
7.486601854894473496e-01 -3.506036053788637030e-01 -9.129286678244866865e-03
7.658670839592472968e-01 -3.490293787256674718e-01 -9.257817519179159516e-03
7.831102100763092100e-01 -3.473702111162585426e-01 -9.418656734559369137e-03
8.002158679193701607e-01 -3.458167136862259072e-01 -9.569626521983893089e-03
8.172169257865684600e-01 -3.444945474399680463e-01 -9.713446372242053733e-03
8.336089949767365725e-01 -3.433187302305393263e-01 -9.847925020486435893e-03
8.485786143877009913e-01 -3.417709004303781661e-01 -9.980739163401678229e-03
8.620147871637620085e-01 -3.389914090034345517e-01 -1.008529711968836166e-02
8.734067580095883354e-01 -3.352960384964460694e-01 -1.016379052705643909e-02
8.825807445911955096e-01 -3.313841521513541388e-01 -1.029460285960318543e-02
8.897746582478928135e-01 -3.285499177999921527e-01 -1.036908618722765484e-02
8.963724982560348220e-01 -3.266014866331005129e-01 -1.042091245211980953e-02
9.027027887045881993e-01 -3.244478115027669696e-01 -1.045654349040609464e-02
9.086945656285414508e-01 -3.219291937579068508e-01 -1.051708219867929749e-02
9.143753346312576413e-01 -3.196719062912384834e-01 -1.054650640221520969e-02
9.196656193748439234e-01 -3.191842300664787246e-01 -1.054733647828396195e-02
9.250261657310466790e-01 -3.209869468042452767e-01 -1.056957462001722504e-02
9.303717159483801957e-01 -3.238028979070972646e-01 -1.059097330056277264e-02
9.356230418905571167e-01 -3.266586945994232050e-01 -1.059837101893646577e-02
9.411512049199812768e-01 -3.293552486285282188e-01 -1.061860079650036454e-02
9.470503088022989013e-01 -3.319145731767247920e-01 -1.062301122757555900e-02
9.533361107132721779e-01 -3.343366178629716412e-01 -1.062308224641362979e-02
9.602073895375564661e-01 -3.362413435485079316e-01 -1.064033359016584683e-02
9.677205227082429362e-01 -3.370174904906756419e-01 -1.071400913333116038e-02
9.758160424304193059e-01 -3.362730704021353878e-01 -1.080753949483491058e-02
9.849367044092501855e-01 -3.336425266869940121e-01 -1.093176999770028787e-02
9.949429682640367201e-01 -3.296493569720482242e-01 -1.100880056089795743e-02
1.005135154521862972e+00 -3.250546722414203171e-01 -1.115664612848124744e-02
1.015356790544609922e+00 -3.202545692408593769e-01 -1.124977005306418767e-02
1.025709036800044771e+00 -3.156627510198820596e-01 -1.135277890488508960e-02
1.036717822143361278e+00 -3.117532094599158587e-01 -1.146467661330011732e-02
1.049231528265296642e+00 -3.080949802499758361e-01 -1.159870580801221178e-02
1.063871277204677446e+00 -3.049408720886016000e-01 -1.174442763222015643e-02
1.080151637308433443e+00 -3.020507688026246584e-01 -1.191234679422098833e-02
1.097340722508296729e+00 -2.987253149034255206e-01 -1.210322731833608084e-02
1.115084880389516364e+00 -2.947365965914324759e-01 -1.232064291402319364e-02
1.132557661191415654e+00 -2.898698750682345282e-01 -1.249600948661832786e-02
1.149090965398368525e+00 -2.844694599232809318e-01 -1.267858584576458947e-02
1.164979314085059281e+00 -2.788915285271381661e-01 -1.286444887853543939e-02
1.180080127838297077e+00 -2.733261888505035264e-01 -1.301315546953911093e-02
1.194424943610924217e+00 -2.686400408126730643e-01 -1.314644806675707017e-02
1.208332944980525570e+00 -2.649921512572454008e-01 -1.329458851241784555e-02
1.222128312948145501e+00 -2.614809188437263177e-01 -1.342499637993873479e-02
1.235892502927967929e+00 -2.573587466025479831e-01 -1.355222284534549244e-02
1.249358947140841947e+00 -2.524097570829287873e-01 -1.370744339863810835e-02
1.262225406140308648e+00 -2.466286160489914170e-01 -1.388112884496862758e-02
1.274428943189116481e+00 -2.402064499982175805e-01 -1.402273603678634920e-02
1.285902136847343336e+00 -2.333346963656965090e-01 -1.414611703670693582e-02
1.296561574149469376e+00 -2.262988449162953719e-01 -1.423487942917951721e-02
1.306247939629944899e+00 -2.194332999832726283e-01 -1.434005672201398192e-02
1.314900311377525721e+00 -2.131191598167477552e-01 -1.440805979035009350e-02
1.322755246383780614e+00 -2.074589001962314494e-01 -1.446189017527040738e-02
1.330194103391333371e+00 -2.022670212018560232e-01 -1.451636931238049419e-02
1.337735698660846850e+00 -1.974672432591966509e-01 -1.457228702280982495e-02
1.345585918469684561e+00 -1.930725618245838215e-01 -1.461758520974098217e-02
1.354332270165015339e+00 -1.891546569268147127e-01 -1.465015808393314162e-02
1.364865188925841188e+00 -1.854393146351701049e-01 -1.471820638312295627e-02
1.377976139701733160e+00 -1.821155166769103939e-01 -1.486874218664142877e-02
1.392712388991975025e+00 -1.789411463397360680e-01 -1.497401732293595147e-02
1.408583461027247408e+00 -1.762091022179628208e-01 -1.517482624826907607e-02
1.425454389364726238e+00 -1.739447906151165568e-01 -1.530957529783628056e-02
1.443540117907979869e+00 -1.724788320741861003e-01 -1.546315394952215740e-02
1.462578487598734212e+00 -1.725789430300825877e-01 -1.569429394619150861e-02
1.482143818143601299e+00 -1.744138613705757679e-01 -1.596637424656489196e-02
1.502228222824572468e+00 -1.773185637634453748e-01 -1.622795640014727814e-02
1.522857929315947434e+00 -1.807397781834052253e-01 -1.644972188972338573e-02
1.543647406877802775e+00 -1.844564587784941756e-01 -1.667719912570216415e-02
1.564360752036509705e+00 -1.879164320675156818e-01 -1.689518888594655766e-02
1.585000806088647796e+00 -1.898587684946708432e-01 -1.711391963219282414e-02
1.605540774359337286e+00 -1.896704625220037299e-01 -1.731179002319950533e-02
1.625401631638404343e+00 -1.876562963385559890e-01 -1.751013310465991679e-02
1.644335011135680924e+00 -1.845636189679448480e-01 -1.772451344935100509e-02
1.662112477841142244e+00 -1.808529370703573780e-01 -1.792514201627749826e-02
1.678133319950139368e+00 -1.765656031576883778e-01 -1.812201882278023993e-02
1.692252088060483661e+00 -1.723178019765900792e-01 -1.828844773900152945e-02
1.705026214913491156e+00 -1.684698702232480527e-01 -1.845077903455927260e-02
1.717132925863995796e+00 -1.646356292950788280e-01 -1.858863339059828659e-02
1.728966834457250190e+00 -1.608570789887840691e-01 -1.870951355787899700e-02
1.741197256714293040e+00 -1.570657444057830809e-01 -1.885740813178012065e-02
1.753857619584892946e+00 -1.532707283985516589e-01 -1.900571609369922435e-02
1.766504403568560866e+00 -1.502499479902378310e-01 -1.911170442783979503e-02
1.778970177917029938e+00 -1.493344222267049826e-01 -1.919737227235208954e-02
1.792067514298655295e+00 -1.509413623331110343e-01 -1.934194615529336719e-02
1.806319271639172053e+00 -1.541996327102767850e-01 -1.951609929010549027e-02
1.821137828340684273e+00 -1.579888724453254734e-01 -1.966552453759504507e-02
1.836285550781004750e+00 -1.617664689664496114e-01 -1.981782117053141126e-02
1.852015649649922713e+00 -1.647996201599470911e-01 -2.001653861900207221e-02
1.868399879189039270e+00 -1.669660538683177542e-01 -2.024491351938585010e-02
1.884853425211876488e+00 -1.688790345462888587e-01 -2.037202475816188296e-02
1.901291185953635443e+00 -1.702233222056673267e-01 -2.057988830848876682e-02
1.917361140380436257e+00 -1.709354798202119274e-01 -2.071422239736771601e-02
1.932970675591035858e+00 -1.705546754786660402e-01 -2.084510813264842805e-02
1.948407714868664486e+00 -1.689562755695169782e-01 -2.096463554776771196e-02
1.963672863149533265e+00 -1.665872546533419818e-01 -2.114902693389734620e-02
1.978919307531656901e+00 -1.635787369761309007e-01 -2.123128350707060435e-02
1.994229496786050548e+00 -1.603361876545779385e-01 -2.135332307190236992e-02
2.009168801002945148e+00 -1.578574267675086074e-01 -2.149277868480907114e-02
2.023739370574005214e+00 -1.569260921216454607e-01 -2.161811091977450597e-02
2.038368759496474780e+00 -1.577735463267185834e-01 -2.164372150457996233e-02
2.053305685040104134e+00 -1.591086159574573167e-01 -2.187114477717298083e-02
2.068468818293589528e+00 -1.606239987117998314e-01 -2.194100719795529300e-02
2.083536823903231916e+00 -1.622230048424143090e-01 -2.205467024305886314e-02
2.098252696011497331e+00 -1.640294099362719360e-01 -2.218005516147082343e-02
2.112594213674369836e+00 -1.659553839947397191e-01 -2.230964170406414537e-02
2.126569516572153429e+00 -1.679327535969950824e-01 -2.241978241171339176e-02
2.140490123076107309e+00 -1.700185563170240888e-01 -2.253220908546531981e-02
2.154804128459435031e+00 -1.721446984594253715e-01 -2.263271738675483313e-02
2.169615055246502333e+00 -1.744702636408338170e-01 -2.271483192902014683e-02
2.184910889290681446e+00 -1.770413945765011987e-01 -2.283401545554713391e-02
2.200693307977415358e+00 -1.797543789675225823e-01 -2.296280172765417446e-02
2.217334565407397040e+00 -1.823997054701537723e-01 -2.313726376842967572e-02
2.234390136993119391e+00 -1.849421638679643876e-01 -2.328569878634694640e-02
2.251502866492207211e+00 -1.872891274589760513e-01 -2.341064085695849714e-02
2.268621028183195776e+00 -1.895051090504364100e-01 -2.349561663993244079e-02
2.286231972025103865e+00 -1.924298464617788251e-01 -2.360223050170589046e-02
2.304880897688040609e+00 -1.967515968054023012e-01 -2.376145048714252417e-02
2.325573136952193032e+00 -2.024429717849909327e-01 -2.399753234809205021e-02
2.348041744128661623e+00 -2.087884954590018827e-01 -2.427114175508454999e-02
2.371226733480231719e+00 -2.156146685032546695e-01 -2.455783906803276490e-02
2.394834371790954375e+00 -2.227944138699528287e-01 -2.483171396114761814e-02
2.419054985726786011e+00 -2.298056218106853676e-01 -2.509569227571543937e-02
2.444180039277544569e+00 -2.363601740355715519e-01 -2.533171568879680202e-02
2.470680319557095217e+00 -2.418030491039627472e-01 -2.564023577435147611e-02
2.498193274323470714e+00 -2.457721021905704406e-01 -2.598366126400022610e-02
2.526085386872684246e+00 -2.484660392837839960e-01 -2.629421781873152522e-02
2.554069737968727605e+00 -2.506782370031683804e-01 -2.662074407927824196e-02
2.582401607050101688e+00 -2.528201112011985163e-01 -2.693399385290163456e-02
2.611340779184355032e+00 -2.547940376455506417e-01 -2.725675783371858327e-02
2.640798412663212691e+00 -2.566269814624992374e-01 -2.759654272266315669e-02
2.670549573837206925e+00 -2.584293578778694145e-01 -2.794575505048829678e-02
2.700705309620593741e+00 -2.602667359177559536e-01 -2.827361028906742041e-02
2.731123439603189595e+00 -2.622215532378651126e-01 -2.860046421536158873e-02
2.761599927019687595e+00 -2.641117524731482202e-01 -2.889530059894214464e-02
2.791741617799706532e+00 -2.649325740268709262e-01 -2.923397465292398162e-02
2.821279934917838794e+00 -2.644188464665690463e-01 -2.953865002359320341e-02
2.850571991274067685e+00 -2.631210570022965989e-01 -2.984047804001694476e-02
2.880074665999846850e+00 -2.615906327595863834e-01 -3.010490906729567165e-02
2.909610024394588823e+00 -2.600196637419625034e-01 -3.039683166748665885e-02
2.938996039567676188e+00 -2.585380510958419364e-01 -3.068670131196062426e-02
2.967703682680108201e+00 -2.569335992839106853e-01 -3.094770485021266018e-02
2.995553145766971070e+00 -2.552154730410730599e-01 -3.119875351531174387e-02
3.023824256983668857e+00 -2.539171442680747126e-01 -3.151307695182761076e-02
3.053361205797518796e+00 -2.538258860772241166e-01 -3.182148460502056547e-02
3.083875328590384601e+00 -2.549496920531932331e-01 -3.215386790117968213e-02
3.114133016358329176e+00 -2.570419579793893905e-01 -3.249881371463081425e-02
3.144117253884129326e+00 -2.595666076435715341e-01 -3.273703222214778552e-02
3.174321321759991488e+00 -2.624799309152535121e-01 -3.306611370885315787e-02
3.205012646036213386e+00 -2.659218021436355328e-01 -3.347290553089807968e-02
3.236386748924339862e+00 -2.703604759856658157e-01 -3.380888881820525577e-02
3.268279781336855816e+00 -2.759548493493037546e-01 -3.416019258687092580e-02
3.300878793896467212e+00 -2.823437559389384011e-01 -3.451012204289279767e-02
3.334178179736913883e+00 -2.889498731075895721e-01 -3.488272085937653422e-02
3.367782964964133541e+00 -2.952820461443489419e-01 -3.519004508455667729e-02
3.401535034964650706e+00 -3.016372846195027879e-01 -3.564943899706986968e-02
3.436042671709348628e+00 -3.083919527827395646e-01 -3.603280252522028659e-02
3.471359933157811994e+00 -3.155641372640469178e-01 -3.645331159613538624e-02
3.507487518047831099e+00 -3.231316287103208618e-01 -3.690654244322334743e-02
3.544396940410725616e+00 -3.310440226210060732e-01 -3.735837449494165685e-02
3.581804795800924701e+00 -3.391254884082944288e-01 -3.778738383318726995e-02
3.619069315621327831e+00 -3.472633292996502030e-01 -3.824787945620354568e-02
3.656028415480534921e+00 -3.556255634053283043e-01 -3.869511270113471652e-02
3.692623182941439541e+00 -3.646589848317550175e-01 -3.914919998690413738e-02
3.728847800093655351e+00 -3.747636352157220352e-01 -3.956827970264151922e-02
3.764327068077596206e+00 -3.857858895727496185e-01 -4.000262430011091580e-02
3.798660164038499154e+00 -3.974856478624321787e-01 -4.040535793112021157e-02
3.831630108844913174e+00 -4.095001532890835683e-01 -4.077562944841117004e-02
3.863259332355359010e+00 -4.215541833564260266e-01 -4.113875428599163969e-02
3.893666554482092312e+00 -4.334625454186199489e-01 -4.150181798630710184e-02
3.923153126075803687e+00 -4.447936494522288786e-01 -4.181543277616386889e-02
3.951955040006105868e+00 -4.554070673026608396e-01 -4.208372932126046989e-02
3.980020172005928281e+00 -4.652451082108982616e-01 -4.238888617535253867e-02
4.007206789875973563e+00 -4.744133639391515112e-01 -4.263021104827525998e-02
4.034294488031743064e+00 -4.825615080516019173e-01 -4.286947912281971473e-02
4.061553608747161093e+00 -4.895999131568473106e-01 -4.311798693643117963e-02
4.089409224742546201e+00 -4.955480181002661633e-01 -4.335786528096566977e-02
4.118067281254447209e+00 -5.008051529864110396e-01 -4.361830489830474666e-02
4.146918438291877784e+00 -5.055334515366505244e-01 -4.387352013224157105e-02
4.175471095432703450e+00 -5.096583284153823890e-01 -4.410696187776203675e-02
4.204057096003432470e+00 -5.132556169022900461e-01 -4.428506968351531708e-02
4.233112726211992971e+00 -5.162149313817928631e-01 -4.452411985015224810e-02
4.262846296715847139e+00 -5.185735179574790799e-01 -4.471041035974756411e-02
4.293162857194597670e+00 -5.207841580664613890e-01 -4.509377928899107463e-02
4.323346267437883306e+00 -5.227401334157180113e-01 -4.538529855995942358e-02
4.353107470923744060e+00 -5.245923614704630644e-01 -4.564700958992129465e-02
4.382290022152137254e+00 -5.267850008717638310e-01 -4.592764952102431492e-02
4.410931082789510960e+00 -5.295979888378197220e-01 -4.617360250716332631e-02
4.439576296874097494e+00 -5.330278601810436445e-01 -4.641713319172788288e-02
4.468639717090787222e+00 -5.370621681206521059e-01 -4.662581786957501612e-02
4.498135072808240764e+00 -5.418725812636833172e-01 -4.695803430559186697e-02
4.527760994474834710e+00 -5.470948727130607869e-01 -4.727413827072830116e-02
4.557179324898407380e+00 -5.526360901033640083e-01 -4.753513189948746498e-02
4.586553866126329204e+00 -5.585705837230300341e-01 -4.776399476871972388e-02
4.616101858306842942e+00 -5.649793227285297981e-01 -4.799582782645259171e-02
4.646167756157052686e+00 -5.718086753884513707e-01 -4.829909318975632304e-02
4.676789294681179321e+00 -5.788629925097761308e-01 -4.861187652271025533e-02
4.708332229660531887e+00 -5.860271618225293411e-01 -4.893994850237935040e-02
4.741201710689851190e+00 -5.930293733707800996e-01 -4.929398773119834931e-02
4.775099492924923972e+00 -5.996786266378176800e-01 -4.970397454864067949e-02
4.810071132601381194e+00 -6.060789627827661841e-01 -5.019179966297176998e-02
4.845700043081852648e+00 -6.119847406949360247e-01 -5.070035686587930773e-02
4.881744998935161561e+00 -6.170612676736293434e-01 -5.111445913424157717e-02
4.918617537507190107e+00 -6.209746819623208625e-01 -5.151376907172713904e-02
4.956602708050210637e+00 -6.237799388627239816e-01 -5.193852277820977525e-02
4.995235684339937698e+00 -6.257995509575899895e-01 -5.239629525158817636e-02
5.034104235012428319e+00 -6.270741502195192885e-01 -5.284822734252855869e-02
5.073235120907869877e+00 -6.276802639417069507e-01 -5.331198488443553152e-02
5.112545078676885346e+00 -6.277063145889357765e-01 -5.378351575245780836e-02
5.152041551795901064e+00 -6.273322408838684083e-01 -5.424887355456683297e-02
5.191777075593868140e+00 -6.268362314734412521e-01 -5.470518295177883433e-02
5.231830827217798685e+00 -6.266535459282589482e-01 -5.516109982005683310e-02
5.272203204474903870e+00 -6.268306704726099854e-01 -5.564937789954089303e-02
5.312812271414251164e+00 -6.273465839486266349e-01 -5.612939768013491121e-02
5.353725825393751414e+00 -6.282032562181839586e-01 -5.661693725832747659e-02
5.394939644198760931e+00 -6.293988411710660369e-01 -5.709412779158618695e-02
5.436403327536022623e+00 -6.307402978269530669e-01 -5.758833066306929399e-02
5.478103578228046722e+00 -6.320533468032145663e-01 -5.808373149617866021e-02
5.519970816135661984e+00 -6.330078714284208541e-01 -5.858727999366714068e-02
5.561891919101629611e+00 -6.332927367340831504e-01 -5.905603340947648827e-02
5.603990245526812686e+00 -6.329580513157468946e-01 -5.953374659671304553e-02
5.646332924521734853e+00 -6.322049754197237581e-01 -6.001934883967986745e-02
5.688947935225290742e+00 -6.312176893814558376e-01 -6.050479180335734120e-02
5.731793466984339780e+00 -6.302025216757931592e-01 -6.099256048030693433e-02
5.774900681208278819e+00 -6.294774363246404825e-01 -6.148618887718222681e-02


==> figures/7odo.txt <==
x	y
0.000000000000000000e+00 0.000000000000000000e+00
6.651029023377257954e-04 2.233059461240048291e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
8.380738004868736697e-04 2.813240281891990816e-04
1.100698800174349087e-03 3.694164100713966136e-04
4.125132717939593296e-03 1.504365618318947171e-03
9.941113773600860140e-03 5.686029107068265274e-03
1.515869250046509610e-02 1.519774074789508392e-02
1.600940596223862297e-02 2.905462787078516920e-02
1.361834773060978561e-02 4.558563345482569140e-02
1.068885033768884711e-02 6.482938879351392292e-02
7.678217578474328536e-03 8.624141822344617847e-02
4.356712474838883055e-03 1.090100051110777651e-01
9.805282264972268319e-04 1.316585773995633812e-01
-2.217619463234166404e-03 1.529606154302846355e-01
-4.897630459764118309e-03 1.703081691549293841e-01
-4.546175203446242014e-03 1.812204185707277926e-01
1.370881603576429080e-03 1.887651117490797559e-01
1.225063266534049365e-02 1.927954855208360019e-01
2.602772247069013584e-02 1.951789249425082973e-01
4.097642874105143773e-02 1.966089511274497492e-01
5.564011280434468659e-02 1.963297423323758506e-01
6.769947910920426359e-02 1.946335045248475393e-01
7.626550395236830759e-02 1.912355061050984295e-01
8.067148879492745672e-02 1.844663206001158073e-01
8.021218830815547707e-02 1.768099972938166897e-01
7.875614628118786376e-02 1.689318806593421152e-01
7.643519922091193686e-02 1.612683610244654564e-01
7.227470121458506869e-02 1.563703555514189825e-01
6.718076668248394723e-02 1.533083694842841682e-01
6.023948954173564269e-02 1.507461127984730809e-01
5.192856995881003218e-02 1.480879318493386609e-01
4.403048535781860229e-02 1.452618031790157138e-01
3.898854068862280670e-02 1.400887652269655337e-01
3.884539781876353293e-02 1.329670432226269516e-01
4.086198657108235793e-02 1.258305907761740339e-01
4.347696264927967263e-02 1.192721097595021845e-01
4.870657944589593114e-02 1.156666794925670927e-01
5.472782852190412328e-02 1.161571983390770613e-01
5.959777016676815614e-02 1.186292882654914199e-01
6.149761650863509732e-02 1.238820532171615862e-01
6.068591468495863200e-02 1.312345957205688363e-01
5.927256274008259329e-02 1.390325712783447021e-01
6.016279244982532248e-02 1.458709572696471335e-01
6.505119039165108141e-02 1.509282094199921598e-01
7.140040811980709334e-02 1.534451231187137776e-01
7.754634934349599606e-02 1.532060510091238781e-01
8.184734489434919436e-02 1.489909265451433984e-01
8.465760013225422098e-02 1.412532260236632475e-01
8.722112634687376187e-02 1.322212784229403748e-01
9.317280473613699654e-02 1.268833643557769064e-01
1.005636085196389695e-01 1.284452973444992485e-01
1.083086877308263030e-01 1.310630733034831574e-01
1.170400583161988195e-01 1.334415315783119005e-01
1.233440603204643549e-01 1.349798907245899349e-01
1.245296537141257071e-01 1.354969956898679773e-01
1.251354080135193836e-01 1.358381099004114800e-01
1.278136952689919170e-01 1.385303131808960364e-01
1.284262726934747856e-01 1.444920162747488357e-01
1.262170013787667910e-01 1.500288729362561913e-01
1.203487853858709322e-01 1.521997544049460971e-01
1.123021909923360984e-01 1.503928109016303416e-01
1.029751343856672580e-01 1.479215405268888284e-01
9.348257556558864367e-02 1.455145647801208419e-01
8.581883857304183072e-02 1.467667850796600948e-01
8.196946879453609336e-02 1.532724427134865286e-01
8.057254907614598560e-02 1.629411491203085760e-01
8.230682764613084235e-02 1.729773874307302117e-01
8.551248223519937464e-02 1.795660134173166778e-01
8.870556224964901149e-02 1.832090607016274297e-01
9.435499456178866873e-02 1.845897711519018380e-01
1.026456157647290812e-01 1.814085799126000376e-01
1.112000924278267050e-01 1.754767275799808124e-01
1.189464245063942827e-01 1.700953448436217930e-01
1.278819946275993602e-01 1.653733050291095741e-01
1.393662593673351269e-01 1.627629642309796065e-01
1.496006976107689124e-01 1.629586733868201576e-01
1.565151358702395745e-01 1.613394020987269084e-01
1.599345891481734616e-01 1.547226200646562855e-01
1.624489977645528216e-01 1.446830129568079382e-01
1.652276365074080711e-01 1.344772284042406729e-01
1.680289203113714547e-01 1.245351603511180155e-01
1.704759700013920576e-01 1.152190069047700355e-01
1.699589895137988416e-01 1.085371040282928634e-01
1.644548436931168034e-01 1.036965890814706276e-01
1.539147314510422859e-01 1.006806670368725065e-01
1.406510218823247282e-01 9.776340624615925678e-02
1.264515569503502912e-01 9.458433594032554514e-02
1.137664985427169762e-01 9.199129966255140123e-02
1.053095925815212830e-01 8.902757751100896788e-02
1.032619578417788703e-01 8.248245677004072129e-02
1.098963210072958357e-01 7.867006888796192199e-02
1.194546507589489825e-01 7.985579496552600021e-02
1.295024763908623755e-01 8.142739005234733707e-02
1.405479139510055209e-01 8.371969396336505220e-02
1.532788228519967044e-01 8.658273673938562953e-02
1.662356473755246256e-01 8.930514966772945540e-02
1.801313311975776266e-01 9.136048978203249737e-02
1.952992886241819992e-01 9.380200937866389754e-02
2.110096388620936458e-01 9.661663629750270876e-02
2.257529825234074194e-01 9.874918688186680449e-02
2.368476464345043997e-01 1.013962297675728846e-01
2.416415023356689729e-01 1.088054773573000761e-01
2.380133397935050577e-01 1.171637425737203086e-01
2.310620997305757596e-01 1.239553772268429666e-01
2.226608815910450789e-01 1.313333343500229511e-01
2.117299167641465696e-01 1.323269487425124402e-01
1.996226940770902958e-01 1.301105370166160680e-01
1.881685084633828442e-01 1.282846093570910173e-01
1.783239247116485127e-01 1.272835336292861275e-01
1.715249702853099689e-01 1.303870158317388950e-01
1.691330205427622191e-01 1.389707418593420785e-01
1.677397895749085655e-01 1.495302363996609263e-01
1.669906155780592760e-01 1.586495566424315495e-01
1.716047498163174589e-01 1.646999279722079212e-01
1.812903380867432190e-01 1.692364683356746835e-01
1.922420983720102006e-01 1.761629476986243670e-01
2.002965715966824878e-01 1.853693477160789360e-01
2.048827096975806006e-01 1.939637621547603552e-01
2.071430870542833036e-01 2.001345436690692425e-01
2.090234210696257089e-01 2.086267294510272818e-01
2.090528892127836158e-01 2.206295479686985195e-01
2.062480982708095878e-01 2.347787063078681236e-01
1.992180450756274868e-01 2.488941622575224777e-01
1.887537069823784774e-01 2.615701866572605061e-01
1.780743736027856072e-01 2.727909648177817004e-01
1.712417748629518066e-01 2.817937507861693058e-01
1.719966167885976505e-01 2.878409027647086948e-01
1.764600695640500816e-01 2.912854210237682540e-01
1.835420633221808706e-01 2.898429387871045981e-01
1.911869525752022403e-01 2.823589361573041190e-01
1.993484694517573264e-01 2.726244937752888009e-01
2.073256782826265743e-01 2.654068578293742875e-01
2.151049293176124366e-01 2.658998209681161518e-01
2.195692414629368261e-01 2.711356211847077424e-01
2.175037404283516884e-01 2.792581859740623784e-01
2.104940085105664049e-01 2.878744362639479859e-01
2.028866511634015990e-01 2.966990405024465538e-01
1.957378011319682309e-01 3.042949807867881828e-01
1.869912413094565184e-01 3.041821023319993822e-01
1.796644302564689433e-01 2.983423368681252241e-01
1.737607250075168530e-01 2.931630365348509293e-01
1.696939115398630182e-01 2.903548211104859944e-01
1.651636594271349567e-01 2.902424350444264833e-01
1.600232991131105564e-01 2.947598141457286602e-01
1.548304296055249552e-01 3.026482990855030031e-01
1.487772078077030657e-01 3.106347683403005155e-01
1.400125867144778047e-01 3.135466991690963323e-01
1.310416693415901168e-01 3.144197859294183828e-01
1.209442018852818490e-01 3.153323519964449373e-01
1.088210193419808652e-01 3.167012546744562562e-01
9.630462780850394811e-02 3.182046766999146459e-01
8.493511281208955543e-02 3.190424758384702297e-01
7.523646610055693962e-02 3.194447885299135370e-01
6.652968802214552502e-02 3.205237720444571448e-01
5.786419452282128700e-02 3.212372019376383281e-01
5.220349044523645704e-02 3.162676335485967161e-01
5.040764790669451101e-02 3.076030994585070011e-01
4.961509249419145118e-02 2.981441270171827362e-01
5.262719477360895681e-02 2.905627034197312275e-01
5.956053254733965213e-02 2.873706499732031072e-01
6.712890251859726654e-02 2.859059854179590299e-01
7.612765655623214556e-02 2.845823806783235876e-01
8.584610899973342535e-02 2.831464619146101813e-01
9.561567448482057030e-02 2.817071692561755047e-01
1.045820473742119505e-01 2.847023750732407543e-01
1.132666248561479544e-01 2.906212738827803066e-01
1.213945497489218039e-01 2.969055799996088707e-01
1.266672530461126489e-01 3.045515651396940582e-01
1.326301034811215029e-01 3.094984241054849483e-01
1.387193249959098873e-01 3.097877782394723445e-01
1.429614555001476051e-01 3.086562259933244290e-01
1.476205551155938545e-01 3.046194029342057519e-01
1.525851411616885034e-01 2.964894832056610974e-01
1.587081848914351778e-01 2.875209274882515875e-01
1.654168990018870244e-01 2.779920770806290076e-01
1.738371733816507780e-01 2.662165395217747643e-01
1.836038893599931943e-01 2.527905705151762272e-01
1.919865023152448336e-01 2.392582365003733669e-01
1.971512429433266989e-01 2.238078314039941563e-01
1.971691888324255126e-01 2.067490989292235237e-01
1.910517880888563114e-01 1.910937555098074503e-01
1.802766821207910097e-01 1.786997540881664903e-01
1.671118836617321857e-01 1.707458057265388851e-01
1.523810364188778188e-01 1.673721135013808425e-01
1.397435129501328199e-01 1.682396109866488854e-01
1.296193494092556242e-01 1.715231295295796821e-01
1.194961405599271054e-01 1.776560034569343305e-01
1.115567812949377485e-01 1.858132980471213780e-01
1.046844786072766431e-01 1.949698289044205224e-01
9.564577247090617906e-02 2.052233707347177472e-01
8.387045172653617708e-02 2.145078938378076616e-01
7.181048280607273127e-02 2.214722472622800420e-01
5.864147954512247130e-02 2.274370312751204659e-01
4.428843067633624758e-02 2.325952921183633559e-01
3.046742189411962703e-02 2.364443754227438244e-01
1.958520356134423393e-02 2.393753890273234708e-01
1.244313301907700939e-02 2.423760247112641542e-01
7.872521688992648037e-03 2.472261686029896266e-01
7.560191987134264914e-03 2.552141698995802344e-01
9.972737893586233401e-03 2.658388640736627506e-01
1.358618765204247861e-02 2.790637962897103974e-01
1.781558509202262053e-02 2.937523490788097602e-01
2.204547753850235811e-02 3.076106296132652407e-01
2.601913707000702569e-02 3.203944825032252197e-01
2.991306703164528513e-02 3.323579603006923677e-01
3.418697787242319652e-02 3.450723483013741766e-01
3.933441183279869080e-02 3.604014536810665748e-01
4.541032686941876700e-02 3.773984626718954738e-01


==> figures/7odofog.txt <==
x	y
0.000000000000000000e+00 0.000000000000000000e+00
6.650053998254719725e-04 2.235961903409838380e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
8.379129891396362023e-04 2.818026867637884124e-04
1.100285286402551089e-03 3.706448807012143734e-04
4.119948432374875499e-03 1.518064511629593901e-03
9.878981098881434511e-03 5.772278893980717189e-03
1.491701883385852107e-02 1.538012341942208809e-02
1.553372152376240010e-02 2.925319951612448052e-02
1.293839465977386118e-02 4.575361900585277197e-02
9.759713446524776945e-03 6.495786558926727738e-02
6.431313562736835562e-03 8.632281774331954094e-02
2.758513079420365013e-03 1.090373794808789654e-01
-9.506287318707118406e-04 1.316338099083344537e-01
-4.425406887661948938e-03 1.528924879446429130e-01
-7.293980662367261121e-03 1.702098064055756199e-01
-7.030252892765371901e-03 1.811252173838169000e-01
-1.165972469417765004e-03 1.887155719505273221e-01
9.669082264115443776e-03 1.928734615849395373e-01
2.340714052586797753e-02 1.954756729809095650e-01
3.832522098741732858e-02 1.971963337776685699e-01
5.299308932362051250e-02 1.972248781455341882e-01
6.509115740121143578e-02 1.958297737444681941e-01
7.373689885889167517e-02 1.926451450938213850e-01
7.826676577635729992e-02 1.859619994563917744e-01
7.798274316292631847e-02 1.782966179764863268e-01
7.676260598596636175e-02 1.703785690199523528e-01
7.464204562477687321e-02 1.626585460025313234e-01
7.059829533827259584e-02 1.576584035166895270e-01
6.558335326311423574e-02 1.544709943830571142e-01
5.871963673157520186e-02 1.517072806906834270e-01
5.049236690800013722e-02 1.488004958033838643e-01
4.269290217760637884e-02 1.457139747982524325e-01
3.787432744364215009e-02 1.403397043612758521e-01
3.806828942553885237e-02 1.332200793895123858e-01
4.041833145444526793e-02 1.261864541755731706e-01
4.335772472854017290e-02 1.197680848392385505e-01
4.878339056132291462e-02 1.164739961367373677e-01
5.476465958791000566e-02 1.173232610567163520e-01
5.946457813003068471e-02 1.201006778489161764e-01
6.098012329333597076e-02 1.254756082753534785e-01
5.966082456729360217e-02 1.327548047459322922e-01
5.771042864187342358e-02 1.404359935197599385e-01
5.815091659528869028e-02 1.473153637428549212e-01
6.271687865135641693e-02 1.526656483445160695e-01
6.890026550403108296e-02 1.555734345573281108e-01
7.505159659595338206e-02 1.556935492684160538e-01
7.958709072727641887e-02 1.517308289751094219e-01
8.285463567456510803e-02 1.441742294215456466e-01
8.598093156436487083e-02 1.353219070595887419e-01
9.229095424764126310e-02 1.304271645779962463e-01
9.955083589494807816e-02 1.325262456975360992e-01
1.070847676787652913e-01 1.357012309387826410e-01
1.156124618000542448e-01 1.387299063112118480e-01
1.217717294043323129e-01 1.407717585310404307e-01
1.229106841799570554e-01 1.413847845048830099e-01
1.234860634660184808e-01 1.417749503753346907e-01
1.259158539855309011e-01 1.446918614924690982e-01
1.259680565579057721e-01 1.506855405315915830e-01
1.232240644801016194e-01 1.559748117642350829e-01
1.171631106009322076e-01 1.575056432597487788e-01
1.093641111751237766e-01 1.548250884209758926e-01
1.003733434465009650e-01 1.513224836982967614e-01
9.121497332260344870e-02 1.478545819404028516e-01
8.347066964858392002e-02 1.482789851322398045e-01
7.896961474421738958e-02 1.543548142061083872e-01
7.658648860783273671e-02 1.638286686538677206e-01
7.726958614802052761e-02 1.739921733523983050e-01
7.976493649761039195e-02 1.808827146153869636e-01
8.257919969522375947e-02 1.848273707707494551e-01
8.807589586053395092e-02 1.867229661967846066e-01
9.662773724136787534e-02 1.843310033642277523e-01
1.057123703268587067e-01 1.792470325246812990e-01
1.139578072022498362e-01 1.746671125318423612e-01
1.233353157285806828e-01 1.709007676309250434e-01
1.350319522629691571e-01 1.695245939641593924e-01
1.451905020400257873e-01 1.707875853425046830e-01
1.522250669255935385e-01 1.698487957496268852e-01
1.562591328523865730e-01 1.635851521597484759e-01
1.597622632937313047e-01 1.538464248839791770e-01
1.635688391580709111e-01 1.439778846330500295e-01
1.673748729524050238e-01 1.343754807572510590e-01
1.707748892932951790e-01 1.253636440129776430e-01
1.709083734967892787e-01 1.186666867085304916e-01
1.658871731789003656e-01 1.133223242763447686e-01
1.557184626919802806e-01 1.092244502476506923e-01
1.428522188402930881e-01 1.048775279899277491e-01
1.291073780871318244e-01 1.001011648437237916e-01
1.168203009636883671e-01 9.601898446933725129e-02
1.088203128895574440e-01 9.199338102611337442e-02
1.077334262214420246e-01 8.523122694582709047e-02
1.148867545591394229e-01 8.252327324718092272e-02
1.241398138162705528e-01 8.519571866715813790e-02
1.338072091685043874e-01 8.835333080520760274e-02
1.443399439333455103e-01 9.239263852021291357e-02
1.564274856262047597e-01 9.730829806917183633e-02
1.687499523259300971e-01 1.021512348942942988e-01
1.820909197764574439e-01 1.065481438624597960e-01
1.966039310857940758e-01 1.115879941651328755e-01
2.115654908956860203e-01 1.171458420181298588e-01
2.256774402543954006e-01 1.219182270391430678e-01
2.360674990798500017e-01 1.266155561873960333e-01
2.393087530487524039e-01 1.348182061257131581e-01
2.340783536898743966e-01 1.422819643809452861e-01
2.259226841571260191e-01 1.475669443450123852e-01
2.162088335820712970e-01 1.530977392453553299e-01
2.052999623848756339e-01 1.518516676362923201e-01
1.938785465682169584e-01 1.472636547298358523e-01
1.830358068845209796e-01 1.431443989337421452e-01
1.736052152600225384e-01 1.401470373129862779e-01
1.663376440036998805e-01 1.418539193674420995e-01
1.623311879690494397e-01 1.498153494247153883e-01
1.588927045420116257e-01 1.598960934734578176e-01
1.563844820195518515e-01 1.686947732396000543e-01
1.597682443570873356e-01 1.755088608559493835e-01
1.683944323853478198e-01 1.818319007573262203e-01
1.777659839473245962e-01 1.907804473223182473e-01
1.838441691410054868e-01 2.013959196691502973e-01
1.866378660294559511e-01 2.107274927542519827e-01
1.876453996752023012e-01 2.172216469022330010e-01
1.877728123919077396e-01 2.259175837674291532e-01
1.853484476008940285e-01 2.376731230700762088e-01
1.796882726145054010e-01 2.509398026489483291e-01
1.698745509183487989e-01 2.632829728005779968e-01
1.570090701778454334e-01 2.735138652030282280e-01
1.442170997370862962e-01 2.822497416692311689e-01
1.356663815942126816e-01 2.896353701728689445e-01
1.351637068499680905e-01 2.957111766779241813e-01
1.388383298928384524e-01 2.999837693558056184e-01
1.460663547183517763e-01 2.999795795442061208e-01
1.550591395124103766e-01 2.941830983153596035e-01
1.650383555550197223e-01 2.863223258574820740e-01
1.743554358884901179e-01 2.809552547051191729e-01
1.818398675749942628e-01 2.831395241994577594e-01
1.850337475062379389e-01 2.892284755588988010e-01
1.811494399375054853e-01 2.966513658749765359e-01
1.723407337522099014e-01 3.034172234779123345e-01
1.629014832609330388e-01 3.102477027818661415e-01
1.541623583346725945e-01 3.159348549177584675e-01
1.457006087356406965e-01 3.137032393265299368e-01
1.399682006838086912e-01 3.062922836912879698e-01
1.354777780965677192e-01 2.998488190692199518e-01
1.322023934623561825e-01 2.961482678776785060e-01
1.278330470592764501e-01 2.949648588109805014e-01
1.217864794320371313e-01 2.981729228296984835e-01
1.148924241652430345e-01 3.046279809452894782e-01
1.071058336219375406e-01 3.109314386216903703e-01
9.788954433531396604e-02 3.116275954913615420e-01
8.897736898825267526e-02 3.102804671154115179e-01
7.896412583234051208e-02 3.086909171952547659e-01
6.687959729949638499e-02 3.070137509083836758e-01
5.438923282337562726e-02 3.053076969414323383e-01
4.317886710216151808e-02 3.032364519209276854e-01
3.370193685927790062e-02 3.011354272043685887e-01
2.501345598442978463e-02 2.999156729625878648e-01
1.647198873399548583e-02 2.983097696796772613e-01
1.238805711270649090e-02 2.919792944115050526e-01
1.302910887252605593e-02 2.831541426981392662e-01
1.488051480042371262e-02 2.738452515226691419e-01
1.988083471896227167e-02 2.674006161499274947e-01
2.743287962909845418e-02 2.662968641746110698e-01
3.510627071256885307e-02 2.670337732268838193e-01
4.410820330735096273e-02 2.683352002676499537e-01
5.383100893569436191e-02 2.697416451843864804e-01
6.359672747931804926e-02 2.711994986393021501e-01
7.128014338546671824e-02 2.767068537624509106e-01
7.784171673562900740e-02 2.849165197904879321e-01
8.374194957967333319e-02 2.933263276494033067e-01
8.646355321771291569e-02 3.022098483312062878e-01
9.069876373606663988e-02 3.086955874580856740e-01
9.643130448790930564e-02 3.107718294576498619e-01
1.008194191810355272e-01 3.109425434706367675e-01
1.064735950793858216e-01 3.084906444226848676e-01
1.136286194433908936e-01 3.022021686174069521e-01
1.221510130759287660e-01 2.954717442753856949e-01
1.314056806703359503e-01 2.883895809379872222e-01
1.429824772476209482e-01 2.796981166871221336e-01
1.563790562432754161e-01 2.698911101198885332e-01
1.685230034006414135e-01 2.595984256560797121e-01
1.782709053005886168e-01 2.465429147580026348e-01
1.837566886616384121e-01 2.303863464014730966e-01
1.830923094309393762e-01 2.135880327987082217e-01
1.770960460397513481e-01 1.982947348779877661e-01
1.674323295289530666e-01 1.863259528829080414e-01
1.547977378020338746e-01 1.780285190388484207e-01
1.426698223751693417e-01 1.743685583642839709e-01
1.320401318491986331e-01 1.738101452494942023e-01
1.203895762481281134e-01 1.758964893046870426e-01
1.100264964103783577e-01 1.806084951942106831e-01
1.002695750797359675e-01 1.865981849794736969e-01
8.807232629359904030e-02 1.927662302959551321e-01
7.368616830848645494e-02 1.969976943743903253e-01
5.989870650052029483e-02 1.989596778557236600e-01
4.545446590632579165e-02 1.995618430404025867e-01
3.021769675533751351e-02 1.989019045682945408e-01
1.597437917041693092e-02 1.971823859545562552e-01
4.800808354604824829e-03 1.957085931048376248e-01
-2.945372609733465461e-03 1.957258769970063594e-01
-9.048669315603980953e-03 1.984081207750278131e-01
-1.245037546921182701e-02 2.056411386687519438e-01
-1.439240688908055392e-02 2.163622529665606975e-01
-1.628640089978444089e-02 2.299405441141462725e-01
-1.823545657467135969e-02 2.451011298438805774e-01
-1.986864018458946515e-02 2.594982721197955366e-01
-2.130462194852492455e-02 2.728082178996217855e-01
-2.253049531144756673e-02 2.853296617195705265e-01
-2.379593300517922339e-02 2.986833153889880133e-01
-2.545697604491371085e-02 3.147681445633959130e-01
-2.701699295885486365e-02 3.327510140841978270e-01


==> figures/d8.txt <==
v_norm	ang_norm	zupt_gt	t
7.821884964553406632e-04 2.739477795621683156e-04 0.000000000000000000e+00 0.000000000000000000e+00
7.784155837238954665e-04 1.887482048554500432e-04 0.000000000000000000e+00 1.001251564455569489e-02
7.760359272789404874e-04 7.628068682140970393e-05 0.000000000000000000e+00 2.002503128911138977e-02
7.778490982068006010e-04 7.460054093925924418e-05 0.000000000000000000e+00 3.003754693366708639e-02
7.796341183095790084e-04 7.369195148165089723e-05 0.000000000000000000e+00 4.005006257822277954e-02
7.790116976536873425e-04 7.654004866668164214e-05 0.000000000000000000e+00 5.006257822277847269e-02
7.764328039621925777e-04 1.233288811787026733e-04 0.000000000000000000e+00 6.007509386733417278e-02
7.741373079948969931e-04 1.768575210638945780e-04 0.000000000000000000e+00 7.008760951188985899e-02
7.743961787463133272e-04 1.820473482925088072e-04 0.000000000000000000e+00 8.010012515644555908e-02
7.738542580268276952e-04 1.233113943412368282e-04 0.000000000000000000e+00 9.011264080100125917e-02
7.729756039626669521e-04 9.935209440228079923e-05 0.000000000000000000e+00 1.001251564455569454e-01
7.718719766139915369e-04 1.304846227383194544e-04 0.000000000000000000e+00 1.101376720901126455e-01
7.699775703478557807e-04 1.334669675105894389e-04 0.000000000000000000e+00 1.201501877346683456e-01
7.673662785382339389e-04 1.556219098202990894e-04 0.000000000000000000e+00 1.301627033792240318e-01
7.662331157145718837e-04 1.596218226030691393e-04 0.000000000000000000e+00 1.401752190237797180e-01
7.672520378572675109e-04 1.332436891722758995e-04 0.000000000000000000e+00 1.501877346683354320e-01
7.666286246880802280e-04 6.488944089589585061e-05 0.000000000000000000e+00 1.602002503128911182e-01
7.626336186274683447e-04 9.515725625745534324e-05 0.000000000000000000e+00 1.702127659574468044e-01
7.629168240052254741e-04 1.605814008070824287e-04 0.000000000000000000e+00 1.802252816020025183e-01
7.645042174367229753e-04 1.308685855894920933e-04 0.000000000000000000e+00 1.902377972465582046e-01
7.642209906160219628e-04 8.946719277911949317e-05 0.000000000000000000e+00 2.002503128911138908e-01
7.589505720959748578e-04 1.796504454763259964e-04 0.000000000000000000e+00 2.102628285356696047e-01
7.572235222480671766e-04 1.383600619694121017e-04 0.000000000000000000e+00 2.202753441802252909e-01
7.581283319502428496e-04 7.751748385285011668e-05 0.000000000000000000e+00 2.302878598247809772e-01
7.566831537855851428e-04 1.873961810522027367e-04 0.000000000000000000e+00 2.403003754693366911e-01
7.535112589527277532e-04 1.288503235372413650e-04 0.000000000000000000e+00 2.503128911138923773e-01
7.560597245744224947e-04 1.149034335809893161e-04 0.000000000000000000e+00 2.603254067584480635e-01
7.594881343578933040e-04 1.922491830839938970e-04 0.000000000000000000e+00 2.703379224030037498e-01
7.597433922046004009e-04 8.285081952524936063e-05 0.000000000000000000e+00 2.803504380475594360e-01
7.575614931477933460e-04 1.878041266422265649e-04 0.000000000000000000e+00 2.903629536921151777e-01
7.539358657421803755e-04 1.189848517450503015e-04 0.000000000000000000e+00 3.003754693366708639e-01
7.528294470896554434e-04 1.413925386113264963e-04 0.000000000000000000e+00 3.103879849812265501e-01
7.513847472988201704e-04 1.255839554719006212e-04 0.000000000000000000e+00 3.204005006257822363e-01
7.495424985452280638e-04 3.893785426616657098e-05 0.000000000000000000e+00 3.304130162703379225e-01
7.441118830677734101e-04 9.034169507161511343e-05 0.000000000000000000e+00 3.404255319148936088e-01
7.469075122973834390e-04 2.233560053842034666e-04 0.000000000000000000e+00 3.504380475594492950e-01
7.478734175192521634e-04 2.710070798550206833e-04 0.000000000000000000e+00 3.604505632040050367e-01
7.455774612623365747e-04 1.510480084067078194e-04 0.000000000000000000e+00 3.704630788485607229e-01
7.422910707977548777e-04 2.260528392075654967e-04 0.000000000000000000e+00 3.804755944931164091e-01
7.407312433014793390e-04 3.326556700381560951e-04 0.000000000000000000e+00 3.904881101376720953e-01
7.400222675280675264e-04 2.814579971586630264e-04 0.000000000000000000e+00 4.005006257822277815e-01
7.389171505741034922e-04 5.398098915174589179e-05 0.000000000000000000e+00 4.105131414267834677e-01
7.361683518823874213e-04 1.534815960803036499e-04 0.000000000000000000e+00 4.205256570713392095e-01
7.330561303811986180e-04 1.619715798238896510e-04 0.000000000000000000e+00 4.305381727158948957e-01
7.342152996410301717e-04 1.044888515060552749e-04 0.000000000000000000e+00 4.405506883604505819e-01
7.365657971004396960e-04 1.899528058314100501e-04 0.000000000000000000e+00 4.505632040050062681e-01
7.358028712308868321e-04 3.240654055127083818e-04 0.000000000000000000e+00 4.605757196495619543e-01
7.331930651881823652e-04 3.515200442868294888e-04 0.000000000000000000e+00 4.705882352941176405e-01
7.311537959820771371e-04 2.318448844666621395e-04 0.000000000000000000e+00 4.806007509386733823e-01
7.297692129911115223e-04 1.440702207199280876e-04 0.000000000000000000e+00 4.906132665832290685e-01
7.291694524977530237e-04 2.311828801544312949e-04 0.000000000000000000e+00 5.006257822277847547e-01
7.260242989708188318e-04 2.297551516885957916e-04 0.000000000000000000e+00 5.106382978723403854e-01
7.237574364836559708e-04 2.506293218712638969e-04 0.000000000000000000e+00 5.206508135168961271e-01
7.238140539226852518e-04 2.975401754372348898e-04 0.000000000000000000e+00 5.306633291614518688e-01
7.247219065294036294e-04 2.712959499113825278e-04 0.000000000000000000e+00 5.406758448060074995e-01
7.227699772473935268e-04 1.829320843082297662e-04 0.000000000000000000e+00 5.506883604505632412e-01
7.199088162245996340e-04 1.649459502547897052e-04 0.000000000000000000e+00 5.607008760951188719e-01
7.214059388609367438e-04 2.414001196544890752e-04 0.000000000000000000e+00 5.707133917396746137e-01
7.231351709399021742e-04 2.150901644451046711e-04 0.000000000000000000e+00 5.807259073842303554e-01
7.207262265285285579e-04 5.497556180517123995e-05 0.000000000000000000e+00 5.907384230287859861e-01
7.172722297794016958e-04 1.502754344490554869e-04 0.000000000000000000e+00 6.007509386733417278e-01
7.162793865637198405e-04 2.133998610884337596e-04 0.000000000000000000e+00 6.107634543178973585e-01
7.154285864353731846e-04 1.373565014805422770e-04 0.000000000000000000e+00 6.207759699624531002e-01
7.155970658032032722e-04 8.269471022244914813e-05 0.000000000000000000e+00 6.307884856070087309e-01
7.152290831089694193e-04 1.765346361855601521e-04 0.000000000000000000e+00 6.408010012515644727e-01
7.147468971077714688e-04 1.892580431079087726e-04 0.000000000000000000e+00 6.508135168961202144e-01
7.129617676056426972e-04 1.020622324826648056e-04 0.000000000000000000e+00 6.608260325406758451e-01
7.115453314188024004e-04 8.636265008439134494e-05 0.000000000000000000e+00 6.708385481852315868e-01
7.100435379982616545e-04 1.537365847321586006e-04 0.000000000000000000e+00 6.808510638297872175e-01
7.076368709037107870e-04 1.384136423083971344e-04 0.000000000000000000e+00 6.908635794743429592e-01
7.064777390532726332e-04 4.313255833680348765e-05 0.000000000000000000e+00 7.008760951188985899e-01
7.069548517457473723e-04 9.776224383532956233e-05 0.000000000000000000e+00 7.108886107634543317e-01
7.082348896325442499e-04 2.107825159299459711e-04 0.000000000000000000e+00 7.209011264080100734e-01
7.063607476692163132e-04 1.216430569673569663e-04 0.000000000000000000e+00 7.309136420525657041e-01
7.056264837949334729e-04 6.064743020606610103e-05 0.000000000000000000e+00 7.409261576971214458e-01
7.061047513030521477e-04 2.192461157385548157e-04 0.000000000000000000e+00 7.509386733416770765e-01
7.038667869321379826e-04 1.950464506618969493e-04 0.000000000000000000e+00 7.609511889862328182e-01
7.026486347730911313e-04 1.047174017277179117e-04 0.000000000000000000e+00 7.709637046307885599e-01
7.006644769738400213e-04 3.647916264268421995e-04 0.000000000000000000e+00 7.809762202753441906e-01
6.982278500691631133e-04 2.367246577539942345e-04 0.000000000000000000e+00 7.909887359198999324e-01
6.921723293501528488e-04 3.551933242253195108e-04 0.000000000000000000e+00 8.010012515644555631e-01
6.902451080745440268e-04 2.132030168473891504e-04 0.000000000000000000e+00 8.110137672090113048e-01
6.908648436894837454e-04 3.705297482463911868e-05 0.000000000000000000e+00 8.210262828535669355e-01
6.921714326954324327e-04 1.350627085253545728e-04 0.000000000000000000e+00 8.310387984981226772e-01
6.934121745361718865e-04 1.813540453055698684e-04 0.000000000000000000e+00 8.410513141426784189e-01
6.907531250146247423e-04 1.971429266806976489e-04 0.000000000000000000e+00 8.510638297872340496e-01
6.890760762696868016e-04 1.247898951551545781e-04 0.000000000000000000e+00 8.610763454317897914e-01
6.875744418749106177e-04 1.521906708564375313e-04 0.000000000000000000e+00 8.710888610763454221e-01
6.873755997734735598e-04 1.523657676861976066e-04 0.000000000000000000e+00 8.811013767209011638e-01
6.829554673483844481e-04 6.296700855808487300e-05 0.000000000000000000e+00 8.911138923654567945e-01
6.841180959195994641e-04 8.501246452054479687e-05 0.000000000000000000e+00 9.011264080100125362e-01
6.815679119117115095e-04 1.431957389552378343e-04 0.000000000000000000e+00 9.111389236545682779e-01
6.743191257037366377e-04 1.478542602246487117e-04 0.000000000000000000e+00 9.211514392991239086e-01
6.757870103080259845e-04 1.949427504763139106e-04 0.000000000000000000e+00 9.311639549436796504e-01
6.847156154727255389e-04 2.007282537567648209e-04 0.000000000000000000e+00 9.411764705882352811e-01
6.859589100071296222e-04 1.147895254059730705e-04 0.000000000000000000e+00 9.511889862327910228e-01
6.787648129798495595e-04 4.306221226592605678e-05 0.000000000000000000e+00 9.612015018773467645e-01
6.795854212807663679e-04 1.417197045044859204e-04 0.000000000000000000e+00 9.712140175219023952e-01
6.796190758525359624e-04 1.968228508304725169e-04 0.000000000000000000e+00 9.812265331664581369e-01
6.776673795156210392e-04 1.950358510996819746e-04 0.000000000000000000e+00 9.912390488110137676e-01
6.762506662916368660e-04 1.764959344127955217e-04 0.000000000000000000e+00 1.001251564455569509e+00
6.759428673836729304e-04 1.924400865458209865e-04 0.000000000000000000e+00 1.011264080100125140e+00
6.734741818714016972e-04 1.773712699923228305e-04 0.000000000000000000e+00 1.021276595744680771e+00
6.716609576312781256e-04 1.124407473419820555e-04 0.000000000000000000e+00 1.031289111389236623e+00
6.719175717046858278e-04 1.331890274957887692e-04 0.000000000000000000e+00 1.041301627033792254e+00
6.702739448497622163e-04 2.327337860354161138e-04 0.000000000000000000e+00 1.051314142678347885e+00
6.678918059121905990e-04 2.546026802502665293e-04 0.000000000000000000e+00 1.061326658322903738e+00
6.665876143771734368e-04 1.960661323360908461e-04 0.000000000000000000e+00 1.071339173967459368e+00
6.661909690252310317e-04 9.463081179780833102e-05 0.000000000000000000e+00 1.081351689612014999e+00
6.650907545618733960e-04 6.690916290306815682e-05 0.000000000000000000e+00 1.091364205256570852e+00
6.629598133803614023e-04 1.357122579935279535e-04 0.000000000000000000e+00 1.101376720901126482e+00
6.625647515732399845e-04 1.052868484325685531e-04 0.000000000000000000e+00 1.111389236545682113e+00
6.626486024706063375e-04 1.952510126221747267e-04 0.000000000000000000e+00 1.121401752190237744e+00
6.615716013528153208e-04 3.100790514529578310e-04 0.000000000000000000e+00 1.131414267834793597e+00
6.599548105985353743e-04 3.146896141885638810e-04 0.000000000000000000e+00 1.141426783479349227e+00
6.576022446866574070e-04 2.273184913342837321e-04 0.000000000000000000e+00 1.151439299123904858e+00
6.569796472409827328e-04 1.107522954643255721e-04 0.000000000000000000e+00 1.161451814768460711e+00
6.567516242015449587e-04 7.445511538062189077e-05 0.000000000000000000e+00 1.171464330413016341e+00
6.553683571075367151e-04 7.079865314926185734e-05 0.000000000000000000e+00 1.181476846057571972e+00
6.519399674375293179e-04 1.330179634830864761e-04 0.000000000000000000e+00 1.191489361702127603e+00
6.493836349184678577e-04 1.846210077929516340e-04 0.000000000000000000e+00 1.201501877346683456e+00
6.477962057056320692e-04 2.663946703973412485e-04 0.000000000000000000e+00 1.211514392991239086e+00
6.461254270992223062e-04 2.800266676237294174e-04 0.000000000000000000e+00 1.221526908635794717e+00
6.473997162739546446e-04 2.880859991594231033e-04 0.000000000000000000e+00 1.231539424280350570e+00
6.479103235650130214e-04 1.537860664449982879e-04 0.000000000000000000e+00 1.241551939924906200e+00
6.464413314504046520e-04 7.433803351614186664e-05 0.000000000000000000e+00 1.251564455569461831e+00
6.423281715013263310e-04 7.161348909716197498e-05 0.000000000000000000e+00 1.261576971214017462e+00
6.423539414548285051e-04 1.762313063109395583e-04 0.000000000000000000e+00 1.271589486858573315e+00
6.433176462530294099e-04 2.363625632810917711e-04 0.000000000000000000e+00 1.281602002503128945e+00
6.427295565804188844e-04 2.902654327820679411e-04 0.000000000000000000e+00 1.291614518147684576e+00
6.389843222930339421e-04 2.169469759272504232e-04 0.000000000000000000e+00 1.301627033792240429e+00
6.340538123819715712e-04 1.467614451853254255e-04 0.000000000000000000e+00 1.311639549436796059e+00
6.317834984378003843e-04 1.070047607243964879e-04 0.000000000000000000e+00 1.321652065081351690e+00
6.315852149225284961e-04 1.067377140774611880e-04 0.000000000000000000e+00 1.331664580725907321e+00
6.328896476492080038e-04 1.339887673252620375e-04 0.000000000000000000e+00 1.341677096370463174e+00
6.315850982449792549e-04 1.446953110955560774e-04 0.000000000000000000e+00 1.351689612015018804e+00
6.308213353874949541e-04 3.013990170334082046e-04 0.000000000000000000e+00 1.361702127659574435e+00
6.286115389484688096e-04 3.277295123020020008e-04 0.000000000000000000e+00 1.371714643304130288e+00
6.279909731983560322e-04 2.921754566732942190e-04 0.000000000000000000e+00 1.381727158948685918e+00
6.246421459242245408e-04 1.883405961324886174e-04 0.000000000000000000e+00 1.391739674593241549e+00
6.237071284004940507e-04 9.947820171950919120e-05 0.000000000000000000e+00 1.401752190237797180e+00
6.238776883252654957e-04 4.452484355151738410e-05 0.000000000000000000e+00 1.411764705882353033e+00
6.237678100443708878e-04 7.213175189448446352e-05 0.000000000000000000e+00 1.421777221526908663e+00
6.186090774448938130e-04 1.637656122546824334e-04 0.000000000000000000e+00 1.431789737171464294e+00
6.166518096371563246e-04 2.943801545813757052e-04 0.000000000000000000e+00 1.441802252816020147e+00
6.174770262566408067e-04 3.503478987293021725e-04 0.000000000000000000e+00 1.451814768460575777e+00
6.157165679716499482e-04 3.175818105709455903e-04 0.000000000000000000e+00 1.461827284105131408e+00
6.139949719336500753e-04 2.102917633982869503e-04 0.000000000000000000e+00 1.471839799749687039e+00
6.126884199531163486e-04 1.491894150635801153e-04 0.000000000000000000e+00 1.481852315394242892e+00
6.104791653880515959e-04 1.109174434789510672e-04 0.000000000000000000e+00 1.491864831038798522e+00
6.037878627151440584e-04 9.519288988234475253e-05 0.000000000000000000e+00 1.501877346683354153e+00
6.041279111216986885e-04 1.407908937537856735e-04 0.000000000000000000e+00 1.511889862327910006e+00
6.096535243923165018e-04 2.376715291199246142e-04 0.000000000000000000e+00 1.521902377972465636e+00
6.112741577414916106e-04 3.093028609691470649e-04 0.000000000000000000e+00 1.531914893617021267e+00
6.062263632678882835e-04 2.737231120798483538e-04 0.000000000000000000e+00 1.541927409261577120e+00
6.022453226744891837e-04 1.639673953816495370e-04 0.000000000000000000e+00 1.551939924906132751e+00
5.990566199350291386e-04 1.220205655798185888e-04 0.000000000000000000e+00 1.561952440550688381e+00
5.965361403615006839e-04 1.415866635767906256e-04 0.000000000000000000e+00 1.571964956195244012e+00
5.971375275465088360e-04 1.399598193887601502e-04 0.000000000000000000e+00 1.581977471839799865e+00
5.968020817597017745e-04 1.486219711011735811e-04 0.000000000000000000e+00 1.591989987484355495e+00
5.938721661822446776e-04 1.919115045983829746e-04 0.000000000000000000e+00 1.602002503128911126e+00
5.918367168759384837e-04 2.145183668189604013e-04 0.000000000000000000e+00 1.612015018773466979e+00
5.912555428987355732e-04 1.838359097579988111e-04 0.000000000000000000e+00 1.622027534418022610e+00
5.888331278107941527e-04 1.397068789945680436e-04 0.000000000000000000e+00 1.632040050062578240e+00
5.852012554411152373e-04 1.624085489271864281e-04 0.000000000000000000e+00 1.642052565707133871e+00
5.829129339294526453e-04 1.412324409018393765e-04 0.000000000000000000e+00 1.652065081351689724e+00
5.810230816414443207e-04 1.398358156716168570e-04 0.000000000000000000e+00 1.662077596996245354e+00
5.805287114739767071e-04 2.229950514512341172e-04 0.000000000000000000e+00 1.672090112640800985e+00
5.806961072023676543e-04 2.829028074518857589e-04 0.000000000000000000e+00 1.682102628285356838e+00
5.799317410060232528e-04 2.524410710695297686e-04 0.000000000000000000e+00 1.692115143929912469e+00
5.789055437781635578e-04 1.558772773655383724e-04 0.000000000000000000e+00 1.702127659574468099e+00
5.748379052146015446e-04 1.621654707172879596e-04 0.000000000000000000e+00 1.712140175219023730e+00
5.723670629913535108e-04 1.678088742256176279e-04 0.000000000000000000e+00 1.722152690863579583e+00
5.702127751393184629e-04 1.443429802648323003e-04 0.000000000000000000e+00 1.732165206508135213e+00
5.713043977541704382e-04 1.158376068029102828e-04 0.000000000000000000e+00 1.742177722152690844e+00
5.703157397207630000e-04 1.268691381760885667e-04 0.000000000000000000e+00 1.752190237797246697e+00
5.672402663095600130e-04 1.514632864322412167e-04 0.000000000000000000e+00 1.762202753441802328e+00
5.640950785742701633e-04 1.052199960794616122e-04 0.000000000000000000e+00 1.772215269086357958e+00
5.645899374479317794e-04 1.073815412568877463e-04 0.000000000000000000e+00 1.782227784730913589e+00
5.632289547705986643e-04 1.274739944271205817e-04 0.000000000000000000e+00 1.792240300375469442e+00
5.614961821743609700e-04 6.954290553334975349e-05 0.000000000000000000e+00 1.802252816020025072e+00
5.591646438344629721e-04 1.150560508027733694e-04 0.000000000000000000e+00 1.812265331664580703e+00
5.593061990061832514e-04 2.091953691069610248e-04 0.000000000000000000e+00 1.822277847309136556e+00
5.535244779455546693e-04 2.563241387706694289e-04 0.000000000000000000e+00 1.832290362953692187e+00
5.524316611144308156e-04 6.805565525773778375e-05 0.000000000000000000e+00 1.842302878598247817e+00
5.520897886386983647e-04 1.204297096362090433e-04 0.000000000000000000e+00 1.852315394242803448e+00
5.518155498303776128e-04 1.657515448735345895e-04 0.000000000000000000e+00 1.862327909887359301e+00
5.489347348503185618e-04 2.765685284677730539e-04 0.000000000000000000e+00 1.872340425531914931e+00
5.476071433851894404e-04 2.436863923606395678e-04 0.000000000000000000e+00 1.882352941176470562e+00
5.442150103302073041e-04 2.295215111993968325e-04 0.000000000000000000e+00 1.892365456821026415e+00
5.441132211002163007e-04 1.959446175983753065e-04 0.000000000000000000e+00 1.902377972465582046e+00
5.413168969359632380e-04 1.946383952871493016e-04 0.000000000000000000e+00 1.912390488110137676e+00
5.402074559476009773e-04 2.565008949103756764e-04 0.000000000000000000e+00 1.922403003754693529e+00
5.389666861427288864e-04 2.402310760976754541e-04 0.000000000000000000e+00 1.932415519399249160e+00
5.380660638112866800e-04 1.666879254654569258e-04 0.000000000000000000e+00 1.942428035043804790e+00
5.361924619026551273e-04 1.687698732314763959e-04 0.000000000000000000e+00 1.952440550688360421e+00
5.344609362496216152e-04 2.256323434928719199e-04 0.000000000000000000e+00 1.962453066332916274e+00
5.325886934511501981e-04 2.328165064483442011e-04 0.000000000000000000e+00 1.972465581977471905e+00
5.290191475925341532e-04 2.024325601193094977e-04 0.000000000000000000e+00 1.982478097622027535e+00
5.280138405178804763e-04 1.395693420653084022e-04 0.000000000000000000e+00 1.992490613266583388e+00
5.275904376149991243e-04 9.233202959333794890e-05 0.000000000000000000e+00 2.002503128911139019e+00
5.242853226177787230e-04 9.615873926454240081e-05 0.000000000000000000e+00 2.012515644555694649e+00
5.213684601076797390e-04 1.872347613352912143e-04 0.000000000000000000e+00 2.022528160200250280e+00
5.207493393480993552e-04 2.488883211385604119e-04 0.000000000000000000e+00 2.032540675844805911e+00
5.215982048747540593e-04 1.881299878045998499e-04 0.000000000000000000e+00 2.042553191489361541e+00
5.206088293050225354e-04 1.050561532150819707e-04 0.000000000000000000e+00 2.052565707133917616e+00
5.184376354285748396e-04 6.891009996484568929e-05 0.000000000000000000e+00 2.062578222778473247e+00
5.170260188306152012e-04 9.866364709072915861e-05 0.000000000000000000e+00 2.072590738423028878e+00
5.165532336999456792e-04 1.498236177409394208e-04 0.000000000000000000e+00 2.082603254067584508e+00
5.140729067663151039e-04 1.779237177771578844e-04 0.000000000000000000e+00 2.092615769712140139e+00
5.120219640686629907e-04 1.857227008381807107e-04 0.000000000000000000e+00 2.102628285356695770e+00
5.097801900355913634e-04 1.847454735378907780e-04 0.000000000000000000e+00 2.112640801001251400e+00
5.078872713026697265e-04 1.637251984484336929e-04 0.000000000000000000e+00 2.122653316645807475e+00
5.062297920757278906e-04 1.236487069644538219e-04 0.000000000000000000e+00 2.132665832290363106e+00
5.038939529347051527e-04 9.903287616488518801e-05 0.000000000000000000e+00 2.142678347934918737e+00
5.020750228640454482e-04 1.338439095986354251e-04 0.000000000000000000e+00 2.152690863579474367e+00
5.013509235574227204e-04 1.811679388006750386e-04 0.000000000000000000e+00 2.162703379224029998e+00
4.999808018919848010e-04 1.889589435894071872e-04 0.000000000000000000e+00 2.172715894868585629e+00
4.974100060743659414e-04 1.890176944317866880e-04 0.000000000000000000e+00 2.182728410513141704e+00
4.963514262689909355e-04 1.533548266114887805e-04 0.000000000000000000e+00 2.192740926157697334e+00
4.956784293892984705e-04 1.007536239568038026e-04 0.000000000000000000e+00 2.202753441802252965e+00
4.919677309515522708e-04 8.186933543912817317e-05 0.000000000000000000e+00 2.212765957446808596e+00
4.906448234115562109e-04 6.396914615130329612e-05 0.000000000000000000e+00 2.222778473091364226e+00
4.910178639886082557e-04 8.970540030042510030e-05 0.000000000000000000e+00 2.232790988735919857e+00
4.890706811869475383e-04 1.652511085484986340e-04 0.000000000000000000e+00 2.242803504380475488e+00
4.839990314810877414e-04 1.453391246404319803e-04 0.000000000000000000e+00 2.252816020025031563e+00
4.844989168816004645e-04 8.936694245516742642e-05 0.000000000000000000e+00 2.262828535669587193e+00
4.831846624241757345e-04 6.836069436931645606e-05 0.000000000000000000e+00 2.272841051314142824e+00
4.799020098651914958e-04 9.866412704392352032e-05 0.000000000000000000e+00 2.282853566958698455e+00
4.760248222767341376e-04 9.254005652002155109e-05 0.000000000000000000e+00 2.292866082603254085e+00
4.782697048124939288e-04 1.062054570457762292e-04 0.000000000000000000e+00 2.302878598247809716e+00
4.760252170132286595e-04 1.156691503327518419e-04 0.000000000000000000e+00 2.312891113892365347e+00
4.752142500853109202e-04 1.827916429743482079e-04 0.000000000000000000e+00 2.322903629536921422e+00
4.732813530440274272e-04 1.809393792608648976e-04 0.000000000000000000e+00 2.332916145181477052e+00
4.736625856828849683e-04 1.487234861255573354e-04 0.000000000000000000e+00 2.342928660826032683e+00
4.699318427794246821e-04 1.445020873357637768e-04 0.000000000000000000e+00 2.352941176470588314e+00
4.676153844506362035e-04 1.041572769003334720e-04 0.000000000000000000e+00 2.362953692115143944e+00
4.643165660957245954e-04 9.469692516989520515e-05 0.000000000000000000e+00 2.372966207759699575e+00
4.626498261399992736e-04 1.200804697348201622e-04 0.000000000000000000e+00 2.382978723404255206e+00
4.631855700268275159e-04 1.570297910518578786e-04 0.000000000000000000e+00 2.392991239048811281e+00
4.619430269014053979e-04 1.459902021574144011e-04 0.000000000000000000e+00 2.403003754693366911e+00
4.583580858873681995e-04 1.150499094640137853e-04 0.000000000000000000e+00 2.413016270337922542e+00
4.562006448113996174e-04 1.492263741471827425e-04 0.000000000000000000e+00 2.423028785982478173e+00
4.549983445326569306e-04 1.934651968337970423e-04 0.000000000000000000e+00 2.433041301627033803e+00
4.549286708509157309e-04 2.143425973185906553e-04 0.000000000000000000e+00 2.443053817271589434e+00
4.528226471193491230e-04 2.205668334786851329e-04 0.000000000000000000e+00 2.453066332916145065e+00
4.502419568800742418e-04 2.154795511069929417e-04 0.000000000000000000e+00 2.463078848560701140e+00
4.477501766877098875e-04 1.989923303805192967e-04 0.000000000000000000e+00 2.473091364205256770e+00
4.478800239020521053e-04 1.919786869783591382e-04 0.000000000000000000e+00 2.483103879849812401e+00
4.474563410031452020e-04 1.972803952064174321e-04 0.000000000000000000e+00 2.493116395494368032e+00
4.439486259433315083e-04 2.298567804506254208e-04 0.000000000000000000e+00 2.503128911138923662e+00
4.409436818928456924e-04 2.647184789183398769e-04 0.000000000000000000e+00 2.513141426783479293e+00
4.396191985191305303e-04 2.681825678540420018e-04 0.000000000000000000e+00 2.523153942428034924e+00
4.375670040698737039e-04 2.557636250642879240e-04 0.000000000000000000e+00 2.533166458072590999e+00
4.363157549533595923e-04 2.230767244381290631e-04 0.000000000000000000e+00 2.543178973717146629e+00
4.360099278052388390e-04 1.811396268445935947e-04 0.000000000000000000e+00 2.553191489361702260e+00
4.344548721864690145e-04 1.725502209754904215e-04 0.000000000000000000e+00 2.563204005006257891e+00
4.335174730994211466e-04 2.223995453313538278e-04 0.000000000000000000e+00 2.573216520650813521e+00
4.294008997771234975e-04 2.805572437383247885e-04 0.000000000000000000e+00 2.583229036295369152e+00
4.243099991762811483e-04 2.881765856566055281e-04 0.000000000000000000e+00 2.593241551939924783e+00
4.232702138562075955e-04 2.547216201649945698e-04 0.000000000000000000e+00 2.603254067584480858e+00
4.270304602505602207e-04 2.332181582536268800e-04 0.000000000000000000e+00 2.613266583229036488e+00
4.274175951101696707e-04 2.312435542277738718e-04 0.000000000000000000e+00 2.623279098873592119e+00
4.233193262100357263e-04 2.098601749003413072e-04 0.000000000000000000e+00 2.633291614518147750e+00
4.203072852321246213e-04 1.698053061540200819e-04 0.000000000000000000e+00 2.643304130162703380e+00
4.176828324814502061e-04 1.518194744963632665e-04 0.000000000000000000e+00 2.653316645807259011e+00
4.146401842943739520e-04 1.617394267035290282e-04 0.000000000000000000e+00 2.663329161451814642e+00
4.131757503886195147e-04 1.722733045485194822e-04 0.000000000000000000e+00 2.673341677096370717e+00
4.127520437617829426e-04 1.426066764184112559e-04 0.000000000000000000e+00 2.683354192740926347e+00
4.116573551805732725e-04 9.001596746816378000e-05 0.000000000000000000e+00 2.693366708385481978e+00
4.082286860324447824e-04 5.901219016015884285e-05 0.000000000000000000e+00 2.703379224030037609e+00
4.016713613903176655e-04 7.462808486522189643e-05 0.000000000000000000e+00 2.713391739674593239e+00
4.026089871706027405e-04 7.943528369052400828e-05 0.000000000000000000e+00 2.723404255319148870e+00
4.068460687748524994e-04 4.655607412984036104e-05 0.000000000000000000e+00 2.733416770963704501e+00
4.074115333722034930e-04 4.309515312568245574e-05 0.000000000000000000e+00 2.743429286608260576e+00
4.002110876040167404e-04 6.673158680519259431e-05 0.000000000000000000e+00 2.753441802252816206e+00
3.978701973828018186e-04 5.199050495436166494e-05 0.000000000000000000e+00 2.763454317897371837e+00
3.964196881892642155e-04 7.879937017197022721e-05 0.000000000000000000e+00 2.773466833541927468e+00
3.937200561555023585e-04 6.405625445744865358e-05 0.000000000000000000e+00 2.783479349186483098e+00
3.921624846590086627e-04 3.802108624546575297e-05 0.000000000000000000e+00 2.793491864831038729e+00
3.933554244087705148e-04 7.035798149951761032e-05 0.000000000000000000e+00 2.803504380475594360e+00
3.925137385673276719e-04 9.400436380919491774e-05 0.000000000000000000e+00 2.813516896120150435e+00
3.874957931217549740e-04 1.321662971009130393e-04 0.000000000000000000e+00 2.823529411764706065e+00
3.845409859821458110e-04 1.494090264852629359e-04 0.000000000000000000e+00 2.833541927409261696e+00
3.843143606359567194e-04 8.794130595408711530e-05 0.000000000000000000e+00 2.843554443053817327e+00
3.849969614168851479e-04 9.952028494805188492e-05 0.000000000000000000e+00 2.853566958698372957e+00
3.835881361858636666e-04 1.660875841374999848e-05 0.000000000000000000e+00 2.863579474342928588e+00
3.812036519832310102e-04 4.623487193787401291e-05 0.000000000000000000e+00 2.873591989987484219e+00
3.787645828693158223e-04 6.867896335123279241e-05 0.000000000000000000e+00 2.883604505632040294e+00
3.750188930641424061e-04 1.594606666534856645e-04 0.000000000000000000e+00 2.893617021276595924e+00
3.746692775097650594e-04 1.868904992875211526e-04 0.000000000000000000e+00 2.903629536921151555e+00
3.733580109085719097e-04 1.415386548545332019e-04 0.000000000000000000e+00 2.913642052565707186e+00
3.730753945677932619e-04 9.518967178488940781e-05 0.000000000000000000e+00 2.923654568210262816e+00
3.696893956846456159e-04 9.516985884920335409e-05 0.000000000000000000e+00 2.933667083854818447e+00
3.675635974367141997e-04 9.171118004223736129e-05 0.000000000000000000e+00 2.943679599499374078e+00
3.665924285704207455e-04 9.928087099705773359e-05 0.000000000000000000e+00 2.953692115143930152e+00
3.652799900855332907e-04 9.840611691535037272e-05 0.000000000000000000e+00 2.963704630788485783e+00
3.647117246184422741e-04 1.373215801006118426e-04 0.000000000000000000e+00 2.973717146433041414e+00
3.637788556149320804e-04 1.817214101616339901e-04 0.000000000000000000e+00 2.983729662077597045e+00
3.607057546139963542e-04 2.007294161093406372e-04 0.000000000000000000e+00 2.993742177722152675e+00
3.578435581904036711e-04 1.858216737198821510e-04 0.000000000000000000e+00 3.003754693366708306e+00
3.561442308754442210e-04 1.572302564193916172e-04 0.000000000000000000e+00 3.013767209011264381e+00
3.568707998102280468e-04 1.413181061754202941e-04 0.000000000000000000e+00 3.023779724655820011e+00
3.541006421618289623e-04 1.310640716234234371e-04 0.000000000000000000e+00 3.033792240300375642e+00
3.519017893862441465e-04 1.273182899853598246e-04 0.000000000000000000e+00 3.043804755944931273e+00
3.509646999146412145e-04 1.350201336381596118e-04 0.000000000000000000e+00 3.053817271589486904e+00
3.486671030186828729e-04 1.493888761256830704e-04 0.000000000000000000e+00 3.063829787234042534e+00
3.457167531955479588e-04 1.424632426958236239e-04 0.000000000000000000e+00 3.073842302878598165e+00
3.447122043626311494e-04 1.234253523950242719e-04 0.000000000000000000e+00 3.083854818523154240e+00
3.445219480795727249e-04 1.070584608365321330e-04 0.000000000000000000e+00 3.093867334167709870e+00
3.426585318136589993e-04 8.818725839867391910e-05 0.000000000000000000e+00 3.103879849812265501e+00
3.399918243941043509e-04 9.336614744262187332e-05 0.000000000000000000e+00 3.113892365456821132e+00
3.378167725239587631e-04 1.239158476570066745e-04 0.000000000000000000e+00 3.123904881101376763e+00
3.353257607066958013e-04 1.454103415188494201e-04 0.000000000000000000e+00 3.133917396745932393e+00
3.347608751127170192e-04 1.463140671642540122e-04 0.000000000000000000e+00 3.143929912390488024e+00
3.352256434601690754e-04 1.196793415122500832e-04 0.000000000000000000e+00 3.153942428035044099e+00
3.335343862135444577e-04 8.280657489013258893e-05 0.000000000000000000e+00 3.163954943679599729e+00
3.307185964830922217e-04 8.057043959574635632e-05 0.000000000000000000e+00 3.173967459324155360e+00
3.288573919817564602e-04 1.022758060558388214e-04 0.000000000000000000e+00 3.183979974968710991e+00
3.274969240860688244e-04 9.459988231967215143e-05 0.000000000000000000e+00 3.193992490613266622e+00
3.235911767986725707e-04 4.362230459531549242e-05 0.000000000000000000e+00 3.204005006257822252e+00
3.222691844670008926e-04 1.427702902877020590e-05 0.000000000000000000e+00 3.214017521902377883e+00
3.223197488613046202e-04 1.183347208624708294e-05 0.000000000000000000e+00 3.224030037546933958e+00
3.235814082403422245e-04 3.132802583766757226e-05 0.000000000000000000e+00 3.234042553191489588e+00
3.207669218036097872e-04 2.653930961692355846e-05 0.000000000000000000e+00 3.244055068836045219e+00
3.172120500118554270e-04 5.834077515394625997e-05 0.000000000000000000e+00 3.254067584480600850e+00
3.144609637348619010e-04 4.662017116132708636e-05 0.000000000000000000e+00 3.264080100125156481e+00
3.157401630037668522e-04 1.941426532653391069e-05 0.000000000000000000e+00 3.274092615769712111e+00
3.158870167057712536e-04 1.204839205157137178e-05 0.000000000000000000e+00 3.284105131414267742e+00
3.125011967563117864e-04 2.911341283301288599e-05 0.000000000000000000e+00 3.294117647058823817e+00
3.109212716692186153e-04 7.263404758085048347e-05 0.000000000000000000e+00 3.304130162703379447e+00
3.104835866204299819e-04 3.791686533271267860e-05 0.000000000000000000e+00 3.314142678347935078e+00
3.071786987321940311e-04 5.821267374812661626e-05 0.000000000000000000e+00 3.324155193992490709e+00
3.046002722607518438e-04 4.466099488872442568e-05 0.000000000000000000e+00 3.334167709637046340e+00
3.040512101597699643e-04 7.227492419564589526e-05 0.000000000000000000e+00 3.344180225281601970e+00
3.020344060396251695e-04 5.214771071008643183e-05 0.000000000000000000e+00 3.354192740926157601e+00
2.998771485055872648e-04 7.837571949672549846e-05 0.000000000000000000e+00 3.364205256570713676e+00
2.979700242529482773e-04 1.045054624498612721e-04 0.000000000000000000e+00 3.374217772215269306e+00
2.982274020675700771e-04 1.599149513832923109e-04 0.000000000000000000e+00 3.384230287859824937e+00
2.947162926748119458e-04 1.351590054534227727e-04 0.000000000000000000e+00 3.394242803504380568e+00
2.948948566511443072e-04 9.625278750133429734e-05 0.000000000000000000e+00 3.404255319148936199e+00
2.918426684101008703e-04 9.297827039918656533e-05 0.000000000000000000e+00 3.414267834793491829e+00
2.901518504226805665e-04 1.154284714548596422e-04 0.000000000000000000e+00 3.424280350438047460e+00
2.864658563454182579e-04 1.344597456750907063e-04 0.000000000000000000e+00 3.434292866082603535e+00
2.859339957444008212e-04 1.682141696761064705e-04 0.000000000000000000e+00 3.444305381727159165e+00
2.850865153311280724e-04 2.011375182000728541e-04 0.000000000000000000e+00 3.454317897371714796e+00
2.831607461803662133e-04 1.784322500201981909e-04 0.000000000000000000e+00 3.464330413016270427e+00
2.824988734409563393e-04 1.438194273079673572e-04 0.000000000000000000e+00 3.474342928660826058e+00
2.796429893328529221e-04 1.112215201539545607e-04 0.000000000000000000e+00 3.484355444305381688e+00
2.770300818223558523e-04 1.250304768038705430e-04 0.000000000000000000e+00 3.494367959949937319e+00
2.765873252687572003e-04 1.627446946285247701e-04 0.000000000000000000e+00 3.504380475594493394e+00
2.756915693439369592e-04 2.026558920110823388e-04 0.000000000000000000e+00 3.514392991239049024e+00
2.736740253249039670e-04 2.301109519960731502e-04 0.000000000000000000e+00 3.524405506883604655e+00
2.710024306967569641e-04 2.104374161417601617e-04 0.000000000000000000e+00 3.534418022528160286e+00
2.691287551720940091e-04 1.827276569728286920e-04 0.000000000000000000e+00 3.544430538172715917e+00
2.674530829332973981e-04 1.858020357813878836e-04 0.000000000000000000e+00 3.554443053817271547e+00
2.669599607067963320e-04 2.030081356236497806e-04 0.000000000000000000e+00 3.564455569461827178e+00
2.654577791409357731e-04 2.265011997065600102e-04 0.000000000000000000e+00 3.574468085106383253e+00
2.648021236195552018e-04 2.404039328352318113e-04 0.000000000000000000e+00 3.584480600750938883e+00
2.648463572419017557e-04 2.319754931561422392e-04 0.000000000000000000e+00 3.594493116395494514e+00
2.635350062115651335e-04 2.067027596291951452e-04 0.000000000000000000e+00 3.604505632040050145e+00
2.597314531927785220e-04 1.896497451742639416e-04 0.000000000000000000e+00 3.614518147684605776e+00
2.579977238450152752e-04 1.934274117116244586e-04 0.000000000000000000e+00 3.624530663329161406e+00
2.579473237132229096e-04 2.128958936410431369e-04 0.000000000000000000e+00 3.634543178973717037e+00
2.566371564966202310e-04 2.282927228981996366e-04 0.000000000000000000e+00 3.644555694618273112e+00
2.538555763834820546e-04 2.234255906356315453e-04 0.000000000000000000e+00 3.654568210262828742e+00
2.530889594969014736e-04 2.077534891735100496e-04 0.000000000000000000e+00 3.664580725907384373e+00
2.544295497790489730e-04 1.924381053472956822e-04 0.000000000000000000e+00 3.674593241551940004e+00
2.558831952426645815e-04 1.922084008949143249e-04 0.000000000000000000e+00 3.684605757196495635e+00
2.534863866298212899e-04 1.904116798888614410e-04 0.000000000000000000e+00 3.694618272841051265e+00
2.501175379662637713e-04 1.921442700792223282e-04 0.000000000000000000e+00 3.704630788485606896e+00
2.492696018146077930e-04 2.090390391890439392e-04 0.000000000000000000e+00 3.714643304130162971e+00
2.501069964155881622e-04 2.246367934111343000e-04 0.000000000000000000e+00 3.724655819774718601e+00
2.493597436390136983e-04 1.884856543573340873e-04 0.000000000000000000e+00 3.734668335419274232e+00
2.489877714202010399e-04 1.705442031146017833e-04 0.000000000000000000e+00 3.744680851063829863e+00
2.488873783973857357e-04 1.426056900807424891e-04 0.000000000000000000e+00 3.754693366708385494e+00
2.471968353796369215e-04 1.509911710624579049e-04 0.000000000000000000e+00 3.764705882352941124e+00
2.457422238716716546e-04 1.555670924552510930e-04 0.000000000000000000e+00 3.774718397997496755e+00
2.441116084796504898e-04 1.818017436459583866e-04 0.000000000000000000e+00 3.784730913642052830e+00
2.441668157852851695e-04 1.741140138612336198e-04 0.000000000000000000e+00 3.794743429286608460e+00
2.431223243153618594e-04 1.769010210649077180e-04 0.000000000000000000e+00 3.804755944931164091e+00
2.413773035428685781e-04 9.142023213798185363e-05 0.000000000000000000e+00 3.814768460575719722e+00
2.394119883348667759e-04 1.025041445438726459e-04 0.000000000000000000e+00 3.824780976220275353e+00
2.402078188830742908e-04 1.071277761173958888e-04 0.000000000000000000e+00 3.834793491864830983e+00
2.429729462505402350e-04 1.729389974490761102e-04 0.000000000000000000e+00 3.844806007509387058e+00
2.403493735560183653e-04 1.234251102736235708e-04 0.000000000000000000e+00 3.854818523153942689e+00
2.386557033572316402e-04 1.453405517946040014e-04 0.000000000000000000e+00 3.864831038798498319e+00
2.376726761237884372e-04 7.662019078105932097e-05 0.000000000000000000e+00 3.874843554443053950e+00
2.380438076512139580e-04 1.600696310532934304e-04 0.000000000000000000e+00 3.884856070087609581e+00
2.357247250257181817e-04 1.042039116608465778e-04 0.000000000000000000e+00 3.894868585732165212e+00
2.357551501879798185e-04 7.105127226081145160e-05 0.000000000000000000e+00 3.904881101376720842e+00
2.342532395153602040e-04 8.894355509405736779e-05 0.000000000000000000e+00 3.914893617021276917e+00
2.337766322943817757e-04 9.035962961185164803e-05 0.000000000000000000e+00 3.924906132665832548e+00
2.321333656671595920e-04 8.984055375950909361e-05 0.000000000000000000e+00 3.934918648310388178e+00
2.312370306209244112e-04 8.285877651222549008e-05 0.000000000000000000e+00 3.944931163954943809e+00
2.300167872694153909e-04 7.196259581506640572e-05 0.000000000000000000e+00 3.954943679599499440e+00
2.305325242634782325e-04 8.625086616709817886e-05 0.000000000000000000e+00 3.964956195244055071e+00
2.310043287929722179e-04 7.415521754941915031e-05 0.000000000000000000e+00 3.974968710888610701e+00
2.308144116333016120e-04 5.972518206504509602e-05 0.000000000000000000e+00 3.984981226533166776e+00
2.288428783168899644e-04 5.440364786824257491e-05 0.000000000000000000e+00 3.994993742177722407e+00
2.279556100270966625e-04 7.240731960156786685e-05 0.000000000000000000e+00 4.005006257822278037e+00
2.259839992807643582e-04 5.166264846031914069e-05 0.000000000000000000e+00 4.015018773466833224e+00
2.254397661634196214e-04 3.551277557762143474e-05 0.000000000000000000e+00 4.025031289111389299e+00
2.256669034616277394e-04 3.971268401657754575e-05 0.000000000000000000e+00 4.035043804755945374e+00
2.266923585510570536e-04 5.029720591335107050e-05 0.000000000000000000e+00 4.045056320400500560e+00
2.242414363896031609e-04 4.538559175898752818e-05 0.000000000000000000e+00 4.055068836045056635e+00
2.231211246842390149e-04 2.745626217817017129e-05 0.000000000000000000e+00 4.065081351689611822e+00
2.222384942008897473e-04 3.248267532953985355e-05 0.000000000000000000e+00 4.075093867334167896e+00
2.214778148969179098e-04 2.933577551405094935e-05 0.000000000000000000e+00 4.085106382978723083e+00
2.205411266412955556e-04 3.154973078781736441e-05 0.000000000000000000e+00 4.095118898623279158e+00
2.200656965774461162e-04 3.943075087842061899e-05 0.000000000000000000e+00 4.105131414267835233e+00
2.185140908628118513e-04 4.071410459238283358e-05 0.000000000000000000e+00 4.115143929912390419e+00
2.174348062522785824e-04 3.915102584085126025e-05 0.000000000000000000e+00 4.125156445556946494e+00
2.172937888240063264e-04 3.099530263496661745e-05 0.000000000000000000e+00 4.135168961201501681e+00
2.171051964576840940e-04 4.218354628916052028e-05 0.000000000000000000e+00 4.145181476846057755e+00
2.164974097335672898e-04 7.256337483131544393e-05 0.000000000000000000e+00 4.155193992490612942e+00
2.138664371014663247e-04 7.020277672169607849e-05 0.000000000000000000e+00 4.165206508135169017e+00
2.123785507786257699e-04 3.928188868337989477e-05 0.000000000000000000e+00 4.175219023779725092e+00
2.128032793050145706e-04 3.171513601865551691e-05 0.000000000000000000e+00 4.185231539424280278e+00
2.126931960293287471e-04 4.839593366722764485e-05 0.000000000000000000e+00 4.195244055068836353e+00
2.107254744384102563e-04 7.880364621686240789e-05 0.000000000000000000e+00 4.205256570713391540e+00
2.097345430428552255e-04 7.469202425224063299e-05 0.000000000000000000e+00 4.215269086357947614e+00
2.084396632989554080e-04 5.785773518450576736e-05 0.000000000000000000e+00 4.225281602002502801e+00
2.072019294699385802e-04 4.668227927303889653e-05 0.000000000000000000e+00 4.235294117647058876e+00
2.052763959989853165e-04 6.317705463711062669e-05 0.000000000000000000e+00 4.245306633291614951e+00
2.048049791164912529e-04 7.766098428552354119e-05 0.000000000000000000e+00 4.255319148936170137e+00
2.037252740174188138e-04 7.814601174368952395e-05 0.000000000000000000e+00 4.265331664580726212e+00
2.010165880519815002e-04 4.612304891301202643e-05 0.000000000000000000e+00 4.275344180225281399e+00
1.978713520977473780e-04 3.415485062882461261e-05 0.000000000000000000e+00 4.285356695869837473e+00
1.985620326697117174e-04 5.929606512172762723e-05 0.000000000000000000e+00 4.295369211514393548e+00
1.974340864976007154e-04 9.293830623133047869e-05 0.000000000000000000e+00 4.305381727158948735e+00
1.967393568207309769e-04 1.067423641738263511e-04 0.000000000000000000e+00 4.315394242803504810e+00
1.965431469834599137e-04 9.956597534409871201e-05 0.000000000000000000e+00 4.325406758448059996e+00
1.964477321792622451e-04 1.071528808816918420e-04 0.000000000000000000e+00 4.335419274092616071e+00
1.909869750491696098e-04 9.921183061563284286e-05 0.000000000000000000e+00 4.345431789737171258e+00
1.890345779529864468e-04 1.003169606635288623e-04 0.000000000000000000e+00 4.355444305381727332e+00
1.896891702867738779e-04 1.299517657367355516e-04 0.000000000000000000e+00 4.365456821026283407e+00
1.888047859843352779e-04 1.315759325897577646e-04 0.000000000000000000e+00 4.375469336670838594e+00
1.880458267260179590e-04 1.070980051733037310e-04 0.000000000000000000e+00 4.385481852315394669e+00
1.867816996066484509e-04 1.333597664413840682e-04 0.000000000000000000e+00 4.395494367959949855e+00
1.847594748592062616e-04 1.462191518646154779e-04 0.000000000000000000e+00 4.405506883604505930e+00
1.815777928205582138e-04 1.182278829086214896e-04 0.000000000000000000e+00 4.415519399249061117e+00
1.810995592420313141e-04 7.480620197246787262e-05 0.000000000000000000e+00 4.425531914893617191e+00
1.795464335319354131e-04 6.895788348160360052e-05 0.000000000000000000e+00 4.435544430538173266e+00
1.793570918958526598e-04 7.384050564534972610e-05 0.000000000000000000e+00 4.445556946182728453e+00
1.783273704446602600e-04 8.329912241844308874e-05 0.000000000000000000e+00 4.455569461827284528e+00
1.756568457148438046e-04 7.595802098285406529e-05 0.000000000000000000e+00 4.465581977471839714e+00
1.729918894001867971e-04 6.554043385048078177e-05 0.000000000000000000e+00 4.475594493116395789e+00
1.733064115547562276e-04 7.198377621299571251e-05 0.000000000000000000e+00 4.485607008760950976e+00
1.726429297823851763e-04 4.941561971099336437e-05 0.000000000000000000e+00 4.495619524405507050e+00
1.696861505250328692e-04 4.984680767798516538e-05 0.000000000000000000e+00 4.505632040050063125e+00
1.665915532347829139e-04 2.433896948078176277e-05 0.000000000000000000e+00 4.515644555694618312e+00
1.671504749236704017e-04 2.628913692539795261e-05 0.000000000000000000e+00 4.525657071339174387e+00
1.667328619330595149e-04 5.487040720944676674e-05 0.000000000000000000e+00 4.535669586983729573e+00
1.660255389238311091e-04 5.911397231474511743e-05 0.000000000000000000e+00 4.545682102628285648e+00
1.627394557957027909e-04 7.026585017957348946e-05 0.000000000000000000e+00 4.555694618272840835e+00
1.601559815637891386e-04 6.902409903338844565e-05 0.000000000000000000e+00 4.565707133917396909e+00
1.572095112253877930e-04 5.731020459183748181e-05 0.000000000000000000e+00 4.575719649561952984e+00
1.574085553293741956e-04 5.903555803821164795e-05 0.000000000000000000e+00 4.585732165206508171e+00
1.580040074258943453e-04 7.308241186340969932e-05 0.000000000000000000e+00 4.595744680851064246e+00
1.568730414607812877e-04 7.797071487554382591e-05 0.000000000000000000e+00 4.605757196495619432e+00
1.551789127284036642e-04 7.181373421789546442e-05 0.000000000000000000e+00 4.615769712140175507e+00
1.539103688799727595e-04 5.662664562163086026e-05 0.000000000000000000e+00 4.625782227784730694e+00
1.525489317064409928e-04 4.761955439879120386e-05 0.000000000000000000e+00 4.635794743429286768e+00
1.509578170442786539e-04 5.480638491334841760e-05 0.000000000000000000e+00 4.645807259073842843e+00
1.484178842608540184e-04 6.863095788734508470e-05 0.000000000000000000e+00 4.655819774718398030e+00
1.456523745541062574e-04 6.718571409727996653e-05 0.000000000000000000e+00 4.665832290362954105e+00
1.446637614567571387e-04 4.195620110823020332e-05 0.000000000000000000e+00 4.675844806007509291e+00
1.454681065833738241e-04 2.038753609110437965e-05 0.000000000000000000e+00 4.685857321652065366e+00
1.435852393618764584e-04 2.647064365632974850e-05 0.000000000000000000e+00 4.695869837296620553e+00
1.402462374207545366e-04 5.895475389074580859e-05 0.000000000000000000e+00 4.705882352941176627e+00
1.388499587070890018e-04 5.820500652991245728e-05 0.000000000000000000e+00 4.715894868585732702e+00
1.389374627383046254e-04 2.952327271598419989e-05 0.000000000000000000e+00 4.725907384230287889e+00
1.383759155330721406e-04 2.244753781845348236e-05 0.000000000000000000e+00 4.735919899874843964e+00
1.364944070914059931e-04 2.742262757568903039e-05 0.000000000000000000e+00 4.745932415519399150e+00
1.343809204660004284e-04 5.097355315421722271e-05 0.000000000000000000e+00 4.755944931163955225e+00
1.319672524194420162e-04 4.883691821673041085e-05 0.000000000000000000e+00 4.765957446808510412e+00
1.310579721877897332e-04 2.535960141810325173e-05 0.000000000000000000e+00 4.775969962453066486e+00
1.305801308300138825e-04 1.888407325357072448e-05 0.000000000000000000e+00 4.785982478097622561e+00
1.290780717494063022e-04 4.411271941188486199e-05 0.000000000000000000e+00 4.795994993742177748e+00
1.275260148051744324e-04 5.832432626340585839e-05 0.000000000000000000e+00 4.806007509386733823e+00
1.266362404042732962e-04 4.418246930135323602e-05 0.000000000000000000e+00 4.816020025031289009e+00
1.249932638178812244e-04 2.307421142653230412e-05 0.000000000000000000e+00 4.826032540675845084e+00
1.232731744583124580e-04 6.774985973844290443e-05 0.000000000000000000e+00 4.836045056320400271e+00
1.210562012895969572e-04 1.071506773769941522e-04 0.000000000000000000e+00 4.846057571964956345e+00
1.206881174060014456e-04 8.280843681378254354e-05 0.000000000000000000e+00 4.856070087609512420e+00
1.200644983033187816e-04 6.082629365080450206e-05 0.000000000000000000e+00 4.866082603254067607e+00
1.180430260964587829e-04 4.454160540108759777e-05 0.000000000000000000e+00 4.876095118898623682e+00
1.163999114560005938e-04 6.715280082741521546e-05 0.000000000000000000e+00 4.886107634543178868e+00
1.137239716212251357e-04 1.108909668949777019e-04 0.000000000000000000e+00 4.896120150187734943e+00
1.109133019090472686e-04 7.106606978622263154e-05 0.000000000000000000e+00 4.906132665832290130e+00
1.124714144552545274e-04 6.411265133497003413e-05 0.000000000000000000e+00 4.916145181476846204e+00
1.133523249497049562e-04 6.699598347738598735e-05 0.000000000000000000e+00 4.926157697121402279e+00
1.097326864294762878e-04 6.085733899433977780e-05 0.000000000000000000e+00 4.936170212765957466e+00
1.055324881181567392e-04 7.606718744730206700e-05 0.000000000000000000e+00 4.946182728410513540e+00
1.052767712717049629e-04 8.496648403467751867e-05 0.000000000000000000e+00 4.956195244055068727e+00
1.037748486948022471e-04 4.752055899055628214e-05 0.000000000000000000e+00 4.966207759699624802e+00
1.023555911257853566e-04 2.624210439962502671e-05 0.000000000000000000e+00 4.976220275344179989e+00
1.002400248989885267e-04 4.526768568897560242e-05 0.000000000000000000e+00 4.986232790988736063e+00
9.897827650566905569e-05 7.458706797866907639e-05 0.000000000000000000e+00 4.996245306633292138e+00
9.932662680785982472e-05 7.551891176464199456e-05 0.000000000000000000e+00 5.006257822277847325e+00
9.747420991179945866e-05 4.664554167958699313e-05 0.000000000000000000e+00 5.016270337922403399e+00
9.418743372762163296e-05 3.065430108195217742e-05 0.000000000000000000e+00 5.026282853566958586e+00
9.209210270796172224e-05 3.755751026902562768e-05 0.000000000000000000e+00 5.036295369211514661e+00
9.226133907235136268e-05 4.501454891082040189e-05 0.000000000000000000e+00 5.046307884856069848e+00
9.067292715715937162e-05 6.092455779767615289e-05 0.000000000000000000e+00 5.056320400500625922e+00
8.944228660405490307e-05 4.527291074566804573e-05 0.000000000000000000e+00 5.066332916145181997e+00
8.831902052497800414e-05 4.963940201289556494e-05 0.000000000000000000e+00 5.076345431789737184e+00
8.597054984030180714e-05 4.527551482874180141e-05 0.000000000000000000e+00 5.086357947434293258e+00
8.395763182255629252e-05 3.637764454842019852e-05 0.000000000000000000e+00 5.096370463078848445e+00
8.391308264607877702e-05 5.094479855131280846e-05 0.000000000000000000e+00 5.106382978723404520e+00
8.265630711143577233e-05 2.395717060990270540e-05 0.000000000000000000e+00 5.116395494367959706e+00
7.991087206550189566e-05 4.392843312796361330e-05 0.000000000000000000e+00 5.126408010012515781e+00
7.823502177425980294e-05 3.980424363423774403e-05 0.000000000000000000e+00 5.136420525657071856e+00
7.747106205659081367e-05 9.269219684429744660e-06 0.000000000000000000e+00 5.146433041301627043e+00
7.671922235464123207e-05 2.274272743901997057e-05 0.000000000000000000e+00 5.156445556946183117e+00
7.460826466408851149e-05 2.194585673537690054e-05 0.000000000000000000e+00 5.166458072590738304e+00
7.186770885043315259e-05 3.210283973727639698e-05 0.000000000000000000e+00 5.176470588235294379e+00
7.008195453657015594e-05 3.987379881279360430e-05 0.000000000000000000e+00 5.186483103879849565e+00
7.038824632470083470e-05 3.011769047373215170e-05 0.000000000000000000e+00 5.196495619524405640e+00
7.046743959052394961e-05 1.724947558092526461e-05 0.000000000000000000e+00 5.206508135168961715e+00
6.784474850444514806e-05 1.194982292990603640e-05 0.000000000000000000e+00 5.216520650813516902e+00
6.517224745974565278e-05 1.955382838492693561e-05 0.000000000000000000e+00 5.226533166458072976e+00
6.265439654648825960e-05 3.359862883889972715e-05 0.000000000000000000e+00 5.236545682102628163e+00
6.186609901295245283e-05 3.295841181191306002e-05 0.000000000000000000e+00 5.246558197747184238e+00
6.202700173282503211e-05 2.378797011442749810e-05 0.000000000000000000e+00 5.256570713391739424e+00
6.113164588453127784e-05 1.697505431774123228e-05 0.000000000000000000e+00 5.266583229036295499e+00
5.803336951607117517e-05 7.642290279066567125e-06 0.000000000000000000e+00 5.276595744680851574e+00
5.752745607766236453e-05 1.970726835986441350e-05 0.000000000000000000e+00 5.286608260325406761e+00
5.708194497924959983e-05 2.614780658779395367e-05 0.000000000000000000e+00 5.296620775969962835e+00
5.466161694412034039e-05 1.225056552892897530e-05 0.000000000000000000e+00 5.306633291614518022e+00
5.208347851880187646e-05 3.946117715276471424e-05 0.000000000000000000e+00 5.316645807259074097e+00
5.131900761536976847e-05 2.370590798339098634e-05 0.000000000000000000e+00 5.326658322903629283e+00
5.029307728965166962e-05 2.035667932838280535e-05 0.000000000000000000e+00 5.336670838548185358e+00
4.729947013025508133e-05 5.152763862163265026e-05 0.000000000000000000e+00 5.346683354192741433e+00
4.545710812803347936e-05 2.699347646224029514e-05 0.000000000000000000e+00 5.356695869837296620e+00
4.559342870570390029e-05 3.586516465160078087e-05 0.000000000000000000e+00 5.366708385481852694e+00
4.558799475170634302e-05 2.677592209038145708e-05 0.000000000000000000e+00 5.376720901126407881e+00
4.324377069049185874e-05 2.593679835032027729e-05 0.000000000000000000e+00 5.386733416770963956e+00
4.038071057978437437e-05 3.780662670296591353e-05 0.000000000000000000e+00 5.396745932415519142e+00
3.843546505268922959e-05 2.182051930638855526e-05 0.000000000000000000e+00 5.406758448060075217e+00
3.865804692756458509e-05 3.582642353182855795e-05 0.000000000000000000e+00 5.416770963704631292e+00
3.794309561391323642e-05 4.674094616845928560e-05 0.000000000000000000e+00 5.426783479349186479e+00
3.488688240297544059e-05 2.431752212300617444e-05 0.000000000000000000e+00 5.436795994993742553e+00
3.169453374333529424e-05 2.301664118066073809e-05 0.000000000000000000e+00 5.446808510638297740e+00
3.240106525097742905e-05 6.680370531621721717e-06 0.000000000000000000e+00 5.456821026282853815e+00
3.221477432981942118e-05 3.993255301362620810e-05 0.000000000000000000e+00 5.466833541927409001e+00
3.016524862031270192e-05 4.726120294116293896e-05 0.000000000000000000e+00 5.476846057571965076e+00
2.779978881713876410e-05 2.708279706939367506e-05 0.000000000000000000e+00 5.486858573216521151e+00
2.715066488448746919e-05 2.661898721067754969e-05 0.000000000000000000e+00 5.496871088861076338e+00
2.545096533545741565e-05 8.754623516923818358e-06 0.000000000000000000e+00 5.506883604505632412e+00
2.404919603796982307e-05 2.816374945061566657e-05 0.000000000000000000e+00 5.516896120150187599e+00
2.334222569616940991e-05 5.271318799617169830e-05 0.000000000000000000e+00 5.526908635794743674e+00
2.108620496879720543e-05 3.654038152572270271e-05 0.000000000000000000e+00 5.536921151439298860e+00
1.895576522191180704e-05 7.422649169037365846e-06 0.000000000000000000e+00 5.546933667083854935e+00
1.836675114880738957e-05 1.717988124649150991e-05 0.000000000000000000e+00 5.556946182728411010e+00
1.748343387226227382e-05 8.865936930353910720e-06 0.000000000000000000e+00 5.566958698372966197e+00
1.573465011921546940e-05 2.344650213297631432e-05 0.000000000000000000e+00 5.576971214017522271e+00
1.337323453598677278e-05 2.053284953991338821e-05 0.000000000000000000e+00 5.586983729662077458e+00
1.270167120493465260e-05 1.379986896738830657e-05 0.000000000000000000e+00 5.596996245306633533e+00
1.217003520916018291e-05 2.192994824359245854e-05 0.000000000000000000e+00 5.607008760951188719e+00
1.053237435783932092e-05 1.369033118861304272e-05 0.000000000000000000e+00 5.617021276595744794e+00
8.605884651989797348e-06 1.336286815017929345e-05 0.000000000000000000e+00 5.627033792240300869e+00
7.393135247597512344e-06 2.453451393331386376e-05 0.000000000000000000e+00 5.637046307884856056e+00
6.612275701859908738e-06 3.475555455408363843e-05 0.000000000000000000e+00 5.647058823529412130e+00
3.866294508829648153e-06 1.290671690862500396e-05 0.000000000000000000e+00 5.657071339173967317e+00
1.934078788188804877e-06 4.676851484914422381e-05 0.000000000000000000e+00 5.667083854818523392e+00
3.114078877879275361e-07 4.674823323999548045e-05 5.000000000000000104e-04 5.677096370463078578e+00
4.291534423828124841e-08 4.674823323999548045e-05 5.000000000000000104e-04 5.687108886107634653e+00
1.613514358109343516e-07 4.676854118624135915e-05 5.000000000000000104e-04 5.697121401752190728e+00
1.605922138123408515e-07 4.674820689145721360e-05 5.000000000000000104e-04 5.707133917396745915e+00
5.006790161132812315e-08 4.674823323999548045e-05 5.000000000000000104e-04 5.717146433041301989e+00
1.605922138123408515e-07 4.674665850742879811e-05 5.000000000000000104e-04 5.727158948685857176e+00
3.078555379827122881e-07 4.677011518202629857e-05 5.000000000000000104e-04 5.737171464330413251e+00
3.145679951185348725e-07 7.995314573757571945e-05 5.000000000000000104e-04 5.747183979974968437e+00
1.685388338804208482e-06 9.381857309122963891e-05 5.000000000000000104e-04 5.757196495619524512e+00
3.269322970387849481e-07 8.980703192275567412e-05 5.000000000000000104e-04 5.767209011264080587e+00
4.772375928836657814e-07 8.802575590639125807e-05 5.000000000000000104e-04 5.777221526908635774e+00
5.834680866882984477e-07 1.244778306755950760e-04 5.000000000000000104e-04 5.787234042553191848e+00
4.375195952700030150e-07 1.401011102779914157e-04 5.000000000000000104e-04 5.797246558197747035e+00
4.125964222732973176e-07 1.343449810717077325e-04 5.000000000000000104e-04 5.807259073842303110e+00
4.472682343589639515e-07 1.325808514082403046e-04 5.000000000000000104e-04 5.817271589486858296e+00
4.449195406741541096e-07 1.758663274944809152e-04 5.000000000000000104e-04 5.827284105131414371e+00
5.132257168276743058e-07 1.937913260197269910e-04 5.000000000000000104e-04 5.837296620775970446e+00
5.344602757112522592e-07 2.200301922594939620e-04 5.000000000000000104e-04 5.847309136420525633e+00
3.304959685061580028e-07 2.314843368986718643e-04 5.000000000000000104e-04 5.857321652065081707e+00
2.291797894030044263e-07 2.314794071403940550e-04 5.000000000000000104e-04 5.867334167709636894e+00
2.291920665495921619e-07 2.314843368986718643e-04 5.000000000000000104e-04 5.877346683354192969e+00
1.833790731709256119e-07 1.699646693562911390e-04 5.000000000000000104e-04 5.887359198998748155e+00
1.069912505310107931e-07 1.473892417139618829e-04 5.000000000000000104e-04 5.897371714643304230e+00
2.622604370117187513e-08 1.473882787160060096e-04 5.000000000000000104e-04 5.907384230287860305e+00
2.145767211914062421e-08 1.473892417139618829e-04 5.000000000000000104e-04 5.917396745932415492e+00
1.548252877717420618e-07 1.474106459501990098e-04 5.000000000000000104e-04 5.927409261576971566e+00
2.384185791015625132e-08 1.473892417139618829e-04 5.000000000000000104e-04 5.937421777221526753e+00
2.622604370117187513e-08 1.473882787160060096e-04 5.000000000000000104e-04 5.947434292866082828e+00
1.544393037862934700e-07 1.473892417139618829e-04 5.000000000000000104e-04 5.957446808510638014e+00
2.622604370117187513e-08 1.473882787160060096e-04 5.000000000000000104e-04 5.967459324155194089e+00
2.384185791015625132e-08 1.473892417139618829e-04 5.000000000000000104e-04 5.977471839799750164e+00
1.548252877717420618e-07 1.473882787160060096e-04 5.000000000000000104e-04 5.987484355444305351e+00
2.384185791015625132e-08 1.473892417139618829e-04 5.000000000000000104e-04 5.997496871088861425e+00
1.548252877717420618e-07 1.474106459501990098e-04 5.000000000000000104e-04 6.007509386733416612e+00
2.384185791015625132e-08 1.473894663827263240e-04 5.000000000000000104e-04 6.017521902377972687e+00
2.622604370117187513e-08 1.473880540457989834e-04 5.000000000000000104e-04 6.027534418022528762e+00
1.544393037862934700e-07 1.473894663827263240e-04 5.000000000000000104e-04 6.037546933667083948e+00
2.622604370117187513e-08 1.473880540457989834e-04 5.000000000000000104e-04 6.047559449311640023e+00
2.622604370117187513e-08 1.347011345962236082e-04 5.000000000000000104e-04 6.057571964956195210e+00
1.537753629359922138e-07 3.120343841062091613e-05 5.000000000000000104e-04 6.067584480600751284e+00
1.430511474609374947e-08 3.118563004671055729e-05 5.000000000000000104e-04 6.077596996245306471e+00
7.152557373046874735e-09 3.120343841062091613e-05 5.000000000000000104e-04 6.087609511889862546e+00
7.152557373046874735e-09 3.118521605293438683e-05 5.000000000000000104e-04 6.097622027534418621e+00
9.536743164062500199e-09 3.120298600781663785e-05 5.000000000000000104e-04 6.107634543178973807e+00
9.536743164062500199e-09 3.120343841062091613e-05 5.000000000000000104e-04 6.117647058823529882e+00
7.152557373046874735e-09 3.118476338577518469e-05 5.000000000000000104e-04 6.127659574468085069e+00
9.536743164062500199e-09 3.120343841062091613e-05 5.000000000000000104e-04 6.137672090112641143e+00
9.536743164062500199e-09 3.118521605293438683e-05 5.000000000000000104e-04 6.147684605757196330e+00
7.152557373046874735e-09 3.120298600781663785e-05 5.000000000000000104e-04 6.157697121401752405e+00
9.536743164062500199e-09 3.120343841062091613e-05 5.000000000000000104e-04 6.167709637046308480e+00
9.536743164062500199e-09 3.118521605293438683e-05 5.000000000000000104e-04 6.177722152690863666e+00
7.152557373046874735e-09 3.120385216263390024e-05 5.000000000000000104e-04 6.187734668335419741e+00
9.536743164062500199e-09 3.118521605293438683e-05 5.000000000000000104e-04 6.197747183979974928e+00
9.536743164062500199e-09 3.120298600781663785e-05 5.000000000000000104e-04 6.207759699624531002e+00
9.536743164062500199e-09 3.118521605293438683e-05 5.000000000000000104e-04 6.217772215269086189e+00
7.152557373046874735e-09 3.120343841062091613e-05 5.000000000000000104e-04 6.227784730913642264e+00
9.536743164062500199e-09 3.120298600781663785e-05 5.000000000000000104e-04 6.237797246558198339e+00
9.536743164062500199e-09 3.118521605293438683e-05 5.000000000000000104e-04 6.247809762202753525e+00
7.152557373046874735e-09 3.120298600781663785e-05 5.000000000000000104e-04 6.257822277847309600e+00
9.536743164062500199e-09 3.118521605293438683e-05 5.000000000000000104e-04 6.267834793491864787e+00
9.536743164062500199e-09 3.120321220917001499e-05 5.000000000000000104e-04 6.277847309136420861e+00
7.152557373046874735e-09 3.120321220917001499e-05 5.000000000000000104e-04 6.287859824780976048e+00
9.536743164062500199e-09 3.118521605293438683e-05 5.000000000000000104e-04 6.297872340425532123e+00
9.536743164062500199e-09 3.120407835770843899e-05 5.000000000000000104e-04 6.307884856070088198e+00
7.152557373046874735e-09 3.118498971930695551e-05 5.000000000000000104e-04 6.317897371714643384e+00
9.536743164062500199e-09 3.120321220917001499e-05 5.000000000000000104e-04 6.327909887359199459e+00
9.536743164062500199e-09 3.118521605293438683e-05 5.000000000000000104e-04 6.337922403003754646e+00
7.152557373046874735e-09 3.120321220917001499e-05 5.000000000000000104e-04 6.347934918648310720e+00
9.536743164062500199e-09 3.120321220917001499e-05 5.000000000000000104e-04 6.357947434292865907e+00
9.536743164062500199e-09 3.118498971930695551e-05 5.000000000000000104e-04 6.367959949937421982e+00
7.152557373046874735e-09 3.120321220917001499e-05 5.000000000000000104e-04 6.377972465581978057e+00
9.536743164062500199e-09 3.118521605293438683e-05 5.000000000000000104e-04 6.387984981226533243e+00
9.536743164062500199e-09 3.120321220917001499e-05 5.000000000000000104e-04 6.397997496871089318e+00
7.152557373046874735e-09 3.120321220917001499e-05 5.000000000000000104e-04 6.408010012515644505e+00
9.536743164062500199e-09 3.118498971930695551e-05 5.000000000000000104e-04 6.418022528160200579e+00
9.536743164062500199e-09 3.120430455288058982e-05 5.000000000000000104e-04 6.428035043804755766e+00
9.536743164062500199e-09 3.118498971930695551e-05 5.000000000000000104e-04 6.438047559449311841e+00
7.152557373046874735e-09 3.120321220917001499e-05 5.000000000000000104e-04 6.448060075093867916e+00
9.536743164062500199e-09 3.118498971930695551e-05 5.000000000000000104e-04 6.458072590738423102e+00
9.536743164062500199e-09 3.120321220917001499e-05 5.000000000000000104e-04 6.468085106382979177e+00
7.152557373046874735e-09 3.120343841062091613e-05 5.000000000000000104e-04 6.478097622027534364e+00
9.536743164062500199e-09 3.118498971930695551e-05 5.000000000000000104e-04 6.488110137672090438e+00
9.536743164062500199e-09 3.120321220917001499e-05 5.000000000000000104e-04 6.498122653316645625e+00
7.152557373046874735e-09 3.118498971930695551e-05 5.000000000000000104e-04 6.508135168961201700e+00
9.536743164062500199e-09 3.120343841062091613e-05 5.000000000000000104e-04 6.518147684605757775e+00
9.536743164062500199e-09 3.120321220917001499e-05 5.000000000000000104e-04 6.528160200250312961e+00
7.152557373046874735e-09 3.118585637395247150e-05 5.000000000000000104e-04 6.538172715894869036e+00
9.536743164062500199e-09 3.120321220917001499e-05 5.000000000000000104e-04 6.548185231539424223e+00
9.536743164062500199e-09 3.118498971930695551e-05 5.000000000000000104e-04 6.558197747183980297e+00
7.152557373046874735e-09 2.867441402523409683e-05 5.000000000000000104e-04 6.568210262828535484e+00
9.536743164062500199e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.578222778473091559e+00
9.536743164062500199e-09 2.500114603390112598e-06 5.000000000000000104e-04 6.588235294117647634e+00
9.536743164062500199e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.598247809762202820e+00
1.527554367031225925e-07 2.542319591655882826e-06 5.000000000000000104e-04 6.608260325406758895e+00
9.536743164062500199e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.618272841051314082e+00
9.536743164062500199e-09 2.499969572107115304e-06 5.000000000000000104e-04 6.628285356695870156e+00
7.152557373046874735e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.638297872340425343e+00
1.528856233776225797e-07 2.497201479791749184e-06 5.000000000000000104e-04 6.648310387984981418e+00
9.536743164062500199e-09 2.542319591655882826e-06 5.000000000000000104e-04 6.658322903629537493e+00
9.536743164062500199e-09 2.500114603390112598e-06 5.000000000000000104e-04 6.668335419274092679e+00
7.152557373046874735e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.678347934918648754e+00
1.528856233776225797e-07 2.497201479791749184e-06 5.000000000000000104e-04 6.688360450563203941e+00
9.536743164062500199e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.698372966207760015e+00
7.152557373046874735e-09 2.545181075194401962e-06 5.000000000000000104e-04 6.708385481852315202e+00
9.536743164062500199e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.718397997496871277e+00
1.528856233776225797e-07 2.497056279311909397e-06 5.000000000000000104e-04 6.728410513141427352e+00
9.536743164062500199e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.738423028785982538e+00
7.152557373046874735e-09 2.500114603390112598e-06 5.000000000000000104e-04 6.748435544430538613e+00
9.536743164062500199e-09 2.542319591655882826e-06 5.000000000000000104e-04 6.758448060075093800e+00
1.528856233776225797e-07 2.497201479791749184e-06 5.000000000000000104e-04 6.768460575719649874e+00
7.152557373046874735e-09 2.500114603390112598e-06 5.000000000000000104e-04 6.778473091364205061e+00
9.536743164062500199e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.788485607008761136e+00
9.536743164062500199e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.798498122653317211e+00
1.528856233776225797e-07 2.542319591655882826e-06 5.000000000000000104e-04 6.808510638297872397e+00
7.152557373046874735e-09 2.499969572107115304e-06 5.000000000000000104e-04 6.818523153942428472e+00
9.536743164062500199e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.828535669586983659e+00
9.536743164062500199e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.838548185231539733e+00
1.527554367031225925e-07 2.497201479791749184e-06 5.000000000000000104e-04 6.848560700876094920e+00
9.536743164062500199e-09 2.545181075194401962e-06 5.000000000000000104e-04 6.858573216520650995e+00
9.536743164062500199e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.868585732165207069e+00
1.528856233776225797e-07 2.497201479791749184e-06 5.000000000000000104e-04 6.878598247809762256e+00
7.152557373046874735e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.888610763454318331e+00
9.536743164062500199e-09 2.500114603390112598e-06 5.000000000000000104e-04 6.898623279098873518e+00
9.536743164062500199e-09 2.542319591655882826e-06 5.000000000000000104e-04 6.908635794743429592e+00
1.527554367031225925e-07 2.497056279311909397e-06 5.000000000000000104e-04 6.918648310387984779e+00
9.536743164062500199e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.928660826032540854e+00
9.536743164062500199e-09 2.500114603390112598e-06 5.000000000000000104e-04 6.938673341677096928e+00
9.536743164062500199e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.948685857321652115e+00
1.527554367031225925e-07 2.542319591655882826e-06 5.000000000000000104e-04 6.958698372966208190e+00
9.536743164062500199e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.968710888610763377e+00
9.536743164062500199e-09 2.500114603390112598e-06 5.000000000000000104e-04 6.978723404255319451e+00
9.536743164062500199e-09 2.497201479791749184e-06 5.000000000000000104e-04 6.988735919899874638e+00
1.527554367031225925e-07 2.497201479791749184e-06 5.000000000000000104e-04 6.998748435544430713e+00
9.536743164062500199e-09 2.545181075194401962e-06 5.000000000000000104e-04 7.008760951188986787e+00
9.536743164062500199e-09 2.497056279311909397e-06 5.000000000000000104e-04 7.018773466833541974e+00
7.152557373046874735e-09 2.497201479791749184e-06 5.000000000000000104e-04 7.028785982478098049e+00
1.528856233776225797e-07 2.497201479791749184e-06 5.000000000000000104e-04 7.038798498122653235e+00
9.536743164062500199e-09 2.500114603390112598e-06 5.000000000000000104e-04 7.048811013767209310e+00
9.536743164062500199e-09 2.542319591655882826e-06 5.000000000000000104e-04 7.058823529411764497e+00
7.152557373046874735e-09 2.497201479791749184e-06 5.000000000000000104e-04 7.068836045056320572e+00
1.528856233776225797e-07 2.328875777550308372e-06 5.000000000000000104e-04 7.078848560700876646e+00
9.536743164062500199e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.088861076345431833e+00
7.152557373046874735e-09 2.148450173474185392e-06 5.000000000000000104e-04 7.098873591989987908e+00
9.536743164062500199e-09 2.093043836692236298e-06 5.000000000000000104e-04 7.108886107634543094e+00
9.536743164062500199e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.118898623279099169e+00
7.152557373046874735e-09 2.146673281558837698e-06 5.000000000000000104e-04 7.128911138923654356e+00
9.536743164062500199e-09 2.095061830851375145e-06 5.000000000000000104e-04 7.138923654568210431e+00
9.536743164062500199e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.148936170212766505e+00
7.152557373046874735e-09 2.146482372423845244e-06 5.000000000000000104e-04 7.158948685857321692e+00
9.536743164062500199e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.168961201501877767e+00
9.536743164062500199e-09 2.093043836692236298e-06 5.000000000000000104e-04 7.178973717146432953e+00
7.152557373046874735e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.188986232790989028e+00
9.536743164062500199e-09 2.146673281558837698e-06 5.000000000000000104e-04 7.198998748435544215e+00
9.536743164062500199e-09 2.095061830851375145e-06 5.000000000000000104e-04 7.209011264080100290e+00
7.152557373046874735e-09 2.148450173474185392e-06 5.000000000000000104e-04 7.219023779724656364e+00
9.536743164062500199e-09 2.146673281558837698e-06 5.000000000000000104e-04 7.229036295369211551e+00
9.536743164062500199e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.239048811013767626e+00
7.152557373046874735e-09 2.093043836692236298e-06 5.000000000000000104e-04 7.249061326658322812e+00
9.536743164062500199e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.259073842302878887e+00
9.536743164062500199e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.269086357947434074e+00
7.152557373046874735e-09 2.146482372423845244e-06 5.000000000000000104e-04 7.279098873591990149e+00
9.536743164062500199e-09 2.095061830851375145e-06 5.000000000000000104e-04 7.289111389236546223e+00
9.536743164062500199e-09 2.146673281558837698e-06 5.000000000000000104e-04 7.299123904881101410e+00
7.152557373046874735e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.309136420525657485e+00
9.536743164062500199e-09 2.095061830851375145e-06 5.000000000000000104e-04 7.319148936170212671e+00
7.152557373046874735e-09 2.146482372423845244e-06 5.000000000000000104e-04 7.329161451814768746e+00
9.536743164062500199e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.339173967459323933e+00
9.536743164062500199e-09 2.146673281558837698e-06 5.000000000000000104e-04 7.349186483103880008e+00
7.152557373046874735e-09 2.095061830851375145e-06 5.000000000000000104e-04 7.359198998748436082e+00
9.536743164062500199e-09 2.146673281558837698e-06 5.000000000000000104e-04 7.369211514392991269e+00
9.536743164062500199e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.379224030037547344e+00
7.152557373046874735e-09 2.094866218272189918e-06 5.000000000000000104e-04 7.389236545682102530e+00
9.536743164062500199e-09 2.146673281558837698e-06 5.000000000000000104e-04 7.399249061326658605e+00
9.536743164062500199e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.409261576971213792e+00
7.152557373046874735e-09 2.146673281558837698e-06 5.000000000000000104e-04 7.419274092615769867e+00
9.536743164062500199e-09 2.095061830851375145e-06 5.000000000000000104e-04 7.429286608260325941e+00
9.536743164062500199e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.439299123904881128e+00
7.152557373046874735e-09 2.146482372423845244e-06 5.000000000000000104e-04 7.449311639549437203e+00
9.536743164062500199e-09 2.095061830851375145e-06 5.000000000000000104e-04 7.459324155193992389e+00
9.536743164062500199e-09 2.146673281558837698e-06 5.000000000000000104e-04 7.469336670838548464e+00
7.152557373046874735e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.479349186483103651e+00
9.536743164062500199e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.489361702127659726e+00
9.536743164062500199e-09 2.093043836692236298e-06 5.000000000000000104e-04 7.499374217772215800e+00
7.152557373046874735e-09 2.148450173474185392e-06 5.000000000000000104e-04 7.509386733416770987e+00
9.536743164062500199e-09 2.146673281558837698e-06 5.000000000000000104e-04 7.519399249061327062e+00
9.536743164062500199e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.529411764705882248e+00
7.152557373046874735e-09 2.093043836692236298e-06 5.000000000000000104e-04 7.539424280350438323e+00
9.536743164062500199e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.549436795994993510e+00
9.536743164062500199e-09 2.148450173474185392e-06 5.000000000000000104e-04 7.559449311639549585e+00
7.152557373046874735e-09 2.093043836692236298e-06 5.000000000000000104e-04 7.569461827284105659e+00
9.536743164062500199e-09 2.148640907767872540e-06 5.000000000000000104e-04 7.579474342928660846e+00
9.536743164062500199e-09 1.849904447201149149e-06 5.000000000000000104e-04 7.589486858573216921e+00
7.152557373046874735e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.599499374217772107e+00
9.536743164062500199e-09 2.853925544165626091e-06 5.000000000000000104e-04 7.609511889862328182e+00
9.536743164062500199e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.619524405506883369e+00
7.152557373046874735e-09 2.892957925107885133e-06 5.000000000000000104e-04 7.629536921151439444e+00
9.536743164062500199e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.639549436795995518e+00
9.536743164062500199e-09 2.853925544165626091e-06 5.000000000000000104e-04 7.649561952440550705e+00
7.152557373046874735e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.659574468085106780e+00
9.536743164062500199e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.669586983729661966e+00
9.536743164062500199e-09 2.892957925107885133e-06 5.000000000000000104e-04 7.679599499374218041e+00
7.152557373046874735e-09 2.853925544165626091e-06 5.000000000000000104e-04 7.689612015018774116e+00
9.536743164062500199e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.699624530663329303e+00
9.536743164062500199e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.709637046307885377e+00
7.152557373046874735e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.719649561952440564e+00
9.536743164062500199e-09 2.893486597011345472e-06 5.000000000000000104e-04 7.729662077596996639e+00
7.152557373046874735e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.739674593241551825e+00
9.536743164062500199e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.749687108886107900e+00
9.536743164062500199e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.759699624530663975e+00
7.152557373046874735e-09 2.853693502196278951e-06 5.000000000000000104e-04 7.769712140175219162e+00
9.536743164062500199e-09 2.893186817958411880e-06 5.000000000000000104e-04 7.779724655819775236e+00
9.536743164062500199e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.789737171464330423e+00
7.152557373046874735e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.799749687108886498e+00
9.536743164062500199e-09 2.853693502196278951e-06 5.000000000000000104e-04 7.809762202753441684e+00
9.536743164062500199e-09 2.853621609142509924e-06 5.000000000000000104e-04 7.819774718397997759e+00
7.152557373046874735e-09 2.892957925107885133e-06 5.000000000000000104e-04 7.829787234042553834e+00
9.536743164062500199e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.839799749687109021e+00
9.536743164062500199e-09 2.853693502196278951e-06 5.000000000000000104e-04 7.849812265331665095e+00
7.152557373046874735e-09 2.853621609142509924e-06 5.000000000000000104e-04 7.859824780976220282e+00
9.536743164062500199e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.869837296620776357e+00
9.536743164062500199e-09 2.892957925107885133e-06 5.000000000000000104e-04 7.879849812265331543e+00
7.152557373046874735e-09 2.853693502196278951e-06 5.000000000000000104e-04 7.889862327909887618e+00
9.536743164062500199e-09 2.853621609142509924e-06 5.000000000000000104e-04 7.899874843554443693e+00
9.536743164062500199e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.909887359198998880e+00
7.152557373046874735e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.919899874843554954e+00
9.536743164062500199e-09 2.893257727877089033e-06 5.000000000000000104e-04 7.929912390488110141e+00
9.536743164062500199e-09 2.853621609142509924e-06 5.000000000000000104e-04 7.939924906132666216e+00
7.152557373046874735e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.949937421777221402e+00
9.536743164062500199e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.959949937421777477e+00
9.536743164062500199e-09 2.893257727877089033e-06 5.000000000000000104e-04 7.969962453066333552e+00
7.152557373046874735e-09 2.853621609142509924e-06 5.000000000000000104e-04 7.979974968710888739e+00
9.536743164062500199e-09 2.853389542456705808e-06 5.000000000000000104e-04 7.989987484355444813e+00
9.536743164062500199e-09 2.853389542456705808e-06 5.000000000000000104e-04 8.000000000000000000e+00


==> figures/urban15gt.txt <==
x	y
0.000000000000000000e+00 0.000000000000000000e+00
9.393000000272877514e-04 -3.266999999992549301e-03
2.045800000021699618e-03 -7.452000000048428566e-03
3.291000000026542659e-03 -1.240999999968334967e-02
4.682200000039301972e-03 -1.794799999985843830e-02
6.126400000008289104e-03 -2.362599999969825296e-02
7.559300000022630903e-03 -2.931799999997019776e-02
8.995600000023841469e-03 -3.512599999969825276e-02
1.055840000003809183e-02 -4.102399999974295358e-02
1.225290000002132729e-02 -4.681399999978020504e-02
1.402290000003995375e-02 -5.269599999999627360e-02
1.562630000000353805e-02 -5.836400000005960431e-02
1.643550000002141909e-02 -6.415400000009685577e-02
1.564660000003641541e-02 -6.995699999993666707e-02
1.309930000000167696e-02 -7.508199999993667162e-02
8.948900000017601455e-03 -7.897999999998137066e-02
3.332099999999627634e-03 -8.209400000004098141e-02
-3.402099999948404903e-03 -8.506499999994411587e-02
-1.112799999996787019e-02 -8.805099999997764715e-02
-1.955339999997522671e-02 -9.118899999978020976e-02
-2.828329999995185182e-02 -9.437899999972432230e-02
-3.691999999998370197e-02 -9.756199999991804761e-02
-4.601889999996638253e-02 -1.007409999999217681e-01
-5.578099999995902308e-02 -1.041170000000856827e-01
-6.622239999996963611e-02 -1.077870000000111794e-01
-7.715649999998276665e-02 -1.116939999996684474e-01
-8.831529999995836600e-02 -1.156689999997615875e-01
-9.966499999997904813e-02 -1.196769999996759037e-01
-1.110717999999760591e-01 -1.237089999997988410e-01
-1.224096999999601393e-01 -1.277059999997727513e-01
-1.336996999999973956e-01 -1.316699999999254855e-01
-1.447837999999755931e-01 -1.354920000000856828e-01
-1.555626999999512872e-01 -1.392339999997057043e-01
-1.661993999999831495e-01 -1.428969999998807860e-01
-1.763250999999581847e-01 -1.463879999998025649e-01
-1.856867999999667618e-01 -1.496850000000558845e-01
-1.942364999999990627e-01 -1.527029999997466803e-01
-2.017709000000031672e-01 -1.553729999996721622e-01
-2.079274999999906892e-01 -1.574909999999217769e-01
-2.131059999999706522e-01 -1.592739999997429545e-01
-2.174685999999637631e-01 -1.607209999999031358e-01
-2.207805999999982172e-01 -1.617949999999254984e-01
-2.230271999999531574e-01 -1.625249999999068551e-01
-2.241941999999689794e-01 -1.629059999999590280e-01
-2.245598999999929291e-01 -1.630260000000707810e-01
-2.246965999999665786e-01 -1.630719999996945169e-01
-2.248231999999843467e-01 -1.631140000000596002e-01
-2.250653999999631116e-01 -1.631939999996684376e-01
-2.256128000000026113e-01 -1.633729999996721693e-01
-2.263795999999856645e-01 -1.636249999999999927e-01
-2.281249999999999944e-01 -1.641990000000223549e-01
-2.312347999999765369e-01 -1.652489999998360826e-01
-2.355262999999686024e-01 -1.667730000000446910e-01
-2.403687999999965519e-01 -1.685419999998994112e-01
-2.456777000000001931e-01 -1.704569999999366592e-01
-2.513141999999643494e-01 -1.724449999998323713e-01
-2.571672999999718989e-01 -1.744459999999962707e-01
-2.633475999999791428e-01 -1.765419999998994183e-01
-2.699027999999816796e-01 -1.788119999999180365e-01
-2.760802999999723562e-01 -1.809969999999739287e-01
-2.820478000000002927e-01 -1.831189999999478513e-01
-2.880454000000027270e-01 -1.852849999996833419e-01
-2.943442999999970056e-01 -1.874709999999031318e-01
-3.012861999999731921e-01 -1.899520000000484155e-01
-3.083705999999656333e-01 -1.924120000000111852e-01
-3.164156999999540587e-01 -1.949419999998062980e-01
-3.250813999999663806e-01 -1.975230000000446906e-01
-3.339372999999905001e-01 -2.000109999999404031e-01
-3.429340999999549444e-01 -2.025219999998807974e-01
-3.520968999999458671e-01 -2.052700000000186320e-01
-3.613248000000021665e-01 -2.082799999997951013e-01
-3.709342999999644119e-01 -2.114720000000670508e-01
-3.807618999999831666e-01 -2.146459999997168688e-01
-3.906099999999860239e-01 -2.176559999999590211e-01
-4.000981999999494443e-01 -2.203289999999105964e-01
-4.093288999999640243e-01 -2.227330000000074528e-01
-4.180927999999839995e-01 -2.250499999998137324e-01
-4.262054999999818627e-01 -2.273950000000186378e-01
-4.335149999999557413e-01 -2.294079999998211994e-01
-4.403331999999936519e-01 -2.300260000000707850e-01
-4.471221999999834273e-01 -2.280979999997652941e-01
-4.533372999999555897e-01 -2.234779999996535371e-01
-4.594811999999801611e-01 -2.175109999999403909e-01
-4.656849999999976841e-01 -2.105379999997094298e-01
-4.718964999999734622e-01 -2.027930000000633393e-01
-4.782533999999868946e-01 -1.945689999996684516e-01
-4.847824999999720830e-01 -1.860030000000260642e-01
-4.913770999999833022e-01 -1.772739999997429428e-01
-4.979841000000014839e-01 -1.684399999999441344e-01
-5.045832999999984025e-01 -1.595409999997355055e-01
-5.111949999999487737e-01 -1.505549999997019828e-01
-5.177182999999495605e-01 -1.417119999998249225e-01
-5.240792999999830393e-01 -1.332250000000931300e-01
-5.309314000000012745e-01 -1.247179999998770661e-01
-5.385993999999482140e-01 -1.159129999997094290e-01
-5.465973999999695909e-01 -1.064320000000298083e-01
-5.544653999999864524e-01 -9.643200000002979944e-02
-5.621863999999477945e-01 -8.601099999994039902e-02
-5.700090999999665176e-01 -7.525199999986216526e-02
-5.777077999999746805e-01 -6.442499999981374237e-02
-5.850412999999825558e-01 -5.334599999990314451e-02
-5.921116999999503916e-01 -4.169799999985843858e-02
-5.991689999999944005e-01 -2.958599999966099806e-02
-6.064355999999679891e-01 -1.735699999984353925e-02
-6.137704999999841204e-01 -5.077999999746680114e-03
-6.213108999999822357e-01 7.751000000163912364e-03
-6.288844999999855245e-01 2.127700000023469498e-02
-6.364165999999967793e-01 3.549800000013783596e-02
-6.438420999999506789e-01 5.059000000031665251e-02
-6.504920999999740383e-01 6.566999999992549630e-02
-6.566334999999963173e-01 8.057700000004842933e-02
-6.624981999999727256e-01 9.517700000014156503e-02
-6.678325999999651374e-01 1.095500000002793961e-01
-6.724385999999940022e-01 1.238289999999105939e-01
-6.763926999999675393e-01 1.381529999999329406e-01
-6.798579000000026795e-01 1.523149999999441340e-01
-6.830172999999486461e-01 1.664629999999888144e-01
-6.859752999999909617e-01 1.807080000001005937e-01
-6.886974999999511127e-01 1.950840000002644903e-01
-6.912233999999589651e-01 2.096100000003352781e-01
-6.934695999999530569e-01 2.243560000001452726e-01
-6.953285000000032356e-01 2.392960000000894094e-01
-6.968321999999461669e-01 2.544320000000298010e-01
-6.979905999999609367e-01 2.696260000001639012e-01
-6.985817999999853756e-01 2.848480000002309720e-01
-6.984806999999564336e-01 3.000020000003278398e-01
-6.980775999999605519e-01 3.150240000002086371e-01
-6.977642999999806861e-01 3.298510000002570219e-01
-6.974857999999658498e-01 3.444150000000372747e-01
-6.972345999999670640e-01 3.583310000002384310e-01
-6.970781999999889900e-01 3.720320000001229310e-01
-6.970241999999853277e-01 3.856759999999776478e-01
-6.970909999999567175e-01 3.990810000002384395e-01
-6.969865999999456108e-01 4.119739999999292301e-01
-6.967468999999691937e-01 4.240309999999590240e-01
-6.964274999999906512e-01 4.352749999999068753e-01
-6.961085999999777618e-01 4.458020000001415850e-01
-6.958428999999887177e-01 4.541650000000372334e-01
-6.956469999999972398e-01 4.594510000003501626e-01
-6.955555999999633032e-01 4.622550000003539106e-01
-6.955302999999839475e-01 4.632380000003613607e-01
-6.955353999999933645e-01 4.633090000003576292e-01
-6.955304999999935012e-01 4.636840000003576434e-01
-6.955167999999830597e-01 4.641970000001601759e-01
-6.954943999999668724e-01 4.647370000001974644e-01
-6.954814999999944236e-01 4.650800000000744894e-01
-6.954781999999540831e-01 4.652650000001303798e-01
-6.954668999999994439e-01 4.655910000000149096e-01
-6.954535000000032774e-01 4.660309999999590058e-01
-6.954466999999713295e-01 4.664799999999813540e-01
-6.954472999999997684e-01 4.668540000002830981e-01
-6.954539999999688193e-01 4.675860000001266781e-01
-6.954799999999813354e-01 4.686150000002234917e-01
-6.955209999999497628e-01 4.698319999999366892e-01
-6.955676999999559351e-01 4.710989999999292133e-01
-6.956074999999837249e-01 4.720920000001788130e-01
-6.956339999999617829e-01 4.727330000000074528e-01
-6.956535999999614583e-01 4.732360000000335187e-01
-6.956690999999991520e-01 4.736480000000446999e-01
-6.956733999999705764e-01 4.737860000003129013e-01
-6.956635999999707387e-01 4.742239999999292022e-01
-6.955897999999579584e-01 4.748360000001266568e-01
-6.953957999999984541e-01 4.756660000002011501e-01
-6.950825999999651339e-01 4.768749999999999933e-01
-6.947704999999841924e-01 4.783689999999478637e-01
-6.944905999999609891e-01 4.800959999999031558e-01
-6.942250999999814987e-01 4.819650000003166679e-01
-6.939376999999512519e-01 4.839810000001452672e-01
-6.935200999999652227e-01 4.865260000000707907e-01
-6.928952999999746787e-01 4.894070000001229381e-01
-6.920986999999731992e-01 4.919029999999329217e-01
-6.913498999999719841e-01 4.936490000002086154e-01
-6.907575999999535643e-01 4.947839999999851246e-01
-6.903059999999823226e-01 4.955160000002942766e-01
-6.898659999999799952e-01 4.961419999999925334e-01
-6.888008999999728488e-01 4.973510000002570597e-01
-6.861076999999932147e-01 4.993519999999552761e-01
-6.817370999999693426e-01 5.015800000000745218e-01
-6.762335999999777858e-01 5.036359999999403536e-01
-6.699699999999720879e-01 5.058390000001526943e-01
-6.631389999999665052e-01 5.084720000000670925e-01
-6.558336999999592187e-01 5.116049999999813247e-01
-6.481451999999698899e-01 5.150670000002719462e-01
-6.400586999999940963e-01 5.184769999999553347e-01
-6.317358999999705960e-01 5.217030000002123025e-01
-6.231061999999801815e-01 5.248950000000186522e-01
-6.141783999999752552e-01 5.282870000000111643e-01
-6.051088999999919560e-01 5.317550000003539168e-01
-5.958090999999549053e-01 5.352620000001042655e-01
-5.861669999999575831e-01 5.388390000001527236e-01
-5.763937999999616535e-01 5.424660000000148807e-01
-5.666042999999481022e-01 5.460709999999963093e-01
-5.568319999999948866e-01 5.496840000003576643e-01
-5.471668999999528271e-01 5.533570000003091849e-01
-5.377263999999850608e-01 5.570130000002682102e-01
-5.285182999999961106e-01 5.605290000000968664e-01
-5.195851999999722137e-01 5.638549999999813434e-01
-5.109434999999939997e-01 5.669739999999292568e-01
-5.029292999999597225e-01 5.698379999999888534e-01
-4.962091999999829750e-01 5.722700000000185971e-01
-4.903885999999474943e-01 5.743940000003203705e-01
-4.854911999999894645e-01 5.761810000003315668e-01
-4.818266999999759603e-01 5.774860000000334725e-01
-4.794529999999795344e-01 5.783170000002719746e-01
-4.780020999999833320e-01 5.788179999999701897e-01
-4.775785000000032365e-01 5.789640000001526898e-01
-4.774915999999502780e-01 5.789939999999478282e-01
-4.765414999999920687e-01 5.793200000002980410e-01
-4.740676999999559604e-01 5.801640000003389641e-01
-4.701652999999932914e-01 5.815010000001639145e-01
-4.652285999999730692e-01 5.832220000000670757e-01
-4.593372999999555950e-01 5.852839999999851495e-01
-4.529622999999555755e-01 5.875160000002942473e-01
-4.461320999999879855e-01 5.899080000002868696e-01
-4.387025999999605297e-01 5.925249999999068207e-01
-4.310529999999562212e-01 5.952380000003613114e-01
-4.233762999999453047e-01 5.979760000002570797e-01
-4.156673999999766500e-01 6.007390000000596419e-01
-4.079970999999786851e-01 6.034840000001713278e-01
-4.003664999999455021e-01 6.061840000003576590e-01
-3.926113999999943371e-01 6.088870000001043170e-01
-3.848692999999621112e-01 6.115200000000186042e-01
-3.772070999999996288e-01 6.140479999999515215e-01
-3.693140999999595664e-01 6.166600000001489779e-01
-3.614137999999802453e-01 6.193119999999180392e-01
-3.533062999999965759e-01 6.217540000001899880e-01
-3.447770000000018875e-01 6.240810000002384728e-01
-3.362198999999673199e-01 6.264990000003017867e-01
-3.279403999999631059e-01 6.291000000000931403e-01
-3.201424999999580856e-01 6.317439999999477918e-01
-3.128844999999855769e-01 6.343190000001340811e-01
-3.060610999999917037e-01 6.367690000003203288e-01
-2.992978999999468259e-01 6.392299999999814242e-01
-2.926630999999469962e-01 6.416430000001565048e-01
-2.864183999999659336e-01 6.437830000002868758e-01
-2.800858000000007175e-01 6.459480000003241518e-01
-2.728275999999605350e-01 6.482979999999515242e-01
-2.649723999999696322e-01 6.507820000001229843e-01
-2.577579999999725091e-01 6.531770000001415610e-01
-2.517950999999884476e-01 6.552250000000930941e-01
-2.464256999999633879e-01 6.571280000000260246e-01
-2.418607999999658198e-01 6.587790000000968149e-01
-2.372059999999473756e-01 6.604690000000409400e-01
-2.325755999999819246e-01 6.621329999999143734e-01
-2.288766999999643226e-01 6.634369999999180090e-01
-2.263395000000018586e-01 6.643170000002719400e-01
-2.247436999999918028e-01 6.648650000002235272e-01
-2.240873999999603294e-01 6.650879999999887993e-01
-2.236989999999641487e-01 6.652200000002048697e-01
-2.230671999999904176e-01 6.654350000000558429e-01
-2.219798999999766376e-01 6.658040000000037262e-01
-2.206131999999633997e-01 6.662690000003204105e-01
-2.195760000000009371e-01 6.666210000002756875e-01
-2.190295999999507248e-01 6.668070000000297926e-01
-2.187741999999852915e-01 6.668940000003203972e-01
-2.186016999999992605e-01 6.669520000000483950e-01
-2.178502999999909762e-01 6.672080000001006095e-01
-2.167392999999574466e-01 6.675900000003166523e-01
-2.148445999999530620e-01 6.682450000001117774e-01
-2.118993999999947975e-01 6.692809999999590476e-01
-2.087658999999985054e-01 6.703700000001117099e-01
-2.051653999999980549e-01 6.714720000000670153e-01
-2.011639999999897677e-01 6.722020000000484830e-01
-1.971984999999986110e-01 6.722299999999813425e-01
-1.933338999999686947e-01 6.715720000001601520e-01
-1.894188999999896761e-01 6.699890000000595647e-01
-1.856349999999511169e-01 6.669960000002757017e-01
-1.826420999999973094e-01 6.625670000002719107e-01
-1.802621999999974023e-01 6.569070000001229204e-01
-1.775568999999668496e-01 6.499950000001117889e-01
-1.744691999999922749e-01 6.419380000000819431e-01
-1.711375999999581732e-01 6.324500000001862521e-01
-1.678423999999649752e-01 6.217669999999925201e-01
-1.645880999999935757e-01 6.103590000001714033e-01
-1.610098999999463598e-01 5.979350000000558385e-01
-1.571068999999551963e-01 5.846120000001974182e-01
-1.531481999999959875e-01 5.708260000003502199e-01
-1.492428999999537986e-01 5.569680000003427445e-01
-1.453139999999548404e-01 5.431869999999180409e-01
-1.415927999999839759e-01 5.293820000002160686e-01
-1.377081999999936746e-01 5.155989999999291973e-01
-1.337831999999470889e-01 5.016080000000074923e-01
-1.298723999999929213e-01 4.874739999999292417e-01
-1.259934999999823002e-01 4.732579999999143028e-01
-1.220899999999674052e-01 4.590370000000111861e-01
-1.182091999999829585e-01 4.449480000003240843e-01
-1.143926999999675953e-01 4.311410000002943166e-01
-1.106726999999955302e-01 4.176389999999664537e-01
-1.069251999999978608e-01 4.042770000002346986e-01
-1.031451999999699193e-01 3.909480000003240918e-01
-9.941300000000045933e-02 3.777430000002495736e-01
-9.571419999998762029e-02 3.645920000001788286e-01
-9.203909999999450309e-02 3.514820000003092137e-01
-8.824939999997150064e-02 3.382330000000074444e-01
-8.444199999998090733e-02 3.248110000002197850e-01
-8.067239999998128408e-02 3.109490000000223464e-01
-7.691909999999915759e-02 2.969830000000074355e-01
-7.318199999997158922e-02 2.832490000003017316e-01
-6.946479999995790189e-02 2.697890000003390076e-01
-6.574459999997633863e-02 2.564590000002645032e-01
-6.206269999995129433e-02 2.434350000000558845e-01
-5.843849999998929068e-02 2.307120000002905735e-01
-5.498709999996936187e-02 2.180810000002384175e-01
-5.177700000000186320e-02 2.058330000001005744e-01
-4.830999999999767425e-02 1.940060000000521645e-01
-4.492169999994802959e-02 1.825060000000521543e-01
-4.200729999999748554e-02 1.717800000002607796e-01
-3.931309999997029125e-02 1.617060000002384090e-01
-3.691229999996721578e-02 1.519709999999031558e-01
-3.482679999998072179e-02 1.421120000001974415e-01
-3.275269999995362308e-02 1.318340000002644896e-01
-3.044999999995343445e-02 1.213179999999701997e-01
-2.788429999997606504e-02 1.106200000001117539e-01
-2.513240000000223351e-02 9.989800000004470104e-02
-2.238709999999264136e-02 8.972999999998138021e-02
-1.982319999998435542e-02 8.048200000030919510e-02
-1.756849999999394660e-02 7.208799999998882768e-02
-1.563979999994626405e-02 6.439999999990686508e-02
-1.421639999997569188e-02 5.835300000011921229e-02
-1.323259999998845082e-02 5.411400000005960748e-02
-1.244579999998677439e-02 5.084400000004098141e-02
-1.182779999997001126e-02 4.836000000033527368e-02
-1.153159999998751989e-02 4.718100000033154801e-02
-1.143119999999180417e-02 4.678399999998510139e-02
-1.125809999997727517e-02 4.606499999994412287e-02
-1.110159999999450579e-02 4.482800000021234382e-02
-1.117589999997289918e-02 4.322300000023096556e-02
-1.130119999998714826e-02 4.173700000019744255e-02
-1.132629999995697287e-02 4.048800000036135299e-02
-1.130499999999301508e-02 3.995600000023841886e-02
-1.127139999996870819e-02 3.953500000014901344e-02
-1.117679999995743918e-02 3.876800000015646203e-02
-1.113149999995948804e-02 3.847699999995529696e-02
-1.108759999996982576e-02 3.822099999990314495e-02
-1.105760000000009270e-02 3.806000000005588246e-02
-1.098539999994682138e-02 3.769800000032409726e-02
-1.094749999995110572e-02 3.751800000015646092e-02
-1.091769999999087255e-02 3.738200000021606878e-02
-1.089509999996516806e-02 3.728200000012293208e-02
-1.080539999995380578e-02 3.696299999998882424e-02
-1.034119999996619375e-02 3.599600000027566860e-02
-8.986099999980070099e-03 3.422800000011921168e-02
-6.911599999992176779e-03 3.080600000033155081e-02
-5.393299999996088376e-03 2.551000000024214454e-02
-4.358599999977741564e-03 1.917800000030547500e-02
-2.928299999970477175e-03 1.206600000010803371e-02
-8.383000000030733272e-04 4.398000000044703824e-03
1.368800000054761845e-03 -3.675999999977648102e-03
3.481200000038370615e-03 -1.231699999980628499e-02
5.696600000024773167e-03 -2.105400000000372598e-02
8.081400000024586971e-03 -3.010000000009313212e-02
1.038810000004014057e-02 -3.887499999999999983e-02
1.250410000002011648e-02 -4.674200000008568029e-02
1.465830000001005877e-02 -5.380499999970198011e-02
1.633950000000186295e-02 -6.035399999981746338e-02
1.682590000005438832e-02 -6.630700000002980044e-02
1.616930000000866077e-02 -7.128299999982118385e-02
1.484240000002319017e-02 -7.463499999977647736e-02
1.292650000000139694e-02 -7.736100000003352795e-02
9.951600000029429266e-03 -7.992499999981374226e-02
5.592900000046938623e-03 -8.226599999982864286e-02
-1.333999999915249713e-04 -8.440999999968334944e-02
-6.952299999946262403e-03 -8.684100000001490627e-02
-1.447749999997904533e-02 -8.962899999972433196e-02
-2.198649999999906929e-02 -9.244999999972060289e-02
-2.903269999998156145e-02 -9.474099999992176280e-02
-3.516719999996712614e-02 -9.600499999988823530e-02
-4.008519999997224581e-02 -9.662999999988823585e-02
-4.392189999995753380e-02 -9.719199999980628057e-02
-4.691129999997793038e-02 -9.766399999987333824e-02
-4.905259999999543596e-02 -9.773999999975785391e-02
-5.009539999999106097e-02 -9.766999999992549697e-02
-5.054549999994924214e-02 -9.763299999991431610e-02
-5.130249999999068888e-02 -9.762699999986215738e-02
-5.259669999999459777e-02 -9.788100000005214851e-02
-5.451789999997708885e-02 -9.875000000000000444e-02
-5.753719999996247114e-02 -1.004389999997802041e-01
-6.203999999997904247e-02 -1.025770000000484350e-01
-6.789689999999246051e-02 -1.048410000000148945e-01
-7.433939999999711334e-02 -1.071990000000223459e-01
-8.086659999995027270e-02 -1.095499999998137408e-01
-8.742749999999069321e-02 -1.119049999997951128e-01
-9.334669999999459233e-02 -1.140249999999068675e-01
-9.860969999997178104e-02 -1.158259999998845213e-01
-1.045124999999534343e-01 -1.178840000000782318e-01
-1.115426999999908769e-01 -1.203799999998882431e-01
-1.198993999999947851e-01 -1.233950000000186287e-01
-1.295325999999768218e-01 -1.269169999998994158e-01
-1.402508999999845518e-01 -1.307679999996907982e-01
-1.514849999999860197e-01 -1.347679999996908018e-01
-1.632868999999482207e-01 -1.389939999999478537e-01
-1.757579999999725195e-01 -1.433130000000819582e-01
-1.886576999999815540e-01 -1.477709999997168788e-01
-2.019207999999634850e-01 -1.524299999997019706e-01
-2.152112999999662990e-01 -1.570689999996684461e-01
-2.283689999999478359e-01 -1.615579999997280580e-01
-2.413588999999919937e-01 -1.660759999998845104e-01
-2.537709999999497312e-01 -1.703509999997913915e-01
-2.655010999999940502e-01 -1.744569999999366627e-01
-2.758928999999770704e-01 -1.781239999998360801e-01
-2.853727999999536857e-01 -1.813789999997243163e-01
-2.950364999999874338e-01 -1.846459999997168699e-01
-3.050745999999926461e-01 -1.881289999997243223e-01
-3.151325999999535221e-01 -1.918699999996461014e-01
-3.254009999999543656e-01 -1.956650000000372536e-01
-3.356535999999614162e-01 -1.992700000000186267e-01
-3.455938999999780270e-01 -2.027190000000409775e-01
-3.552133000000030627e-01 -2.061219999999739094e-01
-3.648739999999525141e-01 -2.095509999999776440e-01
-3.743907999999937508e-01 -2.129049999997951192e-01
-3.835873999999603323e-01 -2.160879999999888168e-01
-3.924291999999550140e-01 -2.190600000000558767e-01
-4.010578999999561134e-01 -2.220079999999143294e-01
-4.086508999999496350e-01 -2.245570000000298161e-01
-4.150446999999694575e-01 -2.264459999999962614e-01
-4.212360999999800737e-01 -2.278980000000447037e-01
-4.275552999999490678e-01 -2.291049999999813791e-01
-4.338941999999806343e-01 -2.298939999998547146e-01
-4.400011999999988155e-01 -2.297619999996386442e-01
-4.461821999999810995e-01 -2.282259999997913735e-01
-4.521343999999808405e-01 -2.244890000000596131e-01
-4.572549999999464543e-01 -2.185910000000149123e-01
-4.623787999999476872e-01 -2.115069999997503947e-01
-4.680480999999563352e-01 -2.037730000000446962e-01
-4.742560999999986815e-01 -1.954849999998696242e-01
-4.811797999999835040e-01 -1.869199999999255069e-01
-4.882436999999917870e-01 -1.786529999999329488e-01
-4.952988999999943243e-01 -1.703119999999180567e-01
-5.022155999999958764e-01 -1.617089999997988470e-01
-5.089432999999844442e-01 -1.530249999999068744e-01
-5.154708999999566554e-01 -1.444099999996833472e-01
-5.218715999999549160e-01 -1.358279999997466791e-01
-5.283947999999508705e-01 -1.270460000000894207e-01
-5.348777999999583255e-01 -1.182279999996535547e-01
-5.413393999999971395e-01 -1.093240000000223477e-01
-5.479970999999786985e-01 -1.000759999998845212e-01
-5.550111999999498558e-01 -9.036599999992177279e-02
-5.620712999999523118e-01 -8.063499999977648269e-02
-5.695690999999641901e-01 -7.030700000002980399e-02
-5.775263999999733500e-01 -5.929499999992549758e-02
-5.857821999999578422e-01 -4.778799999970942403e-02
-5.939544999999925023e-01 -3.619499999983236127e-02
-6.016926999999558934e-01 -2.401899999985471212e-02
-6.087421999999788058e-01 -1.113299999991431907e-02
-6.154211999999824600e-01 2.046000000089406856e-03
-6.221687999999848673e-01 1.505400000000372586e-02
-6.286683999999659322e-01 2.765100000007078215e-02
-6.348915999999735771e-01 3.988100000005215251e-02
-6.411665999999968113e-01 5.190899999998509901e-02
-6.471567999999969789e-01 6.367800000030547636e-02
-6.526024999999789911e-01 7.477499999990687429e-02
-6.572472999999882104e-01 8.468100000033154662e-02
-6.606971999999950995e-01 9.290100000007077419e-02
-6.624965999999549160e-01 9.897000000020489408e-02
-6.624192999999504172e-01 1.032170000001788185e-01
-6.605463999999919844e-01 1.067330000000074469e-01
-6.572755999999935206e-01 1.091150000002235193e-01
-6.531660999999731043e-01 1.107290000002831287e-01
-6.486457999999983848e-01 1.123810000000521475e-01
-6.439906999999657211e-01 1.142650000001303873e-01
-6.394982999999774265e-01 1.162770000002346926e-01
-6.353723999999929539e-01 1.179490000000223554e-01
-6.315527000000001889e-01 1.192730000000447044e-01
-6.277470999999786860e-01 1.204440000001341105e-01
-6.241015999999944830e-01 1.215330000002868421e-01
-6.205987999999779126e-01 1.225260000000707866e-01
-6.171307999999844363e-01 1.233349999999627522e-01
-6.140002999999560895e-01 1.239429999999702020e-01
-6.112922999999719220e-01 1.244780000001192155e-01
-6.091405999999842669e-01 1.251060000001452954e-01
-6.071909999999915986e-01 1.259040000000968551e-01
-6.051350999999558500e-01 1.268930000001564640e-01
-6.033177999999607133e-01 1.278090000003576365e-01
-6.014071999999578422e-01 1.285690000001341038e-01
-5.990917999999947341e-01 1.289440000001341180e-01
-5.963298999999533390e-01 1.284660000000149016e-01
-5.937310999999754202e-01 1.267500000000000016e-01
-5.913162000000010687e-01 1.236030000001192147e-01
-5.888197999999974508e-01 1.193360000001266602e-01
-5.861630999999469793e-01 1.144020000002346910e-01
-5.832115999999805123e-01 1.091750000002793958e-01
-5.799763999999849595e-01 1.038770000003278321e-01
-5.766864999999524732e-01 9.877700000023469096e-02
-5.735754999999771453e-01 9.403900000033900419e-02
-5.707650999999605013e-01 8.976300000026822545e-02
-5.682995999999693737e-01 8.603900000033899709e-02
-5.661273999999976159e-01 8.279400000022724138e-02
-5.640681999999797025e-01 7.967900000000371907e-02
-5.618314999999711734e-01 7.631700000027194508e-02
-5.596668999999528937e-01 7.313599999994040146e-02
-5.575473999999812635e-01 7.002100000018253445e-02
-5.550498999999835537e-01 6.633199999993666385e-02
-5.522292999999480756e-01 6.205400000000372424e-02
-5.491061999999801158e-01 5.714000000013038510e-02
-5.460815999999758530e-01 5.217700000014156153e-02
-5.430408999999636332e-01 4.709300000034272876e-02
-5.400004999999655775e-01 4.208100000023842074e-02
-5.371068999999552007e-01 3.730300000030547375e-02
-5.342047000000020862e-01 3.247000000020489052e-02
-5.314278999999514363e-01 2.789999999990686735e-02
-5.284979999999631639e-01 2.312000000011175949e-02
-5.254437999999499453e-01 1.815400000009685655e-02
-5.225797000000020898e-01 1.356000000005587978e-02
-5.202794999999459380e-01 9.828999999910593283e-03
-5.183294999999925601e-01 6.624000000301748757e-03
-5.170766999999759639e-01 4.587999999988824108e-03
-5.164507999999914389e-01 3.584000000264495403e-03
-5.163349999999627959e-01 3.399999999906867711e-03
-5.159776999999885483e-01 2.831999999936669898e-03
-5.154296999999787854e-01 1.961000000126660037e-03
-5.149551999999676388e-01 1.202000000048428869e-03
-5.142762999999686002e-01 7.700000004842877811e-05
-5.134870999999693320e-01 -1.293000000063329862e-03
-5.123314999999710739e-01 -3.179000000003725287e-03
-5.104885999999824175e-01 -5.706999999936669850e-03
-5.078532999999588737e-01 -8.966000000014901286e-03
-5.045850999999674791e-01 -1.314800000004470379e-02
-5.009879999999539146e-01 -1.800499999988824235e-02
-4.974328999999561574e-01 -2.298900000005960412e-02
-4.938421999999554890e-01 -2.800399999972432927e-02
-4.901096999999717818e-01 -3.327000000001862495e-02
-4.865142999999807483e-01 -3.860099999979138552e-02
-4.832488999999477453e-01 -4.356999999983236088e-02
-4.800079999999725122e-01 -4.825900000007823237e-02
-4.767899999999790639e-01 -5.283199999993667267e-02
-4.741613999999826912e-01 -5.658799999998882085e-02
-4.720617999999667247e-01 -5.955899999989196919e-02
-4.706109999999752991e-01 -6.157700000004842633e-02
-4.699599999999627409e-01 -6.246999999973922718e-02
-4.691484999999520622e-01 -6.351899999985471945e-02
-4.674403999999631187e-01 -6.545299999974668603e-02
-4.648224999999511220e-01 -6.819900000002235285e-02
-4.615535999999847427e-01 -7.175399999972432996e-02
-4.582721999999485041e-01 -7.580700000002980887e-02
-4.552484999999869553e-01 -8.029399999976158386e-02
-4.522876999999861924e-01 -8.459599999990313757e-02
-4.493932999999961098e-01 -8.881099999975412829e-02
-4.466483000000007197e-01 -9.297799999965354611e-02
-4.443512999999802426e-01 -9.652199999988078649e-02
-4.427124999999650923e-01 -9.912399999983609322e-02
-4.416773999999859535e-01 -1.008379999999888255e-01
-4.413263999999617049e-01 -1.014259999999776451e-01
-4.410925999999744662e-01 -1.018009999999776455e-01
-4.397321999999694309e-01 -1.033549999999813784e-01
-4.365536999999894974e-01 -1.048610000000335246e-01
-4.325291999999899550e-01 -1.050529999998398162e-01
-4.280422999999718980e-01 -1.043410000000149079e-01
-4.233538999999873487e-01 -1.029849999998696114e-01
-4.184958999999798812e-01 -1.013349999999627465e-01
-4.135979999999981338e-01 -9.948399999970569674e-02
-4.089383999999845476e-01 -9.756399999978020154e-02
-4.042227999999886134e-01 -9.563599999994039369e-02
-3.993917999999830326e-01 -9.382199999969452475e-02
-3.944682999999495343e-01 -9.203599999984726776e-02
-3.895679999999702159e-01 -9.027399999974294875e-02
-3.846358999999938688e-01 -8.861400000005960342e-02
-3.796425999999628598e-01 -8.714899999974295985e-02
-3.746054000000003659e-01 -8.590599999995901515e-02
-3.698635999999824175e-01 -8.484899999992921715e-02
-3.654238999999943061e-01 -8.375399999972432674e-02
-3.614642999999923556e-01 -8.264699999988078805e-02
-3.582809999999590489e-01 -8.167999999970197711e-02
-3.559098999999696367e-01 -8.092299999995157533e-02
-3.538879999999771653e-01 -8.025699999975040300e-02
-3.520844999999971914e-01 -7.965699999965727973e-02
-3.508084999999846465e-01 -7.923799999989569742e-02
-3.500837999999639738e-01 -7.900900000007822499e-02
-3.495680999999749572e-01 -7.886199999973178554e-02
-3.493940999999758934e-01 -7.881599999964236658e-02
-3.491131999999633750e-01 -7.874200000008568789e-02
-3.482861999999731784e-01 -7.851099999994039236e-02
-3.470895999999484283e-01 -7.810000000009313659e-02
-3.459139999999897297e-01 -7.757700000004842666e-02
-3.446157999999704957e-01 -7.678599999984726809e-02
-3.433130999999702837e-01 -7.566899999976157976e-02
-3.421264999999548140e-01 -7.414399999985471501e-02
-3.411163999999989871e-01 -7.168599999975412695e-02
-3.408885999999474725e-01 -6.879000000003725190e-02
-3.413336999999592170e-01 -6.640699999965726796e-02
-3.421095999999670401e-01 -6.369900000002234886e-02
-3.433230999999796196e-01 -6.020899999979883316e-02
-3.446603999999933721e-01 -5.598799999989569065e-02
-3.460472999999765209e-01 -5.113699999963864512e-02
-3.475353999999933885e-01 -4.568299999972805225e-02
-3.490018999999738303e-01 -3.992399999964982293e-02
-3.504650999999721628e-01 -3.408000000007450903e-02
-3.521085999999777338e-01 -2.844499999983236133e-02
-3.539024999999674237e-01 -2.284499999973923015e-02
-3.556581000000005321e-01 -1.734100000001490005e-02
-3.572936999999801744e-01 -1.199399999994784673e-02
-3.587604999999748356e-01 -6.791999999899417557e-03
-3.602055999999865810e-01 -1.651000000070780528e-03
-3.616814000000013185e-01 3.626000000163912603e-03
-3.632600999999558433e-01 9.166999999899417065e-03
-3.649147999999695635e-01 1.488299999991431893e-02
-3.665774999999557582e-01 2.056900000013411195e-02
-3.682019999999902038e-01 2.608600000012666065e-02
-3.695032999999821044e-01 3.044599999999627465e-02
-3.703661999999894872e-01 3.324600000027567309e-02
-3.711201999999466095e-01 3.549600000027566815e-02
-3.721180999999633143e-01 3.824099999992176813e-02
-3.735793999999877935e-01 4.211599999992177157e-02
-3.754759999999660036e-01 4.705700000002980415e-02
-3.775785000000032587e-01 5.244100000010803314e-02
-3.797220999999553759e-01 5.777400000020861681e-02
-3.818299999999580918e-01 6.286599999992176224e-02
-3.836469999999971847e-01 6.726200000010430780e-02
-3.849462999999523349e-01 7.089999999990687085e-02
-3.855445999999647100e-01 7.443000000016763984e-02
-3.853027000000001645e-01 7.835000000009313681e-02
-3.843110999999916899e-01 8.298900000005959843e-02
-3.829722999999649047e-01 8.888899999996646706e-02
-3.814008000000030929e-01 9.581900000013411633e-02
-3.797170999999507357e-01 1.031790000000037261e-01
-3.780528999999514528e-01 1.105910000000148996e-01
-3.765279999999911476e-01 1.175460000000894123e-01
-3.750409999999683164e-01 1.242350000003352717e-01
-3.736156999999657446e-01 1.307779999999329479e-01
-3.723009999999776221e-01 1.372710000001825525e-01
-3.711088999999919702e-01 1.432570000002160726e-01
-3.697929000000003685e-01 1.488919999999925581e-01
-3.681879999999655428e-01 1.545789999999105935e-01
-3.664990999999572785e-01 1.604150000000372500e-01
-3.648990999999805473e-01 1.662930000000633346e-01
-3.634228000000002679e-01 1.720560000003315548e-01
-3.620734999999986048e-01 1.778810000000521641e-01
-3.608050999999977693e-01 1.839539999999106057e-01
-3.595063999999547621e-01 1.900339999999851037e-01
-3.582268999999505543e-01 1.958220000001602012e-01
-3.570150999999605057e-01 2.011810000003315391e-01
-3.559743000000016866e-01 2.057590000000782404e-01
-3.553215999999665420e-01 2.086219999999739116e-01
-3.549826999999932120e-01 2.099650000003166483e-01
-3.548282999999937681e-01 2.105350000001490196e-01
-3.548082999999751519e-01 2.106090000001713536e-01
-3.546978999999700899e-01 2.110090000000782173e-01
-3.544043999999994532e-01 2.119830000000074433e-01
-3.539179999999469417e-01 2.133730000001378413e-01
-3.534571999999461811e-01 2.145030000000260895e-01
-3.527742999999900486e-01 2.159100000001490105e-01
-3.514927999999490349e-01 2.177779999999329419e-01
-3.489206999999587278e-01 2.199880000003613667e-01
-3.451047999999719007e-01 2.218859999999404087e-01
-3.407721000000019651e-01 2.234169999998994183e-01
-3.369794999999576324e-01 2.245390000003389952e-01
-3.336967999999760903e-01 2.255020000003278291e-01
-3.302285999999730604e-01 2.265690000001341076e-01
-3.264995999999810161e-01 2.277090000002645054e-01
-3.223045999999740174e-01 2.291410000002943037e-01
-3.177688999999663810e-01 2.306419999999925474e-01
-3.130213999999686969e-01 2.319760000002570322e-01
-3.086101999999955048e-01 2.331490000002086060e-01
-3.052441999999573330e-01 2.340090000000782378e-01
-3.024138999999850252e-01 2.346070000003092071e-01
-2.999811999999801859e-01 2.351710000000894196e-01
-2.974081999999471093e-01 2.358590000001713760e-01
-2.941083999999682397e-01 2.368450000002048916e-01
-2.899315999999526050e-01 2.381329999999143299e-01
-2.846448999999556806e-01 2.396950000002980308e-01
-2.788091999999596782e-01 2.412090000002644896e-01
-2.725074999999487768e-01 2.427330000000074428e-01
-2.658941999999806516e-01 2.444350000000558853e-01
-2.592820999999530529e-01 2.462260000002570448e-01
-2.529373999999952605e-01 2.479490000000223460e-01
-2.471217999999644199e-01 2.495940000000409775e-01
-2.420813999999663901e-01 2.510849999999627546e-01
-2.378488999999826825e-01 2.523919999999925667e-01
-2.344057000000029922e-01 2.535000000000000031e-01
-2.314793999999528729e-01 2.544080000002868491e-01
-2.293114999999525117e-01 2.550230000000446862e-01
-2.274524999999557595e-01 2.554990000003017347e-01
-2.255111999999498962e-01 2.559369999999180356e-01
-2.231333999999915163e-01 2.563780000000260850e-01
-2.206082999999634808e-01 2.567690000003203799e-01
-2.181050999999861184e-01 2.571869999999180645e-01
-2.152608999999938433e-01 2.577460000002756990e-01
-2.121042000000015748e-01 2.585300000002607734e-01
-2.085584999999846312e-01 2.595150000001303914e-01
-2.047060999999521236e-01 2.605139999999664946e-01
-2.006664999999920873e-01 2.614790000002831238e-01
-1.971104999999515606e-01 2.624010000000707721e-01
-1.942996999999740959e-01 2.632900000000372720e-01
-1.912809999999590116e-01 2.641520000002346991e-01
-1.876485999999567833e-01 2.651660000002011852e-01
-1.833717999999644188e-01 2.664450000002980268e-01
-1.789924999999930044e-01 2.678379999999888073e-01
-1.753706999999703753e-01 2.688200000002980428e-01
-1.717705999999889210e-01 2.693880000002682462e-01
-1.678698999999906072e-01 2.700870000002905669e-01
-1.640313999999780115e-01 2.712669999999925419e-01
-1.604998999999952547e-01 2.726770000001415561e-01
-1.571732999999658209e-01 2.738900000001303625e-01
-1.534422999999951465e-01 2.751240000003017383e-01
-1.492975999999907877e-01 2.764380000000819515e-01
-1.447940999999991485e-01 2.777890000003390147e-01
-1.402657999999937510e-01 2.790490000001155102e-01
-1.360996999999624646e-01 2.799610000001266363e-01
-1.329309999999823133e-01 2.806770000001415633e-01
-1.300738999999593859e-01 2.813900000001303692e-01
-1.272772999999579047e-01 2.823530000001192031e-01
-1.240790999999735467e-01 2.837639999999664875e-01
-1.204990999999572543e-01 2.852469999999739381e-01
-1.162231000000028824e-01 2.865940000000409826e-01
-1.108750999999465470e-01 2.876210000002756839e-01
-1.052852999999886324e-01 2.889390000002458603e-01
-1.006809999999822985e-01 2.901780000003054694e-01
-9.758639999997104075e-02 2.909450000002980485e-01
-9.504239999997662891e-02 2.913990000002086300e-01
-9.264100000000326240e-02 2.917460000002756737e-01
-9.084429999999701910e-02 2.919629999999888148e-01
-8.948979999998118995e-02 2.920920000001788197e-01
-8.828519999998388212e-02 2.921589999999851250e-01
-8.641729999997187217e-02 2.920980000002309507e-01
-8.396769999997923117e-02 2.916100000003352677e-01
-8.101039999997010355e-02 2.898870000001043112e-01
-7.857009999995352711e-02 2.868289999999105722e-01
-7.688989999995100855e-02 2.831270000003278109e-01
-7.529799999995157034e-02 2.785910000000149100e-01
-7.364519999996992083e-02 2.729520000000484337e-01
-7.188639999995939667e-02 2.667570000002160713e-01
-6.999009999999543374e-02 2.600109999999403732e-01
-6.792959999997401355e-02 2.527030000002123411e-01
-6.576809999998659007e-02 2.451640000003389996e-01
-6.348739999998360972e-02 2.372600000002421383e-01
-6.116139999998267823e-02 2.290640000002458765e-01
-5.860259999998379543e-02 2.202680000001564498e-01
-5.593379999999888164e-02 2.112150000003166495e-01
-5.329059999994933267e-02 2.021750000002794090e-01
-5.074619999999413489e-02 1.931910000001080263e-01
-4.825139999995008144e-02 1.844120000000111781e-01
-4.586469999997643682e-02 1.760550000001676330e-01
-4.358319999999366728e-02 1.679229999999515832e-01


==> figures/urban15hat.txt <==
x	y
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.438604506423762449e-06 -4.425730198628953617e-06
1.557416818768270412e-04 -5.333305492789652390e-04
6.557183970172563228e-04 -2.166152310868005564e-03
1.349794906285723415e-03 -4.382482008766764268e-03
2.031755119815464514e-03 -6.558125238760499805e-03
2.571397919561555813e-03 -8.321097450852403543e-03
3.034545615672324358e-03 -9.851990354314187071e-03
3.519846181827812007e-03 -1.148252880686233095e-02
4.101151497105872887e-03 -1.345077206927595970e-02
4.737343483407395472e-03 -1.558232843001095512e-02
5.515334006510288177e-03 -1.814954305325306577e-02
6.400770191540088548e-03 -2.121102421969629434e-02
7.436026047386290298e-03 -2.510117371341589673e-02
8.595067002636238088e-03 -2.975113371074910099e-02
9.899121281825075738e-03 -3.500387780273339633e-02
1.127690614843795784e-02 -4.052377102502003475e-02
1.263710339463830837e-02 -4.595403362353473603e-02
1.402290454751523550e-02 -5.158375168030069485e-02
1.546448437692867633e-02 -5.728188184683869616e-02
1.707105462132425117e-02 -6.296468184318869399e-02
1.876350411765276976e-02 -6.870371776958590637e-02
2.040784308198841795e-02 -7.431632167338633743e-02
2.158572232737853910e-02 -7.981240218810470299e-02
2.142240889400452361e-02 -8.512523220356264797e-02
1.973211322803198123e-02 -9.109170723121133573e-02
1.630345263950836246e-02 -9.559273584991723194e-02
1.123335174216642980e-02 -9.889018601139205888e-02
4.918027035347756135e-03 -1.020494697254410443e-01
-2.530510844826204357e-03 -1.050492554218229041e-01
-1.089376945576176099e-02 -1.081547101830491325e-01
-1.977683385969188773e-02 -1.113404183946398313e-01
-2.860308248461900654e-02 -1.143292385935495425e-01
-3.781289206744404413e-02 -1.176768343417113061e-01
-4.755313742357417800e-02 -1.208917737056984937e-01
-5.754258172993654413e-02 -1.241984923535906782e-01
-6.854338294720464797e-02 -1.279540300079705373e-01
-7.977757205890580183e-02 -1.318386484970831829e-01
-9.104670989918492441e-02 -1.356737025680204711e-01
-1.024866506741603511e-01 -1.395591369692096850e-01
-1.138444927449895061e-01 -1.434024954847475386e-01
-1.251347352656337064e-01 -1.471947217839274513e-01
-1.365604286988102711e-01 -1.510155403228483351e-01
-1.467058402815628881e-01 -1.543451644732236894e-01
-1.562090725685954251e-01 -1.574752426806394767e-01
-1.651209861710599969e-01 -1.603947502096908506e-01
-1.732373972830091313e-01 -1.630597815298051312e-01
-1.797014371052935433e-01 -1.652646290285385289e-01
-1.866444012431407451e-01 -1.676062729874861212e-01
-1.935459355753839372e-01 -1.699511875893060242e-01
-1.976637537713070158e-01 -1.712640186532133069e-01
-2.010239430866705423e-01 -1.723627097620903659e-01
-2.049366234864493652e-01 -1.736658496838488497e-01
-2.080828206437941585e-01 -1.746871138390870548e-01
-2.101287960372387464e-01 -1.753304040862242730e-01
-2.113537104540265110e-01 -1.756993662967412384e-01
-2.114706169306450889e-01 -1.757190592425806330e-01
-2.107870078035108397e-01 -1.754729197364734150e-01
-2.099985087105736281e-01 -1.751914124120132477e-01
-2.091064191986660159e-01 -1.748834263691922131e-01
-2.088070779129077570e-01 -1.747596777008117441e-01
-2.086308024407909079e-01 -1.746750891106912396e-01
-2.098071048486654100e-01 -1.750058763712715459e-01
-2.144800208067044744e-01 -1.764477635699605029e-01
-2.262325904261354714e-01 -1.801812210967656258e-01
-2.343103688931781059e-01 -1.828441377774408794e-01
-2.387820882092075159e-01 -1.843875327609274528e-01
-2.403609835004063278e-01 -1.849827990580989179e-01
-2.419000349570902819e-01 -1.854970632727564461e-01
-2.461542914420073724e-01 -1.868202335565048167e-01
-2.484860888639442433e-01 -1.875697612435281436e-01
-2.474667984288780598e-01 -1.872827720513254302e-01
-2.495869195140245911e-01 -1.880285546167015931e-01
-2.540186544915124522e-01 -1.895318037497561448e-01
-2.607276213487972893e-01 -1.917084080444594885e-01
-2.668624396954811795e-01 -1.937432923612147362e-01
-2.697164920274816580e-01 -1.947184734335949963e-01
-2.840991265992525161e-01 -1.992145258142181685e-01
-3.014051735476191984e-01 -2.043974797116389075e-01
-3.111773549542676265e-01 -2.070567158879330349e-01
-3.206192151107370991e-01 -2.094661659130059306e-01
-3.281066966228515791e-01 -2.114204293786997313e-01
-3.370522014693386192e-01 -2.140633630325055325e-01
-3.460375138028766173e-01 -2.168734196287780691e-01
-3.545825224728177960e-01 -2.194791553879415769e-01
-3.634431313377677331e-01 -2.221158448328187374e-01
-3.722184131360858350e-01 -2.245406418675709725e-01
-3.818678641484515857e-01 -2.269318248030052498e-01
-3.914764741570855855e-01 -2.292106575372340194e-01
-3.989792201641267355e-01 -2.310125524582299916e-01
-4.047910258384501692e-01 -2.325176079331252588e-01
-4.079144912687229785e-01 -2.330023808282668807e-01
-4.161230362002906746e-01 -2.334966163025890273e-01
-4.229473035541087000e-01 -2.309101200608904003e-01
-4.245404940451374398e-01 -2.244825960391886865e-01
-4.285843014527233041e-01 -2.177753434824925838e-01
-4.343551424171564479e-01 -2.106410942566994682e-01
-4.414403480107401134e-01 -2.031579568542166703e-01
-4.484247356462060519e-01 -1.951605414887241097e-01
-4.565326365964881838e-01 -1.870806904228446699e-01
-4.637186683027047507e-01 -1.785521251443770718e-01
-4.714070270094256054e-01 -1.700055011420901208e-01
-4.789264548721837156e-01 -1.612764315914892166e-01
-4.859885995912880396e-01 -1.523170117644611077e-01
-4.924080952840151348e-01 -1.434159793807884276e-01
-4.985543215635127590e-01 -1.348897331979787007e-01
-5.046996731126909275e-01 -1.263823625665221329e-01
-5.121081424898058509e-01 -1.174716530429717742e-01
-5.199649401362586021e-01 -1.078110107535429629e-01
-5.274842271040278696e-01 -9.755386517581922379e-02
-5.355523097117950160e-01 -8.709444112357823953e-02
-5.438504768891538887e-01 -7.621614366024949405e-02
-5.516954249490387818e-01 -6.522373730339631193e-02
-5.589113088427292153e-01 -5.401671894347039038e-02
-5.655780085830058868e-01 -4.238350057417066691e-02
-5.732877357178035593e-01 -2.996130986388793882e-02
-5.804377035813470531e-01 -1.764096646632481308e-02
-5.878663664748178252e-01 -5.473239017829862989e-03
-5.955685209828416316e-01 7.240634408997920733e-03
-6.027290143042752790e-01 2.047354937058655858e-02
-6.096856037209362755e-01 3.418577922885310261e-02
-6.157137861537074208e-01 4.756270259694978658e-02
-6.207197404991787737e-01 6.001776815352075772e-02
-6.262804412838222090e-01 7.396180608658836642e-02
-6.318676844360996414e-01 8.806483647093941991e-02
-6.369062921970565228e-01 1.016566040492860312e-01
-6.412778416799990167e-01 1.149578646584265840e-01
-6.455524704139308234e-01 1.296849241897547744e-01
-6.492417300312713913e-01 1.444239838285316657e-01
-6.524476414201806351e-01 1.591681558320009182e-01
-6.551273203093560538e-01 1.729172432946197990e-01
-6.576793944028787031e-01 1.869950112940118869e-01
-6.602243603655658655e-01 2.013317765616723654e-01
-6.624767409249371353e-01 2.163445426609576783e-01
-6.645251504797201614e-01 2.312268868217558782e-01
-6.659137984654815989e-01 2.462625747543482624e-01
-6.673839482122145839e-01 2.611305160683239368e-01
-6.684243531884688228e-01 2.760638260414799428e-01
-6.682954619395590212e-01 2.907433219612174935e-01
-6.675175982724973478e-01 3.056824666464909024e-01
-6.662838900398629916e-01 3.207833256962582258e-01
-6.646966657447065385e-01 3.341031217688663069e-01
-6.635108302181730311e-01 3.472580818913192369e-01
-6.621291914690048408e-01 3.586660519435724281e-01
-6.610746700573573165e-01 3.702883486047420791e-01
-6.602498994895464879e-01 3.819377450875812707e-01
-6.599020614827935116e-01 3.953098867056923926e-01
-6.592526811690962996e-01 4.069516518973055885e-01
-6.586548305404794634e-01 4.178473537526298243e-01
-6.579550643996792125e-01 4.279938853736878768e-01
-6.574654076497468136e-01 4.374286039597049536e-01
-6.573105066534156160e-01 4.447118605349081322e-01
-6.572122485207313458e-01 4.501119097556909310e-01
-6.574568268549012551e-01 4.533538754064562748e-01
-6.579744229822903634e-01 4.539445080544998734e-01
-6.584456309231172533e-01 4.533551972905013328e-01
-6.587345887457519700e-01 4.531300010259852740e-01
-6.588096165882567634e-01 4.533420937308820786e-01
-6.587174138477178698e-01 4.538029236028744418e-01
-6.589292881985701067e-01 4.500212604303128749e-01
-6.594111504809918589e-01 4.533340229423692413e-01
-6.595753760282757616e-01 4.545385647302969123e-01
-6.599967426768406087e-01 4.549083884119056731e-01
-6.599459888187608758e-01 4.553712374162149357e-01
-6.599063530468367578e-01 4.555878363462731451e-01
-6.599878394666487402e-01 4.556345002143487588e-01
-6.602062883204894428e-01 4.557084235184257759e-01
-6.598924594757592521e-01 4.559567994599350582e-01
-6.596067352655285987e-01 4.561513395267965398e-01
-6.597816613938274344e-01 4.561054710238515719e-01
-6.598760982879527948e-01 4.560909823478381808e-01
-6.596670751100348618e-01 4.562496978269422465e-01
-6.598948895626096656e-01 4.561350943212106324e-01
-6.597986945897552635e-01 4.561878275132228988e-01
-6.599811654159454255e-01 4.561096247994115283e-01
-6.602816685696452081e-01 4.559475673002805762e-01
-6.603208849841414319e-01 4.559036291600790380e-01
-6.602872887474464658e-01 4.559153443532941163e-01
-6.602359270723241469e-01 4.559012750477903775e-01
-6.604167949022243800e-01 4.557783492302666661e-01
-6.601425823739396348e-01 4.558962208866064181e-01
-6.601166078064767406e-01 4.558799424242883647e-01
-6.599933484186234489e-01 4.559279115990879649e-01
-6.599111745158606768e-01 4.559472123537143262e-01
-6.601637642678552798e-01 4.562230280898991741e-01
-6.601405584973115692e-01 4.565847098169148466e-01
-6.601076254581684788e-01 4.570464429919993687e-01
-6.600681488621770177e-01 4.575086105135288683e-01
-6.600564464596569980e-01 4.577325664150261320e-01
-6.600721110458739327e-01 4.576693436356554234e-01
-6.599264683546210986e-01 4.574335972595011679e-01
-6.599275118146089580e-01 4.569838452390828643e-01
-6.584024896989630893e-01 4.567366914132648392e-01
-6.583903245288499351e-01 4.567652388850047540e-01
-6.583699867362562408e-01 4.569926261295322867e-01
-6.583852576894586583e-01 4.569210218492650299e-01
-6.583853885798036654e-01 4.570187822238886977e-01
-6.583788874507510158e-01 4.573976784649927407e-01
-6.583550290261529492e-01 4.579802821346502517e-01
-6.583250467796932792e-01 4.587003670811410916e-01
-6.583069212696649464e-01 4.592944460822359631e-01
-6.582548444190831072e-01 4.595764471350019531e-01
-6.582256072511302181e-01 4.595179127775426697e-01
-6.582094857416750378e-01 4.592666400818805061e-01
-6.581967669794251963e-01 4.588291120092433117e-01
-6.559259260419513238e-01 4.655725326122805430e-01
-6.556428709454760195e-01 4.659268523966592634e-01
-6.557316809153980186e-01 4.658896283905154534e-01
-6.554477510361331749e-01 4.660216861474280603e-01
-6.558762141182641336e-01 4.657990400001757458e-01
-6.572678086846054368e-01 4.651377138866709671e-01
-6.572356810927653115e-01 4.655169870992684755e-01
-6.571263064252919062e-01 4.661045749203081567e-01
-6.569141727894881599e-01 4.668387833776000972e-01
-6.565766412616698133e-01 4.679148963291882013e-01
-6.561905706891936196e-01 4.692632644156122246e-01
-6.558009004374137918e-01 4.708975729840615410e-01
-6.554598423070949753e-01 4.726918386016019102e-01
-6.551255776819485677e-01 4.746320746995659756e-01
-6.547016617845501374e-01 4.769646610125392594e-01
-6.540960716999776325e-01 4.797752383628704487e-01
-6.532474510659292966e-01 4.823618292337451541e-01
-6.525731890478395636e-01 4.843352493551708604e-01
-6.518591369916333367e-01 4.855914255733205787e-01
-6.512550355997543949e-01 4.863513162500453513e-01
-6.507547954672092683e-01 4.869438014608367671e-01
-6.497662920345919080e-01 4.876541854507707718e-01
-6.473827726104107727e-01 4.890012945450398774e-01
-6.436790240070717761e-01 4.909167796457404864e-01
-6.392005452102123009e-01 4.928499231579625550e-01
-6.339608224056870744e-01 4.946964211968575831e-01
-6.280402700530303139e-01 4.967639471442450438e-01
-6.213006332729555936e-01 4.994095534761415767e-01
-6.140361327000202207e-01 5.026355185105588763e-01
-6.062416197368839521e-01 5.061244832977833674e-01
-5.985638534963577673e-01 5.091138760019306986e-01
-5.905368780933593076e-01 5.120097220818626838e-01
-5.823196776690114929e-01 5.149638756273140494e-01
-5.739646419541289957e-01 5.180161114668967448e-01
-5.655406573936990755e-01 5.211001472914109645e-01
-5.567921582878689879e-01 5.242488017850107651e-01
-5.477982654782967975e-01 5.274766529543862825e-01
-5.387551564980017638e-01 5.307109182968716699e-01
-5.297305302254990966e-01 5.339230886364696449e-01
-5.207699699677649230e-01 5.371448066310084979e-01
-5.120643006509519868e-01 5.403770731153514362e-01
-5.035367970421033013e-01 5.435811067684873654e-01
-4.952546052162753454e-01 5.466358361637945196e-01
-4.873248133562298468e-01 5.495074651450315706e-01
-4.796755261977956319e-01 5.522152634655803638e-01
-4.728566667688217651e-01 5.546575443151435802e-01
-4.671637943027838746e-01 5.567466312299893527e-01
-4.623391071940741170e-01 5.585128838872528423e-01
-4.584382306370428095e-01 5.599722686273241878e-01
-4.552774098632919597e-01 5.612496734280054689e-01
-4.532754426376139900e-01 5.620864036165251765e-01
-4.524188203523685781e-01 5.624604058824821395e-01
-4.524544218164499587e-01 5.625095364601405690e-01
-4.425159497141565312e-01 5.668938547446112919e-01
-4.419890622257729440e-01 5.673801051702997977e-01
-4.416104493564058098e-01 5.674815275956043292e-01
-4.416248926741153102e-01 5.676119757989990244e-01
-4.415857077870953828e-01 5.676747418594225714e-01
-4.416391056759425005e-01 5.677508294816131507e-01
-4.415781453446762650e-01 5.677726347926914663e-01
-4.416129748463853977e-01 5.678263320955596605e-01
-4.416498636764195074e-01 5.678514189969677828e-01
-4.418426974148210173e-01 5.679291292924406598e-01
-4.416987550152996489e-01 5.678974870018516086e-01
-4.416407966556463172e-01 5.678796145071185464e-01
-4.415794069568940716e-01 5.678699017263011406e-01
-4.414587352659000707e-01 5.678386573181875008e-01
-4.413795174689313372e-01 5.678207490272765279e-01
-4.413071037130213981e-01 5.678068972435810213e-01
-4.414552480453787786e-01 5.678619375722890883e-01
-4.413298375424007935e-01 5.678256816511835225e-01
-4.413506701667612164e-01 5.678373740910075407e-01
-4.414545843043150564e-01 5.678695590316503727e-01
-4.413413635212797836e-01 5.678364079639840467e-01
-4.413244522899910094e-01 5.678385374491130566e-01
-4.412020686983635920e-01 5.678051797708343340e-01
-4.411921471454829380e-01 5.678021295741064733e-01
-4.411955753131344138e-01 5.678004199789458140e-01
-4.411884536918603272e-01 5.677917230625122436e-01
-4.410994968210769640e-01 5.678237291806930154e-01
-4.403689426048564837e-01 5.680774843064033686e-01
-4.382283340559576246e-01 5.688096105456935669e-01
-4.346339833276256504e-01 5.700385148781020872e-01
-4.300520828719627264e-01 5.716793367744891219e-01
-4.244979417761432505e-01 5.736298735612299637e-01
-4.183769143563828563e-01 5.757920257536079944e-01
-4.118189785832095384e-01 5.780702055497970449e-01
-4.046196914421877899e-01 5.805421735402291894e-01
-3.970556110465149335e-01 5.831539993757326457e-01
-3.894258179862650215e-01 5.857825070652894484e-01
-3.817785119079388778e-01 5.884351977799014977e-01
-3.740836947568750848e-01 5.911036705361576438e-01
-3.664809743803834619e-01 5.937344714335399676e-01
-3.588132286684883043e-01 5.963599417990832485e-01
-3.510129011883265648e-01 5.989879039982455300e-01
-3.433951744556612007e-01 6.014726794059174209e-01
-3.355467141085377580e-01 6.039804086034422648e-01
-3.277135980000019932e-01 6.065847695275861096e-01
-3.196880418827808268e-01 6.090835311639811733e-01
-3.113547398605207017e-01 6.114056651087895755e-01
-3.025734138562591879e-01 6.137549096865084763e-01
-2.941131027574476198e-01 6.162173787523492763e-01
-2.857927445018313972e-01 6.188148019344970052e-01
-2.784532931314930848e-01 6.213317287188647731e-01
-2.722205428916954495e-01 6.236279051747011248e-01
-2.656347721837230003e-01 6.259745170675256043e-01
-2.590515466493913954e-01 6.283375112826112829e-01
-2.525441353653380960e-01 6.306107481957154981e-01
-2.463889079855541842e-01 6.326928529621276276e-01
-2.398091429590124279e-01 6.348717622563857521e-01
-2.322459871232948059e-01 6.372305810968118545e-01
-2.245152516001116261e-01 6.396313983263581804e-01
-2.176692154582160754e-01 6.418573744135620540e-01
-2.117747006210646821e-01 6.438268267845437265e-01
-2.065711742662393047e-01 6.456469701109976977e-01
-2.015032964154277739e-01 6.474359533371002451e-01
-1.965348574504952317e-01 6.491910913763143665e-01
-1.919881083321514637e-01 6.507675312481172591e-01
-1.876624499943439772e-01 6.522332401952916081e-01
-1.846566455426890407e-01 6.532392301901749354e-01
-1.826558163083616126e-01 6.539090368820649202e-01
-1.816688411877778186e-01 6.542293882935891203e-01
-1.882517550041483134e-01 6.522125000537737360e-01
-1.804874997989560359e-01 6.553715360383693955e-01
-1.801369025158577331e-01 6.554890109494848627e-01
-1.796098582014706291e-01 6.556579347454247753e-01
-1.794967945717567681e-01 6.556882223445348323e-01
-1.800054677295880312e-01 6.555114113897008155e-01
-1.809114660701271471e-01 6.551979805889125430e-01
-1.940551876145835686e-01 6.497990549602379318e-01
-1.941899728704882533e-01 6.496248165727837032e-01
-1.935477503641754582e-01 6.497463734472139762e-01
-1.929802158268159595e-01 6.499044072544827300e-01
-1.925893923322656576e-01 6.501537170993557657e-01
-1.922138552320033222e-01 6.504229810466956030e-01
-1.920535006351743457e-01 6.504761972184854857e-01
-1.912672014862624170e-01 6.507476444818149908e-01
-1.900821831218293123e-01 6.511627491466426276e-01
-1.881338064266380727e-01 6.518749768580553994e-01
-1.850621340753589306e-01 6.529901827795774327e-01
-1.817728533704235927e-01 6.541892348487257092e-01
-1.780377730872505782e-01 6.554615446978289128e-01
-1.738980920779189254e-01 6.565590130348171183e-01
-1.696747121406013414e-01 6.569690893957423894e-01
-1.653107915656631954e-01 6.566133291514699710e-01
-1.604795533063330115e-01 6.553247123670294938e-01
-1.551555773325778431e-01 6.527161549625766224e-01
-1.497244871147296319e-01 6.487652418209568506e-01
-1.476899142019019173e-01 6.433194950163778625e-01
-1.452460780999740853e-01 6.367715227404507905e-01
-1.429768291065913188e-01 6.290132641725176832e-01
-1.405505225852704265e-01 6.199911659286165833e-01
-1.379213861931941065e-01 6.096897127983142983e-01
-1.359157886384838865e-01 5.985540792504453478e-01
-1.331609800841380142e-01 5.867365742162421460e-01
-1.302150774239503872e-01 5.740448162753574168e-01
-1.266638273588450159e-01 5.608836926772517995e-01
-1.233927249208864874e-01 5.476022318849378401e-01
-1.198612682161696030e-01 5.344766402852256792e-01
-1.165142715395933726e-01 5.215965144978819135e-01
-1.131907064680739011e-01 5.088503585631398707e-01
-1.096307870270164103e-01 4.957424588406590948e-01
-1.060286226265171744e-01 4.826894669280201167e-01
-1.025828116692158176e-01 4.696766569704975414e-01
-9.905181690810575812e-02 4.567790675065199202e-01
-9.553357203981155399e-02 4.442733215162761873e-01
-9.206437810026509017e-02 4.326673152463146321e-01
-8.889915070406177733e-02 4.219460893945352620e-01
-8.592798145849908642e-02 4.121449422502906912e-01
-8.309413177902912062e-02 4.017995297303547098e-01
-8.046651526020601186e-02 3.913330615680997160e-01
-7.787606931801793753e-02 3.814163447845925758e-01
-7.519903519407505899e-02 3.709124992333838189e-01
-7.223392547290712062e-02 3.578191764497867799e-01
-6.796033499745678108e-02 3.401607239270721950e-01
-6.343119787070823634e-02 3.207798380719598108e-01
-5.923805866396358172e-02 3.036865617202956225e-01
-5.546342169614455753e-02 2.883133668216004142e-01
-5.181576068215884567e-02 2.739547276692563815e-01
-4.808133427310697788e-02 2.595930064011211513e-01
-4.455764783266111945e-02 2.459836466514949416e-01
-4.131470200536894316e-02 2.336018777631979071e-01
-3.812054283729238852e-02 2.214343369206756840e-01
-3.501964752307162171e-02 2.091750485500712964e-01
-3.212860894370097448e-02 1.968475202964706516e-01
-2.895774316573397622e-02 1.852931039952274705e-01
-2.635679824996789780e-02 1.754294887897595023e-01
-2.384471903659015138e-02 1.651318299713958326e-01
-2.149916438027551363e-02 1.557665366696107112e-01
-1.890035252397597246e-02 1.453461511812981222e-01
-1.649329908219958687e-02 1.342992325970399081e-01
-1.373521730121522039e-02 1.219711490964623946e-01
-1.052310120069448532e-02 1.087374413184231808e-01
-7.081513960922654165e-03 9.513138905048026950e-02
-4.352992083062253229e-03 8.414053090951348346e-02
-2.236240415410292118e-03 7.511819002989086891e-02
-2.264514289013498378e-04 6.698432273823544392e-02
1.857197851922111516e-03 5.941360706340545472e-02
4.018355511758858745e-03 5.070024124937688725e-02
5.770283802702112427e-03 4.443041701474207544e-02
7.186377563887820855e-03 3.905001640187084899e-02
8.407315952840124784e-03 3.467808076926300054e-02
9.735917880919608275e-03 2.981046478110861361e-02
1.063519546152869033e-02 2.641736287810062325e-02
1.122944404601034472e-02 2.403598907216232886e-02
1.169504634725013204e-02 2.159046799967172248e-02
7.142311801489532874e-03 3.606917999308149880e-02
2.732780985963721015e-03 5.025203213228358889e-02
2.161925350643505422e-03 4.990689760412073822e-02
2.130282364899324134e-03 4.733613575960615716e-02
2.314270821407159954e-03 4.436756947442669491e-02
2.556396887240737752e-03 4.190128665938205876e-02
2.848348069243224982e-03 3.952617091896048346e-02
3.161160774054377551e-03 3.742395512609923702e-02
3.351087962912314977e-03 3.627814354821589510e-02
3.567081321945402787e-03 3.495317144278006077e-02
3.782626082402769374e-03 3.364411040085747012e-02
4.874600192986255215e-03 2.874652376477166565e-02
4.985339011263799011e-03 2.850245964873126051e-02
4.970480646757997195e-03 2.869120245657855867e-02
4.952096294409055743e-03 2.879704311433463684e-02
4.912873235061909066e-03 2.900983916095492901e-02
5.112277236414231214e-03 2.922868941175843505e-02
4.508074703388806337e-03 2.776844708169332043e-02
4.615636584658416516e-03 2.750382484591427923e-02
4.705774027100108857e-03 2.746143204357482520e-02
4.777014273318219185e-03 2.800788184229017694e-02
4.723496686090445512e-03 2.872516171349389497e-02
4.561851719260143212e-03 2.900196814622173908e-02
5.113398470549565360e-03 2.958812408288920975e-02
5.765743673498483803e-03 3.017038318997663712e-02
5.849385858964334904e-03 3.035693171043496452e-02
5.445683830812482820e-03 3.020134311364126856e-02
5.423913499170085299e-03 3.029543570989693888e-02
5.189792349989381590e-03 3.023379785488350402e-02
5.526317991971701170e-03 3.048881927189709545e-02
5.072690405787069236e-03 3.027239471830635645e-02
4.581816426600509098e-03 2.992214284589819057e-02
4.603901455248343884e-03 2.995056214676725115e-02
4.671683791125960140e-03 3.009563534686139283e-02
4.738147041178003560e-03 3.028510044730833850e-02
2.991324459199972818e-03 2.941951611958718363e-02
3.280573271485599362e-03 2.983515249631309499e-02
3.366945145738660383e-03 3.012683759800152683e-02
3.381966954334342159e-03 3.031244229673212692e-02
3.516700103797749683e-03 3.057349392787463149e-02
3.504965967790119822e-03 3.068662771994136451e-02
3.398377582220980363e-03 3.072960194688002453e-02
3.344518158060491228e-03 3.080210156329936388e-02
3.512400953665119254e-03 3.097941235078358752e-02
3.541944051761142676e-03 3.110430771367874575e-02
3.721942779408224811e-03 3.127283080682759925e-02
3.797012527168421546e-03 3.136207609797862089e-02
3.818549622710070215e-03 3.142879536768738297e-02
3.964790052942722409e-03 3.157239284213669145e-02
3.542127489000917832e-03 3.145431241566719327e-02
3.054471469535079229e-03 3.105173175928560222e-02
3.356790445458238993e-03 3.022325332466037698e-02
4.414003066700266514e-03 2.871576377334159741e-02
6.684998294517342093e-03 2.634893135003065281e-02
8.657738368614817381e-03 2.228730322121259474e-02
9.721370667465065868e-03 1.665646806566184468e-02
1.074142658312601632e-02 9.919348672538014569e-03
1.239664201396911171e-02 2.637011418745264027e-03
1.425421550280394321e-02 -5.042140359581459737e-03
1.603638492760943793e-02 -1.328732209007033732e-02
1.778560943900270655e-02 -2.186604437897964395e-02
1.981710781713034303e-02 -3.065663425157228936e-02
2.182273231038184269e-02 -3.936958484474608472e-02
2.365223355659946611e-02 -4.746143888474669420e-02
2.559997362470470272e-02 -5.483626058574737894e-02
2.742138840924799800e-02 -6.172454800529836999e-02
2.842634711292347724e-02 -6.804691205595232717e-02
2.808287829231590274e-02 -7.336769377548099658e-02
2.703010675677906122e-02 -7.800432656478552274e-02
2.538230013170371391e-02 -8.075076847314910378e-02
2.299531577958290746e-02 -8.311385107783790527e-02
1.955652364316655747e-02 -8.517560549754737975e-02
1.457550905833517041e-02 -8.720388356844802069e-02
8.290094020162853614e-03 -8.936367617207972847e-02
1.157678520233761327e-03 -9.166336200987096339e-02
-6.322599619314705349e-03 -9.413220007237439735e-02
-1.360578936673462885e-02 -9.641448267269346617e-02
-2.031276390906246176e-02 -9.808695622964154481e-02
-2.647900598344712919e-02 -9.943610067404994035e-02
-3.139624387713872700e-02 -1.002953567289609216e-01
-3.465890492301618858e-02 -1.006210861878968216e-01
-3.737051779120027090e-02 -1.010466240709892854e-01
-3.966496502110442718e-02 -1.016261007961962864e-01
-4.141910183011294350e-02 -1.024694072756769103e-01
-4.199377560265745574e-02 -1.027277284925356277e-01
-4.180357811122605016e-02 -1.023443686441693062e-01
-4.271100760802381407e-02 -1.024489376429456311e-01
-4.539779777463422150e-02 -1.036520597626459234e-01
-4.898510549209644099e-02 -1.053818534913679023e-01
-5.363792396992417971e-02 -1.071550079067687677e-01
-5.923325386507224954e-02 -1.088867400804371388e-01
-6.542081208975482343e-02 -1.108653847153125843e-01
-7.182506206347900879e-02 -1.130025002266184103e-01
-7.827217102913384961e-02 -1.151468705268748893e-01
-8.399766394753196974e-02 -1.170110256708313951e-01
-8.904829319003335075e-02 -1.185957006849130135e-01
-9.450311470365457822e-02 -1.202559200554466773e-01
-1.011975505993109592e-01 -1.224035168056970962e-01
-1.090615311173869506e-01 -1.249304953196566370e-01
-1.180958901549420542e-01 -1.278358574855754937e-01
-1.282739098271743483e-01 -1.310339980500733192e-01
-1.389251848977751114e-01 -1.343187172496425330e-01
-1.501088943234804296e-01 -1.377897444504333491e-01
-1.617151735239538701e-01 -1.412832585800541108e-01
-1.744662687768640807e-01 -1.449906733093495881e-01
-1.872413379959302626e-01 -1.488019221395781300e-01
-2.005833289005843900e-01 -1.527512762037916416e-01
-2.132253662234684655e-01 -1.564321548740822132e-01
-2.256478634512723846e-01 -1.600855911259333186e-01
-2.374434428629090266e-01 -1.635958145555918286e-01
-2.491295006288565816e-01 -1.671101027042302123e-01
-2.593620961181402618e-01 -1.703520713156002064e-01
-2.700260021407390187e-01 -1.736561376046682481e-01
-2.821500511487362584e-01 -1.772212448370633631e-01
-2.950125183539583085e-01 -1.807533940517521698e-01
-3.061134948196235217e-01 -1.840118931110999723e-01
-3.176612874341624981e-01 -1.879999324736984778e-01
-3.289306472519389901e-01 -1.913223126459035750e-01
-3.392367047986353246e-01 -1.943039235547115440e-01
-3.500949696071706807e-01 -1.973884390965508218e-01
-3.607257583751923291e-01 -2.004903859541128375e-01
-3.711542391712922551e-01 -2.036038170659200397e-01
-3.810199924362711044e-01 -2.065472241763375016e-01
-3.900292451267998173e-01 -2.091674331474552839e-01
-4.000358617147179996e-01 -2.119745976282879640e-01
-4.073799633294269973e-01 -2.141429740187082709e-01
-4.153976753339647665e-01 -2.162910034733006859e-01
-4.221566460670871934e-01 -2.177872969964284033e-01
-4.239809663744384949e-01 -2.175637080954515024e-01
-4.299469087147275159e-01 -2.181829128367760995e-01
-4.328867558087970968e-01 -2.175166554496812399e-01
-4.341329849421773912e-01 -2.156222302670297297e-01
-4.372075015495882067e-01 -2.127719655593989234e-01
-4.417667012178175812e-01 -2.081884665451848859e-01
-4.460663940576640174e-01 -2.015607952844945538e-01
-4.500939600025160581e-01 -1.937822879787049479e-01
-4.557356025788809051e-01 -1.859230210928767835e-01
-4.613298774026168836e-01 -1.772351559982981162e-01
-4.674847535780091157e-01 -1.682206386739025783e-01
-4.747483428693047847e-01 -1.598956553347481713e-01
-4.819791707914691248e-01 -1.514173001129689167e-01
-4.887024434137393070e-01 -1.425085638502564811e-01
-4.950020599055175441e-01 -1.334550758182750929e-01
-5.009680426075115989e-01 -1.244835426564857433e-01
-5.067673195934678798e-01 -1.156191281538768018e-01
-5.126258173023319209e-01 -1.066484903055654743e-01
-5.185976193833985448e-01 -9.762521035581137041e-02
-5.245819703348931773e-01 -8.855355819534833917e-02
-5.307747051379785308e-01 -7.926446953342251855e-02
-5.373730142432414647e-01 -6.937779428320568764e-02
-5.440169228214598585e-01 -5.962401535736509828e-02
-5.510891968940703212e-01 -4.904497590957766079e-02
-5.585907481104774863e-01 -3.749984637613092836e-02
-5.663835350021075854e-01 -2.551630892202330289e-02
-5.739047490449370459e-01 -1.367511378736728338e-02
-5.805423137107841303e-01 -1.869585988562984724e-03
-5.856962759868044044e-01 9.664905345755907956e-03
-5.931472373249454533e-01 2.460535153678113443e-02
-5.998094740720348872e-01 3.830506695257318572e-02
-6.054549700531812739e-01 5.030438059057287803e-02
-6.108645573564286391e-01 6.201619031409039834e-02
-6.161211467287502908e-01 7.300955844622676605e-02
-6.212970971211166926e-01 8.394791577456847675e-02
-6.258919994023000033e-01 9.417931570250487328e-02
-6.299903199609048210e-01 1.035880578838637711e-01
-6.335795616451267431e-01 1.124871216302444216e-01
-6.358144466598601996e-01 1.193654778072764794e-01
-6.367406496250692660e-01 1.253447305447801530e-01
-6.354553363642440056e-01 1.285016138082114290e-01
-6.325799131357073835e-01 1.291200901430208658e-01
-6.286465842408121008e-01 1.313202069446818276e-01
-6.240804663138028729e-01 1.323234224834153316e-01
-6.190855308701265214e-01 1.331137210542428506e-01
-6.142812794908907303e-01 1.342768715450750883e-01
-6.100932627652606577e-01 1.361798997462557725e-01
-6.062432800612825856e-01 1.380436445431750259e-01
-6.025317044613547335e-01 1.394319626618472641e-01
-5.988365559818711326e-01 1.408675581135943600e-01
-5.953657623855181935e-01 1.420448383074562893e-01
-5.921305673325958363e-01 1.426526116933741206e-01
-5.891170796114746366e-01 1.429908823995489908e-01
-5.860825960416026215e-01 1.439916759051810824e-01
-5.832684807571941743e-01 1.449138549870454262e-01
-5.806468094117520629e-01 1.465372512846608299e-01
-5.779803196769895957e-01 1.479538891936764688e-01
-5.752937513414148052e-01 1.493181408451325631e-01
-5.732288751075089728e-01 1.502078490009015055e-01
-5.711959748057888753e-01 1.508786240566249437e-01
-5.690151155308615927e-01 1.511790433133285705e-01
-5.665774559809590993e-01 1.504304991099287281e-01
-5.642870322544706330e-01 1.483658270822517389e-01
-5.619018198044584134e-01 1.449896528117094463e-01
-5.596165426031506351e-01 1.405521044126339103e-01
-5.573520381873160456e-01 1.354487749406693142e-01
-5.548426883913168961e-01 1.300649017162669174e-01
-5.519459386099615505e-01 1.243286472773175722e-01
-5.489569854400275783e-01 1.187249088334443176e-01
-5.462284592908067671e-01 1.137838791809343830e-01
-5.438278680006228827e-01 1.095712209589271291e-01
-5.416234027962109066e-01 1.055786783223942454e-01
-5.397006840463939303e-01 1.020906023339842317e-01
-5.379044149774784289e-01 9.853543339701764658e-02
-5.359353981652834609e-01 9.466245415757926218e-02
-5.340372500283405710e-01 9.112844898710431574e-02
-5.322264775113189073e-01 8.774029712183857577e-02
-5.299908214723230149e-01 8.437152679504994479e-02
-5.276855358799410478e-01 8.004632577232427548e-02
-5.251956823121999296e-01 7.505254821450232927e-02
-5.226809701094724536e-01 6.982479750254537432e-02
-5.200954731255852392e-01 6.478178229574137192e-02
-5.174637793721380552e-01 5.997436675944595175e-02
-5.149535475940513196e-01 5.535792255825098401e-02
-5.123981687222223247e-01 5.028773350630836442e-02
-5.098571486705986144e-01 4.670060827999379660e-02
-5.077125280929832840e-01 4.273998819542906835e-02
-5.050063596302899471e-01 3.753935246591127983e-02
-5.023648317892084325e-01 3.247394231351949379e-02
-5.001216282490952292e-01 2.840640585799458773e-02
-4.983222155422336597e-01 2.509850159506392744e-02
-4.968707823546342217e-01 2.239309719889897438e-02
-4.958495392043701933e-01 2.052934408102784561e-02
-4.952478161613297902e-01 1.946399063924856079e-02
-4.948130616200764331e-01 1.873263407878011585e-02
-4.944152682195697701e-01 1.803322694605753729e-02
-4.940068789502330415e-01 1.730328777012796193e-02
-4.935578818795572920e-01 1.644288095321022949e-02
-4.931215402581491380e-01 1.554297551769397850e-02
-4.926073411443131489e-01 1.451764585516270543e-02
-4.920226220359606994e-01 1.333860432801379885e-02
-4.924267027743239877e-01 1.395740093612792866e-02
-4.929465468657753813e-01 1.492457476336756135e-02
-4.911110113362173180e-01 1.156855790902857305e-02
-4.889373822259990288e-01 8.273287104246077744e-03
-4.867586696146072311e-01 5.031899147943824126e-03
-4.830884013943607669e-01 -9.300342158252030257e-04
-4.797810370712046746e-01 -6.638753758084058910e-03
-4.780028630605721029e-01 -9.901531176242638413e-03
-4.750523023699086966e-01 -1.476056212939296300e-02
-4.716715861970809942e-01 -2.075556104825798318e-02
-4.687085801359949788e-01 -2.640128518179958930e-02
-4.665163606811035257e-01 -3.035050145644790226e-02
-4.657234928522212547e-01 -3.193856447084033462e-02
-4.634319929903633617e-01 -3.598216335126757509e-02
-4.614859372657948433e-01 -3.932401428844251035e-02
-4.599042457953200769e-01 -4.196608522691701315e-02
-4.589860444485573954e-01 -4.339393937745874424e-02
-4.587997299514994798e-01 -4.355322662465068578e-02
-4.587194812344271844e-01 -4.348944590458514448e-02
-4.565323783668570612e-01 -4.650800573205991079e-02
-4.531890814919428134e-01 -5.097180968656604694e-02
-4.503655004068237155e-01 -5.471580710127870589e-02
-4.477441931692716648e-01 -5.883813019898071622e-02
-4.443653920761821419e-01 -6.465831369374533399e-02
-4.419577392873056954e-01 -6.891759432872032742e-02
-4.390496411921404607e-01 -7.386764360414932451e-02
-4.366819077810427108e-01 -7.822947627179051289e-02
-4.347825507546467239e-01 -8.174573435326787374e-02
-4.333252508820094606e-01 -8.448002576072323466e-02
-4.322192479032617163e-01 -8.650084362524530779e-02
-4.317768351064757426e-01 -8.743226629552923457e-02
-4.314990743322239530e-01 -8.794046096406779589e-02
-4.312494965563627991e-01 -8.842268388596485895e-02
-4.310237464333503410e-01 -8.887609750380542906e-02
-4.319812764225987034e-01 -8.719952994322592577e-02
-4.319760968374599663e-01 -8.726518931048399264e-02
-4.315802043586887127e-01 -8.742618583844495583e-02
-4.311740160968630664e-01 -8.745379783966972242e-02
-4.308570681980209427e-01 -8.745084490286160472e-02
-4.301649152947334964e-01 -8.868461379701408909e-02
-4.296569597347100200e-01 -8.963770416331033608e-02
-4.276269392249725243e-01 -9.177461225599231609e-02
-4.240458345858637568e-01 -9.296864021159541303e-02
-4.197165288574380426e-01 -9.351681972188355396e-02
-4.149438573573319688e-01 -9.338160456233765561e-02
-4.101422790135433871e-01 -9.265400381320240686e-02
-4.052334889500360804e-01 -9.143140235310058539e-02
-4.004400833691839079e-01 -9.005726757644655356e-02
-3.958543792956699670e-01 -8.868943294874824523e-02
-3.911231783113979232e-01 -8.722922232203965398e-02
-3.864941999474716949e-01 -8.551290078335420375e-02
-3.817854227652530685e-01 -8.401536023030416189e-02
-3.769471205537397451e-01 -8.255947223997042728e-02
-3.719863574647669369e-01 -8.124425596201283184e-02
-3.669966176638515543e-01 -8.009952444643825276e-02
-3.617974746438786249e-01 -7.909287808956963484e-02
-3.569135812926021445e-01 -7.823758607766173601e-02
-3.525521722402665814e-01 -7.730283012816339949e-02
-3.487882811839633224e-01 -7.648202679412471894e-02
-3.457885244661317303e-01 -7.580405477117459212e-02
-3.435081423312396631e-01 -7.531844586283663323e-02
-3.415313215019039061e-01 -7.489190897215258769e-02
-3.397024828097344740e-01 -7.455997745070436222e-02
-3.384069466452619412e-01 -7.436608349443034338e-02
-3.377202089905043669e-01 -7.436577022253240687e-02
-3.374440543949033255e-01 -7.440638566081035632e-02
-3.375308401955202098e-01 -7.450792650813035933e-02
-3.376551064332828922e-01 -7.459967908255653313e-02
-3.372172613173708977e-01 -7.455716231094261515e-02
-3.355744197845551557e-01 -7.431691734990183984e-02
-3.334466965184729181e-01 -7.389603497540375709e-02
-3.312630554192695920e-01 -7.320850959894621701e-02
-3.297693551090377095e-01 -7.227591147818704376e-02
-3.288706279880558858e-01 -7.108897128947810895e-02
-3.280654439442428627e-01 -6.918029851479072512e-02
-3.273943002503614252e-01 -6.641429680340520114e-02
-3.276523693128516879e-01 -6.403444468680738466e-02
-3.280416683919132881e-01 -6.149597132901054447e-02
-3.287489543451510010e-01 -5.830144346627395835e-02
-3.296752678449390572e-01 -5.435192783604302080e-02
-3.303087550877739087e-01 -4.951277891380222174e-02
-3.312545969513095434e-01 -4.424118975997541614e-02
-3.319195983071146494e-01 -3.817519717363351134e-02
-3.329426534046692199e-01 -3.226615635598011761e-02
-3.338648633984911962e-01 -2.619896177911477941e-02
-3.349979368521135981e-01 -2.016673794217670179e-02
-3.364269943583648725e-01 -1.443980201096056390e-02
-3.377330149744872667e-01 -8.701139072618106068e-03
-3.389535817394342954e-01 -3.185592521951812178e-03
-3.400744330228329670e-01 2.268972879887710178e-03
-3.412202801324091817e-01 7.278399289131703455e-03
-3.423725467686444257e-01 1.286747185672011164e-02
-3.436793620705075880e-01 1.869502025108901039e-02
-3.450052160737319129e-01 2.454828187160094238e-02
-3.463301352224763541e-01 2.988403822577220467e-02
-3.475665763159143107e-01 3.536946462639251054e-02
-3.485513423827407142e-01 3.947404002108479554e-02
-3.490106604076272934e-01 4.110255149274132103e-02
-3.495650564788295722e-01 4.293947323209832551e-02
-3.504332404068564721e-01 4.622617413356575056e-02
-3.515820475093932584e-01 5.090237933385862584e-02
-3.528360706315206707e-01 5.620129490892045165e-02
-3.538932838603348618e-01 5.989229541222029773e-02
-3.555538702678303076e-01 6.517594173929333601e-02
-3.573076282975458651e-01 7.051134025785665838e-02
-3.585259011991488998e-01 7.433724660140525464e-02
-3.599643129071088965e-01 7.892546738588297750e-02
-3.606722016703536871e-01 8.318076845627615790e-02
-3.603709639960823718e-01 8.708599050818238707e-02
-3.589182982302359104e-01 9.075417248591351183e-02
-3.572365314173467365e-01 9.646528281420055362e-02
-3.554285606877085057e-01 1.025505330257316661e-01
-3.533742255724423020e-01 1.090421141421018952e-01
-3.512391241187816648e-01 1.158053065420649869e-01
-3.492594579480110539e-01 1.219667571436539172e-01
-3.473035236857433539e-01 1.281233055795349407e-01
-3.453748420468877867e-01 1.336833345058214828e-01
-3.436078550392969166e-01 1.394581458724647172e-01
-3.419980613771214095e-01 1.449879232888373337e-01
-3.404094495072385040e-01 1.500981450959650576e-01
-3.385902073174734128e-01 1.550331880028579801e-01
-3.361062232166250330e-01 1.599851150688233747e-01
-3.340391619802533518e-01 1.651371522695724015e-01
-3.320444115437568011e-01 1.700961230291682391e-01
-3.304969844626137188e-01 1.748260677242844119e-01
-3.289030143348198876e-01 1.805506497735210603e-01
-3.273316582285673015e-01 1.859401445650707696e-01
-3.257557806159290803e-01 1.909374323596147449e-01
-3.242708945346712279e-01 1.956987309984029866e-01
-3.229552272502740906e-01 1.993369385984911368e-01
-3.221268743738787133e-01 2.019025630786763226e-01
-3.217805855092015777e-01 2.030789920741869203e-01
-3.216295305780568770e-01 2.040489939634957672e-01
-3.217926673084601230e-01 2.042923067049782770e-01
-3.220158964059772200e-01 2.040657254059224379e-01
-3.219419351095119119e-01 2.040736675806763545e-01
-3.216745764547520592e-01 2.048592639118921310e-01
-3.214023818897350226e-01 2.068711435204437232e-01
-3.209901052646140784e-01 2.069617408914226631e-01
-3.207478680542070748e-01 2.082108535429786078e-01
-3.205085915668445251e-01 2.083629083273303984e-01
-3.171065314138449831e-01 2.114296245402129681e-01
-3.135240993079863592e-01 2.129555540891986953e-01
-3.089410377893385684e-01 2.141745555245477273e-01
-3.047952817729274733e-01 2.147434065325980468e-01
-3.016750752561075943e-01 2.153079110393621987e-01
-2.983756014925921241e-01 2.162402940517682004e-01
-2.948061223967655131e-01 2.175495837517537334e-01
-2.904473177179257015e-01 2.201898035808141918e-01
-2.860300129380142220e-01 2.217601843309444931e-01
-2.813811979860620371e-01 2.236542965898367374e-01
-2.768574273683183651e-01 2.247476816013381229e-01
-2.732302216687347851e-01 2.258711244640511095e-01
-2.704176596750555439e-01 2.264027313901955385e-01
-2.678380541125319758e-01 2.267196289848233681e-01
-2.655424582209672257e-01 2.272420255063341832e-01
-2.625776192042958979e-01 2.279694278653346395e-01
-2.587961361379955694e-01 2.289539324056402425e-01
-2.541618175632285315e-01 2.302235868868924840e-01
-2.485700524902716424e-01 2.313633404867439514e-01
-2.425942852190740850e-01 2.323974938667319190e-01
-2.362371879282814946e-01 2.335387986255984261e-01
-2.297623420235364311e-01 2.347959795637614699e-01
-2.230605597755009606e-01 2.356781847882923886e-01
-2.170720320814777393e-01 2.368418401044516119e-01
-2.115573006398763500e-01 2.380511664965559160e-01
-2.066593272815452631e-01 2.389978949606996750e-01
-2.027377475448763622e-01 2.398534705229352082e-01
-1.999780299086103830e-01 2.405093064910939216e-01
-1.969493516168390745e-01 2.413159648136620206e-01
-1.946385576473354806e-01 2.418175127187094098e-01
-1.913841093220238487e-01 2.428051151055155288e-01
-1.898269905929408641e-01 2.428777521362313618e-01
-1.885321349402771518e-01 2.427606209739515408e-01
-1.854096543789938156e-01 2.432850132803937304e-01
-1.847287275872025181e-01 2.433918621079634859e-01
-1.824135530853712439e-01 2.435829137954790002e-01
-1.792639439376006727e-01 2.439576743359797018e-01
-1.744831920018163895e-01 2.448105882029769365e-01
-1.708453106188364823e-01 2.454809951277301117e-01
-1.669485488869154044e-01 2.461202256410730260e-01
-1.631595612751203794e-01 2.468930453400114966e-01
-1.607618711585987459e-01 2.474347868926513594e-01
-1.579389071471379580e-01 2.478836558888849462e-01
-1.545344216564634721e-01 2.485336444227054797e-01
-1.505637280028151725e-01 2.490602812885389095e-01
-1.468102354988905511e-01 2.501082201876569933e-01
-1.441536876896294950e-01 2.505562815262820098e-01
-1.405229251676541891e-01 2.508371254048985532e-01
-1.325980273720422375e-01 2.513841621127619885e-01
-1.284244475805996211e-01 2.521291433756164824e-01
-1.239228341680550238e-01 2.540354044109002785e-01
-1.203057527776032198e-01 2.552335382060315072e-01
-1.173346647845879137e-01 2.566748099098696834e-01
-1.137813712911974889e-01 2.580443947648389802e-01
-1.095844883146178117e-01 2.590945328256337721e-01
-1.053155023344683056e-01 2.602236854030517410e-01
-1.017734279307949269e-01 2.610525594531319937e-01
-9.894242282952586676e-02 2.616170726279632985e-01
-9.572015810024613047e-02 2.620152757786399222e-01
-9.288672516211418650e-02 2.623292404653630450e-01
-8.972710292467904469e-02 2.634268672061973460e-01
-8.632590661265585052e-02 2.646290974711913435e-01
-8.203198035564945867e-02 2.654973568294891617e-01
-8.021174019827242985e-02 2.658542534468512630e-01
-7.555399635533539826e-02 2.662513554114492309e-01
-7.055639491779892858e-02 2.673839317646839464e-01
-6.696589414020565068e-02 2.680345624846434127e-01
-6.475157920472933426e-02 2.684372319421218789e-01
-6.239358964974350830e-02 2.686603730763456044e-01
-6.042940463928398592e-02 2.688840457156875252e-01
-5.897064011624801594e-02 2.689698006165361366e-01
-5.834713060711173988e-02 2.691481495400580015e-01
-5.727157943846409444e-02 2.689938849051739522e-01
-5.497146899846477169e-02 2.692919783953159896e-01
-5.288699903643171579e-02 2.682637846897052980e-01
-5.004997678870439642e-02 2.654519366008761261e-01
-4.812155354416398217e-02 2.624375420476639520e-01
-4.664495875052129120e-02 2.582314408708186737e-01
-4.555796771594409350e-02 2.532049165575368521e-01
-4.445377693732525948e-02 2.473105081155642926e-01
-4.273743819286912604e-02 2.414231185057549578e-01
-4.130242361313936350e-02 2.347090626904410060e-01
-3.965041272527774358e-02 2.276165564977905009e-01
-3.781295417751153604e-02 2.203450686266811009e-01
-3.596695385805488004e-02 2.127217424876275687e-01
-3.433230066936269337e-02 2.046398963791179471e-01
-3.237491253295145255e-02 1.960319311064204484e-01
-3.049537378123037823e-02 1.872107097405880660e-01
-2.870962059216672010e-02 1.784508193436096790e-01
-2.701209406818987774e-02 1.698274677231806917e-01
-2.539179804978536348e-02 1.616513471893738785e-01
-2.370966416429867371e-02 1.538265799995787719e-01
-2.214383539250825914e-02 1.464427503458733404e-01


==> figures/urban15imu.txt <==
x	y
0.000000000000000000e+00 0.000000000000000000e+00
1.211175781392869548e-09 1.766209366748527268e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
2.946024526415296435e-09 -2.813039608495339603e-09
9.412830684538024351e-07 -3.160492807462807279e-06
1.462057617716811626e-04 -5.050150250782374896e-04
6.361294103711686134e-04 -2.113238555389466110e-03
1.325514939132147341e-03 -4.315453888114400942e-03
2.016637043791757490e-03 -6.498508635860903056e-03
2.564163274597741193e-03 -8.256910544519779210e-03
3.035579015639722645e-03 -9.776360040294444428e-03
3.522128067294158765e-03 -1.137398098881732891e-02
4.103466770938456361e-03 -1.330688061946468277e-02
4.742418103900974610e-03 -1.539314912326853260e-02
5.517321577367840547e-03 -1.791412990956280094e-02
6.410093566195134568e-03 -2.091291076498524165e-02
7.446946362199008927e-03 -2.470351388766438630e-02
8.649080111079275948e-03 -2.928093703356031419e-02
9.939595397920386599e-03 -3.445342533608774377e-02
1.139697593078577501e-02 -3.990294198603042825e-02
1.277511416901628595e-02 -4.525283051744805052e-02
1.416348869607822469e-02 -5.079024778220879444e-02
1.559654702383696939e-02 -5.631595806278433258e-02
1.723136531067961594e-02 -6.181792394625841569e-02
1.893539402535898003e-02 -6.730191591365064507e-02
2.058587618416623383e-02 -7.265565405913708419e-02
2.179970038952943473e-02 -7.788053147178201907e-02
2.182838618886414131e-02 -8.332492970498719953e-02
2.008608618928544101e-02 -8.848237092553044858e-02
1.671337706769585388e-02 -9.261025081131772640e-02
1.172869389188406671e-02 -9.561399202370729489e-02
5.471799103316882240e-03 -9.827616462915982065e-02
-1.882102046174486190e-03 -1.008162610247797936e-01
-1.013551424231499097e-02 -1.034301851964199714e-01
-1.897089775860582098e-02 -1.061744360520689573e-01
-2.797369316933609115e-02 -1.088635144527244775e-01
-3.700303133662449784e-02 -1.115941238912479400e-01
-4.671330027585787054e-02 -1.143124878683243056e-01
-5.709935252324142146e-02 -1.172600313049245307e-01
-6.812813336089253158e-02 -1.204548275021736087e-01
-7.958133713510165408e-02 -1.238242274434805806e-01
-9.127948716064070156e-02 -1.271989033810016767e-01
-1.031707895465053954e-01 -1.305925421933151198e-01
-1.151396380499781491e-01 -1.339670854425427937e-01
-1.270200972466703770e-01 -1.372486284027818193e-01
-1.389305411714875094e-01 -1.404804877452734413e-01
-1.506054505852471859e-01 -1.435658467902910795e-01
-1.620660516033125553e-01 -1.465658323787724093e-01
-1.733907933947257674e-01 -1.494237939977009211e-01
-1.841893151200313661e-01 -1.521107729259155439e-01
-1.942743824795340468e-01 -1.545614750911882829e-01
-2.036033694571681985e-01 -1.567397633772721066e-01
-2.119511303233909960e-01 -1.585582550066435836e-01
-2.189691733547889929e-01 -1.598543187642407215e-01
-2.250797454635335149e-01 -1.608104647088344497e-01
-2.304145887669971082e-01 -1.614086714776514220e-01
-2.347454777829715566e-01 -1.616402760143533235e-01
-2.380434484722330768e-01 -1.615295233294955501e-01
-2.403021652602035374e-01 -1.610716021486084393e-01
-2.417454251563796175e-01 -1.603324846982442375e-01
-2.429359792872853308e-01 -1.594908675340807880e-01
-2.441116254899390325e-01 -1.586187317012341114e-01
-2.453435822088314844e-01 -1.577369469867385687e-01
-2.469130797301437308e-01 -1.569355420039364180e-01
-2.485884189095014241e-01 -1.561487224195577117e-01
-2.510986798498910932e-01 -1.556101019991275869e-01
-2.548753662014048293e-01 -1.554661265995948005e-01
-2.598723348185548176e-01 -1.557687319388824099e-01
-2.655097232781333250e-01 -1.563230298096986159e-01
-2.716393279906265668e-01 -1.570309936308944554e-01
-2.780610768137399269e-01 -1.577810170463954664e-01
-2.846748934221007832e-01 -1.585248694946861381e-01
-2.915152279834385407e-01 -1.592748231294570382e-01
-2.988343837719699136e-01 -1.602010708954694496e-01
-3.059396924912547999e-01 -1.610835967963398507e-01
-3.126899908694911745e-01 -1.618677553850597639e-01
-3.193129449983528323e-01 -1.626185832163833944e-01
-3.260681259652190578e-01 -1.633471970406767115e-01
-3.333898280023134264e-01 -1.642809116426411364e-01
-3.409356081600831145e-01 -1.652908799155054509e-01
-3.489146502998987098e-01 -1.662341389179690099e-01
-3.578884762125121299e-01 -1.672255201984656769e-01
-3.670199114575110610e-01 -1.681421178121852711e-01
-3.763160673479433727e-01 -1.689600370794193118e-01
-3.856661503733563867e-01 -1.698866643523687103e-01
-3.951193253663429772e-01 -1.710358265020179847e-01
-4.046485586601372697e-01 -1.723652526840472876e-01
-4.145333433168827408e-01 -1.737518372151289625e-01
-4.244501101523503461e-01 -1.750474969017110638e-01
-4.342410617208493084e-01 -1.761056401328966459e-01
-4.435764486877221691e-01 -1.767727543834786141e-01
-4.525862932696022578e-01 -1.771842658707888374e-01
-4.610139726688625705e-01 -1.775297224348895420e-01
-4.686795949205609935e-01 -1.778184995303349614e-01
-4.754597693457245922e-01 -1.775954863037140508e-01
-4.818581214405919244e-01 -1.758336452652075055e-01
-4.881470844959209798e-01 -1.714158556244270715e-01
-4.937516974527058622e-01 -1.644383977376147887e-01
-4.993457976393814168e-01 -1.562189950818100304e-01
-5.048875800867009822e-01 -1.469407108193540867e-01
-5.103808229865764989e-01 -1.368426889847474126e-01
-5.159274227697796533e-01 -1.262160291661941491e-01
-5.215697194432120654e-01 -1.151974769251021685e-01
-5.271965756751600951e-01 -1.039311025997508020e-01
-5.327753655556780599e-01 -9.251373507615923142e-02
-5.383011560261087292e-01 -8.094806675694286857e-02
-5.437751277397379068e-01 -6.922838823040187994e-02
-5.490827840936354232e-01 -5.758628740956363290e-02
-5.541699921974879706e-01 -4.619736586550638596e-02
-5.595647724899008857e-01 -3.471701787700303549e-02
-5.657470835520922448e-01 -2.291596865824343382e-02
-5.722567859258127498e-01 -1.043570924879874684e-02
-5.786260737834648671e-01 2.639986408253372063e-03
-5.846974221407578165e-01 1.621592263153584512e-02
-5.907913798523377613e-01 3.023737811617089460e-02
-5.967640427381279977e-01 4.442775068580605280e-02
-6.023395169297708351e-01 5.885205736682607575e-02
-6.075625188722200143e-01 7.387937153350086772e-02
-6.125871020561769464e-01 8.951878846767051534e-02
-6.177500941380312804e-01 1.053980820612189090e-01
-6.229079146765232888e-01 1.213778564793109027e-01
-6.280970915499777263e-01 1.378214070863611751e-01
-6.333866968957336807e-01 1.550606767506014505e-01
-6.384355191802025820e-01 1.729309828438087837e-01
-6.434996610303569398e-01 1.918328351467646353e-01
-6.478479170772273310e-01 2.110787638359357121e-01
-6.514095860768852608e-01 2.302750794143873236e-01
-6.546007212584037394e-01 2.492908088400461464e-01
-6.573043860850996678e-01 2.681276030954679590e-01
-6.592781010449764167e-01 2.869172508798787380e-01
-6.603849561678227786e-01 3.058070636386644447e-01
-6.608185541289898213e-01 3.247557083354014607e-01
-6.606811642639568438e-01 3.436762081705077021e-01
-6.602328614398939033e-01 3.627561781749006342e-01
-6.594267610661068701e-01 3.820418987069136296e-01
-6.582982560448850107e-01 4.015647546341536422e-01
-6.567976742299768134e-01 4.213559578862151045e-01
-6.548504714157249440e-01 4.414514258070763586e-01
-6.523665187699083656e-01 4.618329730834671021e-01
-6.494407993325810313e-01 4.824534736452498196e-01
-6.460179376407197971e-01 5.032134732880518824e-01
-6.417787558655086988e-01 5.240825280252568996e-01
-6.367841759169237115e-01 5.449369676524288275e-01
-6.314862596447041732e-01 5.657556831747532211e-01
-6.261334696782093756e-01 5.864803320916539553e-01
-6.206730096466310798e-01 6.069638036908159284e-01
-6.151229449573690777e-01 6.269500004891864764e-01
-6.095214759015341599e-01 6.469035446386742771e-01
-6.038910127185531662e-01 6.668641814598814666e-01
-5.982388881865782215e-01 6.866744936326717452e-01
-5.922529938700042962e-01 7.060154331503878389e-01
-5.860015064382056993e-01 7.246426629459271629e-01
-5.795279504816144289e-01 7.425741910710332849e-01
-5.729444948832961293e-01 7.598739784688529619e-01
-5.662908420749906968e-01 7.750731778529312832e-01
-5.596113462425834628e-01 7.873487765281801387e-01
-5.528901700240111960e-01 7.973349149287141113e-01
-5.460944789066453087e-01 8.056331810412374894e-01
-5.391718159489854445e-01 8.130968109721069537e-01
-5.320744699763783059e-01 8.206116759970193408e-01
-5.248029811130969779e-01 8.281998040454707777e-01
-5.173570596526615439e-01 8.358602208804667422e-01
-5.097375810697207799e-01 8.435899164861807575e-01
-5.019450377767923355e-01 8.513874054907378808e-01
-4.939799423188950267e-01 8.592503876375401362e-01
-4.858430000835164408e-01 8.671796370042356150e-01
-4.775338533148978382e-01 8.751756243237112098e-01
-4.690527321432089169e-01 8.832378005466124948e-01
-4.604012512342796071e-01 8.913657996192714261e-01
-4.515801638465497536e-01 8.995615887946495359e-01
-4.425891895998588788e-01 9.078263994132297343e-01
-4.334271426604625055e-01 9.161588842909196284e-01
-4.240910862464671305e-01 9.245592218987144228e-01
-4.145784066790892952e-01 9.330279316623640851e-01
-4.048883138176849750e-01 9.415638450664255421e-01
-3.950199690657333340e-01 9.501680163210968200e-01
-3.849724710399108352e-01 9.588393708354168155e-01
-3.747449092019277117e-01 9.675759121086415782e-01
-3.643375803469853236e-01 9.763762580833530436e-01
-3.537500810980607757e-01 9.852393336379784428e-01
-3.429820366426472589e-01 9.941647120888561506e-01
-3.320312230786594543e-01 1.003151114169616331e+00
-3.208999443715228050e-01 1.012197048229093621e+00
-3.095908197731769285e-01 1.021301960952390786e+00
-2.981015963840072946e-01 1.030466680762862186e+00
-2.864311895333839231e-01 1.039690344530981303e+00
-2.745789172005544954e-01 1.048971816692046977e+00
-2.625449403819372640e-01 1.058353535794346545e+00
-2.503137335097891936e-01 1.068125732803427264e+00
-2.378942168220905540e-01 1.078069967945615160e+00
-2.252859873792039391e-01 1.088094474698354519e+00
-2.125127290485108456e-01 1.097972733564697601e+00
-1.995812713960622153e-01 1.107632155189057777e+00
-1.968429533635763784e-01 1.109666795465252376e+00
-1.933096634806880931e-01 1.112301002496725699e+00
-1.812878531803264748e-01 1.121402500099706545e+00
-1.679062696193326376e-01 1.131462100058632014e+00
-1.543333070470073454e-01 1.141826028097797430e+00
-1.406009035754182401e-01 1.152005919181134930e+00
-1.266865677747323060e-01 1.162439861215154746e+00
-1.126068237369224206e-01 1.173265844058660967e+00
-9.836474590744782864e-02 1.184396861601280992e+00
-8.394700415454495190e-02 1.195736641230430886e+00
-6.936223330772037232e-02 1.207052454061893210e+00
-5.458479885281391358e-02 1.218154430773730867e+00
-3.961865627268152529e-02 1.228989817485386604e+00
-2.446766327874095107e-02 1.239733636736653155e+00
-9.137349384829242596e-03 1.250410014300585626e+00
5.287675018499148755e-03 1.260084521966149618e+00
5.287675018499148755e-03 1.260084521966149618e+00
5.287675018499148755e-03 1.260084521966149618e+00
5.287675018499148755e-03 1.260084521966149618e+00
5.287675018499148755e-03 1.260084521966149618e+00
1.405215201645287383e-02 1.265985071916252869e+00
2.986328300044487766e-02 1.276821734304767197e+00
4.593080835972720294e-02 1.287914299494120618e+00
6.230782282809398803e-02 1.299198265736158042e+00
7.903897451629152138e-02 1.310897383594021415e+00
9.600194315878048112e-02 1.322916032262269059e+00
1.131289101902231142e-01 1.335220604286738277e+00
1.304278708095594763e-01 1.347699656448544392e+00
1.479323073704079949e-01 1.360345608896348812e+00
1.657359412003793497e-01 1.373396704581613559e+00
1.839042016309458405e-01 1.386981748549273252e+00
2.024552404275764272e-01 1.400417922022038297e+00
2.212863747309425366e-01 1.413241506480607868e+00
2.401454613675082783e-01 1.425396158504668165e+00
2.590524982065465220e-01 1.437090756460817742e+00
2.781336286922771461e-01 1.448643799613424488e+00
2.976284115592260360e-01 1.460428660337394824e+00
3.185265863701349232e-01 1.473137259868780857e+00
3.414025955240860277e-01 1.486364004337090261e+00
3.658754983446943498e-01 1.499531282122170017e+00
3.914656014422672747e-01 1.512668707554943648e+00
4.179361038654232363e-01 1.526094813535809891e+00
4.450999307134398952e-01 1.540031261363306481e+00
4.729183228977658637e-01 1.554458700581378583e+00
5.013302712600145039e-01 1.569106540343163214e+00
5.303026608123981855e-01 1.583624680094662507e+00
5.596863344999747358e-01 1.598003310773703722e+00
5.896405302887143263e-01 1.612518922582033776e+00
6.200225895494955175e-01 1.627189743208043549e+00
6.507802109505501642e-01 1.641948670520007258e+00
6.820436406175378607e-01 1.656770205836212817e+00
7.137931202166387656e-01 1.671700522183871662e+00
7.458483989963814453e-01 1.686676739996866292e+00
7.781301353942403631e-01 1.701674667462040436e+00
8.106003531725193278e-01 1.716696700259633612e+00
8.431479204025703611e-01 1.731796943379480869e+00
8.757019418136858802e-01 1.746886009346419133e+00
9.082208881635362996e-01 1.761853205080847307e+00
9.406958861497149993e-01 1.776641083254563602e+00
9.731217151157610656e-01 1.791268780147853290e+00
1.005051654038915832e+00 1.805629090943197346e+00
1.035954444406930408e+00 1.819574230941312765e+00
1.066238363479692586e+00 1.833247863773598940e+00
1.095844998360244071e+00 1.846597997938731028e+00
1.124475499346648366e+00 1.859479012516835006e+00
1.152068456596694324e+00 1.871907596935181273e+00
1.178999086184815193e+00 1.884030993456663694e+00
1.205158092909046852e+00 1.895816854799170281e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.218089793700144474e+00 1.901634236556546842e+00
1.231123146953842618e+00 1.907470196617167879e+00
1.257973389299505973e+00 1.919366943557943017e+00
1.286435255834053493e+00 1.931751138060140871e+00
1.316585950725563947e+00 1.944648539827368072e+00
1.347997364377246932e+00 1.957966233020171920e+00
1.380575370139177194e+00 1.971617867347551067e+00
1.413967172385422355e+00 1.985506065663110054e+00
1.447962958450900395e+00 1.999536200217710391e+00
1.482759949149234924e+00 2.013784440022563960e+00
1.518147177100581446e+00 2.028200839412600764e+00
1.553790963936529934e+00 2.042644827257332985e+00
1.589659935450746353e+00 2.057115636928831037e+00
1.625790744999505488e+00 2.071602093752570095e+00
1.662041665432913540e+00 2.086042261571836587e+00
1.698567726314954784e+00 2.100468859807524957e+00
1.735445991078492289e+00 2.114903415686102406e+00
1.772356788554560358e+00 2.129223796064860785e+00
1.809686268945762233e+00 2.143530235260111105e+00
1.847231237931409531e+00 2.157943956701873667e+00
1.885153308522890425e+00 2.172289913945946616e+00
1.923508511607921578e+00 2.186401756214041647e+00
1.962458011390235901e+00 2.200476342518562944e+00
2.001476824952473699e+00 2.214729252319808772e+00
2.040319676178431685e+00 2.229129921351154842e+00
2.078899424027691900e+00 2.243522495184833154e+00
2.117200732339042712e+00 2.257763951569127681e+00
2.155413009015050285e+00 2.271946292707233805e+00
2.193758167949369398e+00 2.286145656156086670e+00
2.232186398437923547e+00 2.300242861464083077e+00
2.270404585855674728e+00 2.314070451290838548e+00
2.309252792538451171e+00 2.328043394296436031e+00
2.349165993850326650e+00 2.342121618394969129e+00
2.389735171396845548e+00 2.356354046757970888e+00
2.429597395166386509e+00 2.370394391930213285e+00
2.468620503509123321e+00 2.384152041939648026e+00
2.507253384035996291e+00 2.397727873027684087e+00
2.545375235427888683e+00 2.411077807784292037e+00
2.583903719056288129e+00 2.424497557356886102e+00
2.622543609868154046e+00 2.437860017322457828e+00
2.660434552481799386e+00 2.450853314874181788e+00
2.697427159047865786e+00 2.463440664219370468e+00
2.733755995508191816e+00 2.475710447846108053e+00
2.769385155363320639e+00 2.487666832370116321e+00
2.804981370230617888e+00 2.499543279558265496e+00
2.841019767423627496e+00 2.511508657268184841e+00
2.877712663439909946e+00 2.523623257759863847e+00
2.914907647126450119e+00 2.535848784564022740e+00
2.952043724265865698e+00 2.547984645994865627e+00
2.988896032684615456e+00 2.559951479189003898e+00
3.025691667794126793e+00 2.571837214748309286e+00
3.062435037716790376e+00 2.583622215368307273e+00
3.099387879738983109e+00 2.595407889914819410e+00
3.136561642544508199e+00 2.607200248489228489e+00
3.173956721411318238e+00 2.618999785999978513e+00
3.211572463063057103e+00 2.630807013338369860e+00
3.249407247966872969e+00 2.642622184301002708e+00
3.287624094035499933e+00 2.654500358947818661e+00
3.326623858333025652e+00 2.666584284218849632e+00
3.366196894111263660e+00 2.678808337396717310e+00
3.406679931660184568e+00 2.691295904473051781e+00
3.448469667089373303e+00 2.704196521887346272e+00
3.490660633524487633e+00 2.717168382375552582e+00
3.533465707865716787e+00 2.730196175547241477e+00
3.576948147820864232e+00 2.742985194120264758e+00
3.620702750551574312e+00 2.755125871870491405e+00
3.664592678227682754e+00 2.766612429372780735e+00
3.708711054007236108e+00 2.777296129816990256e+00
3.753062491471737427e+00 2.786744614780296558e+00
3.797144150052393918e+00 2.794765748663055493e+00
3.840611030858410935e+00 2.801447413006776355e+00
3.884450695926535246e+00 2.806949931479530758e+00
3.928958647067266163e+00 2.811302681573525586e+00
3.973983485291083362e+00 2.814374801537895987e+00
4.019328739794073790e+00 2.816091251685428620e+00
4.064806340195549872e+00 2.817049719198239988e+00
4.110731219374469170e+00 2.817105228422577490e+00
4.157243447647749335e+00 2.816228397851256116e+00
4.204211714194760141e+00 2.814661798152521044e+00
4.251364884246092934e+00 2.812896749010819430e+00
4.298816898308306378e+00 2.811138992115126189e+00
4.346381215412791654e+00 2.809398549047573024e+00
4.394156727703674825e+00 2.807660504393143075e+00
4.442401025060427777e+00 2.805796248843993812e+00
4.490857929776453261e+00 2.803800745223977930e+00
4.539575414953491261e+00 2.801684846940047269e+00
4.588550621522499817e+00 2.799529297920111404e+00
4.637792613622915283e+00 2.797427842039633905e+00
4.687289697594790638e+00 2.795546471591639381e+00
4.736986304088526722e+00 2.793994323203518704e+00
4.786880571544283924e+00 2.792669828061859150e+00
4.837152796365002061e+00 2.791399952507678250e+00
4.887693829335391982e+00 2.790272698830586595e+00
4.938471550760258566e+00 2.789223388722028130e+00
4.989512978882159722e+00 2.788199147816358803e+00
5.040847514698000964e+00 2.787246498329579047e+00
5.092508262409559450e+00 2.786186278426967089e+00
5.144467963462005855e+00 2.784944542717781246e+00
5.196673922486100494e+00 2.783345852252383956e+00
5.249176905487665579e+00 2.781744404681147920e+00
5.301890182905967031e+00 2.780450186521857603e+00
5.354838011409057685e+00 2.779413830467573732e+00
5.408066058953823863e+00 2.778547760645124320e+00
5.461518312858013147e+00 2.778039145042777935e+00
5.515209389169744902e+00 2.777834482834830254e+00
5.569002858022977343e+00 2.777801909640161604e+00
5.622812827173713224e+00 2.778159323316831575e+00
5.677209168413634544e+00 2.778958995020418765e+00
5.731780421032819817e+00 2.780096931827842788e+00
5.786169275232272646e+00 2.782035370038479005e+00
5.840663466974561402e+00 2.784662418339714396e+00
5.895171111755989735e+00 2.787711582158630019e+00
5.949654671218212343e+00 2.790669185877808989e+00
6.004335315848776666e+00 2.793328138968278029e+00
6.059535017274772173e+00 2.795769214299149485e+00
6.115246336851781983e+00 2.798116542538601426e+00
6.171421113301441608e+00 2.800443481312616445e+00
6.227915714148977600e+00 2.803231833237320281e+00
6.284548460527978442e+00 2.806963936302225626e+00
6.341222314380943637e+00 2.811601581316327092e+00
6.397844364112279081e+00 2.816950740838820355e+00
6.454319483295292592e+00 2.823707517260154898e+00
6.510614339394527050e+00 2.832347292329716382e+00
6.566908540631840374e+00 2.842275708179467841e+00
6.623381117490941605e+00 2.852880942798329489e+00
6.679868877880588585e+00 2.864732641418785253e+00
6.736381675943873937e+00 2.877746866035397755e+00
6.793206897980049952e+00 2.890825259799602698e+00
6.850410852036478815e+00 2.903510839072415362e+00
6.907753852154232987e+00 2.915733357402088277e+00
6.965230186402168400e+00 2.928008992047351544e+00
7.023051415873939440e+00 2.940522016511950110e+00
7.081271980699714419e+00 2.953506316887525962e+00
7.139806767680688893e+00 2.967173850203648655e+00
7.198687243919693834e+00 2.980637593996716461e+00
7.257916105625675129e+00 2.994149350073275428e+00
7.317365907155673810e+00 3.008335093508340385e+00
7.377152752970923544e+00 3.022474869366416517e+00
7.437252105138472125e+00 3.036752796107455854e+00
7.497650525368772634e+00 3.051246520022286024e+00
7.558370042505072384e+00 3.065834881814911039e+00
7.619413273514584972e+00 3.080522091389754635e+00
7.680780934567885687e+00 3.095308842596435017e+00
7.742474134297694377e+00 3.110197420929408985e+00
7.804496339856124898e+00 3.125190200254004402e+00
7.866876315486368121e+00 3.140154344635158967e+00
7.929642499260808108e+00 3.155009594598551459e+00
7.992713146424214266e+00 3.170125050643326947e+00
8.056080918603795382e+00 3.185532260015204731e+00
8.119781176164813985e+00 3.201073799511947371e+00
8.183816593284358731e+00 3.216730980758677028e+00
8.248188098085522668e+00 3.232505985209762844e+00
8.312896471166222767e+00 3.248398690884412687e+00
8.377943337770831889e+00 3.264410190396589861e+00
8.443329321332250004e+00 3.280542230693139771e+00
8.509054108672041039e+00 3.296796414838254030e+00
8.575118496162307480e+00 3.313173757592184909e+00
8.641521766232623136e+00 3.329675616000350669e+00
8.708262414234599902e+00 3.346304002227696195e+00
8.775377923511401335e+00 3.362889735372688982e+00
8.842804928355940675e+00 3.379726573911908449e+00
8.910562010641136510e+00 3.396751909067665665e+00
8.978660744999341858e+00 3.413917724381518859e+00
9.047099585433894475e+00 3.431226532323507605e+00
9.115887639472992632e+00 3.448683048031802034e+00
9.185024977459038453e+00 3.466283947694274392e+00
9.254512488983532847e+00 3.484030337931053101e+00
9.324348548965122774e+00 3.501923399244688540e+00
9.341861936740562200e+00 3.506419735657914760e+00
9.341861936740562200e+00 3.506419735657914760e+00
9.341861936740562200e+00 3.506419735657914760e+00
9.341861936740562200e+00 3.506419735657914760e+00
9.341861936740562200e+00 3.506419735657914760e+00
9.341861936740562200e+00 3.506419735657914760e+00
9.341861936740562200e+00 3.506419735657914760e+00
9.341861936740562200e+00 3.506419735657914760e+00
9.341861936740562200e+00 3.506419735657914760e+00
9.341861936740562200e+00 3.506419735657914760e+00
9.395266143901778833e+00 3.519991033586169937e+00
9.466107544826783737e+00 3.537393773457709667e+00
9.538041305083138965e+00 3.554301265437270541e+00
9.611338667777785005e+00 3.570054010094827479e+00
9.684764778916548522e+00 3.584019611890746582e+00
9.757872373520482867e+00 3.596964629642635192e+00
9.831421561274114040e+00 3.609216379743807046e+00
9.906013275607636004e+00 3.620990224060532281e+00
9.981280227475663125e+00 3.632571672057845813e+00
1.005680316747033842e+01 3.643755040421861047e+00
1.013269296726756075e+01 3.654808027307835605e+00
1.020915352292429468e+01 3.665880637270722886e+00
1.028605148935588076e+01 3.676962342483262702e+00
1.036307846109259678e+01 3.688905192706896763e+00
1.044053613666398661e+01 3.701945156926914393e+00
1.051825545873696477e+01 3.715698819574021705e+00
1.059548763707086039e+01 3.730231283749233295e+00
1.067194526267317833e+01 3.745422874705272687e+00
1.074781774274873491e+01 3.762146496024810993e+00
1.082356461872581121e+01 3.780265150717899481e+00
1.089893862468192154e+01 3.798821443815669774e+00
1.097353118628587687e+01 3.817600258705560634e+00
1.104704632091113936e+01 3.836828910440381435e+00
1.111973573070885202e+01 3.856234950770581538e+00
1.119180854806135983e+01 3.875430626710546722e+00
1.126379820942212184e+01 3.894482409797440869e+00
1.133627589585521811e+01 3.913747891792275890e+00
1.140969600884757718e+01 3.933836750793720860e+00
1.148453723474932175e+01 3.955061310000656416e+00
1.156084087314697584e+01 3.976858954832402482e+00
1.163854499156973255e+01 3.998785754118845404e+00
1.171737852351598796e+01 4.020982276518003218e+00
1.179752695999579437e+01 4.043656292674547181e+00
1.187905769461667838e+01 4.066575428938748793e+00
1.196138889807887828e+01 4.089601914295064589e+00
1.204377637459131911e+01 4.112722566636117350e+00
1.212599390632862395e+01 4.135699325681459371e+00
1.220798150050487507e+01 4.158175322526958873e+00
1.228928916711588570e+01 4.179941623334282319e+00
1.236964446373807647e+01 4.201400185730787662e+00
1.244913891794316463e+01 4.222860579144053439e+00
1.252846761926046426e+01 4.244353981332104730e+00
1.260813652604133850e+01 4.265980403379502128e+00
1.268818259934133330e+01 4.287718842083156012e+00
1.276923311003100636e+01 4.309760834134246821e+00
1.285144902099588649e+01 4.332244243469764555e+00



==> figures/urban15odo.txt <==
x	y
7.597813866090045981e-06 -2.701077274042434955e-05
8.927814920182249253e-04 -3.319905946832105506e-03
1.955733156443402367e-03 -7.531358285078885995e-03
3.148905638779233088e-03 -1.251958426345463511e-02
4.484319406277593664e-03 -1.809649753315073148e-02
5.897560394833648890e-03 -2.380833565439077065e-02
7.276495854725398109e-03 -2.953223883413686954e-02
8.654753534609904361e-03 -3.537376087236324823e-02
1.017542078850156712e-02 -4.130156240706507609e-02
1.181705566338406635e-02 -4.712945428073567200e-02
1.352081571102596580e-02 -5.305320206465403282e-02
1.505061252158130733e-02 -5.876155992188698135e-02
1.581196497560535819e-02 -6.457363194336682155e-02
1.499487620985243130e-02 -7.038286619025840851e-02
1.240084610783755842e-02 -7.549418456599248095e-02
8.225898994119986568e-03 -7.937330367296592526e-02
2.567687450560122986e-03 -8.241945599577486792e-02
-4.222196576769973904e-03 -8.529526386785640790e-02
-1.201313118955102226e-02 -8.814030790456739428e-02
-2.050463957905401813e-02 -9.110821576193843530e-02
-2.930486510594230293e-02 -9.411474109932309318e-02
-3.800137241794699500e-02 -9.713871294680909152e-02
-4.715923410745378325e-02 -1.001465679721204316e-01
-5.698764922396368920e-02 -1.033318266030748278e-01
-6.750460753218384680e-02 -1.067937484537893889e-01
-7.851576316564358449e-02 -1.104793959057720626e-01
-8.975743806104118094e-02 -1.142091528309178011e-01
-1.011943261892163937e-01 -1.179501083399582401e-01
-1.126977009240468508e-01 -1.216810036288949320e-01
-1.241398435757569696e-01 -1.253442583203354110e-01
-1.355384631129694373e-01 -1.289715884786439559e-01
-1.467279536223461966e-01 -1.324641164791848236e-01
-1.576163885709523926e-01 -1.358691255777983997e-01
-1.683679474055558012e-01 -1.391812221942099193e-01
-1.786165243197527230e-01 -1.423255085277046472e-01
-1.881013234647304910e-01 -1.452861308570374266e-01
-1.967640300916715657e-01 -1.480042858199277223e-01
-2.044008440681581995e-01 -1.503995364335286022e-01
-2.106396701229278079e-01 -1.522803676285876817e-01
-2.158955246159351138e-01 -1.538515086973304413e-01
-2.203209620156397486e-01 -1.551207246205436596e-01
-2.236801604938390975e-01 -1.560574711630822176e-01
-2.259592575845041362e-01 -1.566935446777648344e-01
-2.271440785954141617e-01 -1.570247564004595420e-01
-2.275164168178993862e-01 -1.571290240708268782e-01
-2.276564882606575968e-01 -1.571682897759073549e-01
-2.277864091668618529e-01 -1.572047324378970101e-01
-2.280335673383502570e-01 -1.572740825643789697e-01
-2.285901281134180285e-01 -1.574305262125266780e-01
-2.293692532652719385e-01 -1.576495315194103852e-01
-2.311415642415338145e-01 -1.581489845842988795e-01
-2.342996535019281901e-01 -1.590652437021307375e-01
-2.386603770452213058e-01 -1.604040871510825916e-01
-2.435855254549778026e-01 -1.619577572702712021e-01
-2.489829979565539864e-01 -1.636376501379795401e-01
-2.547094330127152029e-01 -1.653782035475046819e-01
-2.606507729174732946e-01 -1.671217673286369831e-01
-2.669217808633985167e-01 -1.689511597580865832e-01
-2.735742351107684489e-01 -1.709348694846100081e-01
-2.798446901344158744e-01 -1.728469742235088646e-01
-2.859040056321783818e-01 -1.746999573685820983e-01
-2.919946063335194242e-01 -1.765951224699753297e-01
-2.983849326268586677e-01 -1.785052345037501098e-01
-3.054339643034442164e-01 -1.806738476326470166e-01
-3.126269588427197932e-01 -1.828077025301404201e-01
-3.207908440746520262e-01 -1.849562080700427880e-01
-3.295767583582371318e-01 -1.871319815277173448e-01
-3.385447477023716956e-01 -1.892178613702602819e-01
-3.476558355029980008e-01 -1.913211137938633510e-01
-3.569418582435310849e-01 -1.936597065891492719e-01
-3.663035697324529827e-01 -1.962502785598673749e-01
-3.760462036950717457e-01 -1.990284412480704812e-01
-3.860042489588262904e-01 -2.017891688352355384e-01
-3.959754716784672501e-01 -2.043896062037306172e-01
-4.055826241510928631e-01 -2.066325539940750133e-01
-4.149218769302066567e-01 -2.086087206061164046e-01
-4.237936985127299661e-01 -2.105125317787497896e-01
-4.320170795482071169e-01 -2.124648300721320437e-01
-4.394177650077889519e-01 -2.141425151949012951e-01
-4.462564407674381450e-01 -2.145038593095736079e-01
-4.529641950244831516e-01 -2.123128729852104268e-01
-4.589535074366983824e-01 -2.074034661659727996e-01
-4.647550242780489338e-01 -2.010915989029720963e-01
-4.705423698976911595e-01 -1.937472529590938408e-01
-4.762690287924553068e-01 -1.856120297160286925e-01
-4.820907787437901382e-01 -1.769744596795899405e-01
-4.880632851519666193e-01 -1.679803164348407096e-01
-4.940939167420133615e-01 -1.588211266786944131e-01
-5.001269656986552237e-01 -1.495519565882306168e-01
-5.061605802374701257e-01 -1.402244391485227837e-01
-5.122466715775473300e-01 -1.308458398554116497e-01
-5.182817186898286410e-01 -1.216338693527621584e-01
-5.241814289608686117e-01 -1.127915112037841533e-01
-5.305539720525400682e-01 -1.039080821944862593e-01
-5.378175640066998886e-01 -9.473720158984234863e-02
-5.454316165045873799e-01 -8.489582005347014182e-02
-5.528784315824559759e-01 -7.453663920373874985e-02
-5.601430454072472420e-01 -6.375029968999840202e-02
-5.675100082162479742e-01 -5.263317701967224621e-02
-5.747600059559742069e-01 -4.146189056038158960e-02
-5.816635356832439152e-01 -3.007016459951722745e-02
-5.882728137562042159e-01 -1.812119858279720094e-02
-5.948260576792963050e-01 -5.703170071367233765e-03
-6.015981151921924175e-01 6.828580205825714004e-03
-6.084529434609795562e-01 1.940325404984135152e-02
-6.155156169225669549e-01 3.251791379493120665e-02
-6.226067175515569430e-01 4.631216397120851980e-02
-6.296403940802011157e-01 6.079566738802834325e-02
-6.365351185023211400e-01 7.614610306137829798e-02
-6.426221144321684342e-01 9.147237821776374456e-02
-6.481664127446612467e-01 1.066203724718153278e-01
-6.534680770607816935e-01 1.214378619141265325e-01
-6.582019437507525828e-01 1.360194608483752399e-01
-6.621689449437818675e-01 1.504886053532840107e-01
-6.654257323664073409e-01 1.649889620202186491e-01
-6.681444050578024818e-01 1.793155043971438600e-01
-6.705186961016396108e-01 1.936216927508663810e-01
-6.726840113595978776e-01 2.080173506540717310e-01
-6.745790891529536148e-01 2.225350724023340832e-01
-6.762008085947811553e-01 2.372050295525693075e-01
-6.775151623647467369e-01 2.520749293257940060e-01
-6.783878746832442408e-01 2.671176259375691031e-01
-6.788460434348124739e-01 2.823310403916003408e-01
-6.789356219261450942e-01 2.975753704753767992e-01
-6.783771060388346097e-01 3.128062840949267787e-01
-6.770905711841385122e-01 3.279107515754444702e-01
-6.754417858559870202e-01 3.428534659902699455e-01
-6.738801713490960577e-01 3.576079189778315071e-01
-6.723772697593196623e-01 3.721005097773036896e-01
-6.709379869347739112e-01 3.859493124580587464e-01
-6.696105310921836029e-01 3.995902321246547761e-01
-6.683993539379373683e-01 4.131829544045563241e-01
-6.673490996073409010e-01 4.265494726554344695e-01
-6.661745338021023422e-01 4.393900959637452863e-01
-6.649301058234052819e-01 4.513873611801507701e-01
-6.636638679141168007e-01 4.625693534983792432e-01
-6.625047574624081115e-01 4.730399480894809661e-01
-6.615867952867271473e-01 4.813606185530254766e-01
-6.609840869337647584e-01 4.866139554586630944e-01
-6.606857568173339912e-01 4.893815711245769751e-01
-6.605833915651860844e-01 4.903362536379270442e-01
-6.605779487884831935e-01 4.903868452769892250e-01
-6.605399043743258591e-01 4.907364220717551073e-01
-6.604826432517180157e-01 4.912231521668948830e-01
-6.604140650096516074e-01 4.917360504212849315e-01
-6.603702079004293291e-01 4.920520654667839278e-01
-6.603482260874055099e-01 4.922122682249794878e-01
-6.603077772538326062e-01 4.925122998911496963e-01
-6.602565862696200272e-01 4.929261228923596527e-01
-6.602118942516725930e-01 4.933492950724770454e-01
-6.601802041392222931e-01 4.936987440745158606e-01
-6.601290027228983170e-01 4.944042314966772822e-01
-6.600765316277625860e-01 4.954088545599845128e-01
-6.600249854516854198e-01 4.966011071503413365e-01
-6.599739667051365277e-01 4.978443894701719552e-01
-6.599371365077991713e-01 4.988132086865854076e-01
-6.599133970315592679e-01 4.994303332410703344e-01
-6.598933720918899182e-01 4.999102355346845550e-01
-6.598756824214114802e-01 5.002981196127109786e-01
-6.598690333105419192e-01 5.004281362584284132e-01
-6.598294348245401508e-01 5.008639351109784865e-01
-6.597146790387822257e-01 5.014701351721660982e-01
-6.594652324863486959e-01 5.022850370461744429e-01
-6.590705272605211773e-01 5.034708329792322301e-01
-6.586585969647940075e-01 5.049405484898045193e-01
-6.582641289074525615e-01 5.066450224722027773e-01
-6.578809744438055551e-01 5.084943679415043771e-01
-6.574651758559946213e-01 5.104878661676991447e-01
-6.568831760336015790e-01 5.130001414625113831e-01
-6.560906688002680065e-01 5.158337646603067261e-01
-6.551624218395351029e-01 5.182591482346106115e-01
-6.543280557779233009e-01 5.199384416390491204e-01
-6.536684112190622731e-01 5.210264420645330796e-01
-6.531711930307931846e-01 5.217276412464278978e-01
-6.526945861381111547e-01 5.223248315078028448e-01
-6.515622908854642459e-01 5.234698732606257732e-01
-6.487629324647162798e-01 5.253169981760168472e-01
-6.442794437673023955e-01 5.273058180437941722e-01
-6.386728159824275330e-01 5.290609407965816136e-01
-6.322942147270128599e-01 5.309049281624282912e-01
-6.253330729875407057e-01 5.331719519985542721e-01
-6.178812724848498084e-01 5.359386528705493147e-01
-6.100381315712315455e-01 5.390333925565895523e-01
-6.018048399857401920e-01 5.420728209542238218e-01
-5.933497409853569771e-01 5.449360417669565360e-01
-5.845934616532920680e-01 5.477643587089738864e-01
-5.755309749252499607e-01 5.507788070877492892e-01
-5.663187685604750277e-01 5.538485734791193105e-01
-5.568752389366860012e-01 5.569486534508127917e-01
-5.470862075922764411e-01 5.601031378016297912e-01
-5.371629667310644507e-01 5.632975210168656988e-01
-5.272242815780312508e-01 5.664687904882630409e-01
-5.173047355817512738e-01 5.696558864383749476e-01
-5.074978148855611160e-01 5.729321908598590252e-01
-4.979201794104267109e-01 5.762120122406839684e-01
-4.885873488835362766e-01 5.793817882971142863e-01
-4.795420081793412281e-01 5.823890537398238587e-01
-4.708006816560812990e-01 5.852167932082457114e-01
-4.626946043400246289e-01 5.878099265466174561e-01
-4.558951096392567237e-01 5.900098431096225671e-01
-4.500063693562055267e-01 5.919368609394913827e-01
-4.450501371747370150e-01 5.935533262888552652e-01
-4.413414635649104967e-01 5.947273464297211376e-01
-4.389403957072843254e-01 5.954757989476741065e-01
-4.374731042498421485e-01 5.959272665229250476e-01
-4.370396953576599075e-01 5.960597521518342656e-01
-4.369503411444176089e-01 5.960870054011720987e-01
-4.359893416330107296e-01 5.963788187206587876e-01
-4.334873951450292084e-01 5.971358236541994824e-01
-4.295400884358726579e-01 5.983337195564509825e-01
-4.245454813558642848e-01 5.998791172635199453e-01
-4.185839416221407983e-01 6.017282090977450482e-01
-4.121379026373641619e-01 6.037461882843342398e-01
-4.052323820810920796e-01 6.059122385318196358e-01
-3.977197888885740107e-01 6.082816121179799307e-01
-3.899873641348525211e-01 6.107491507789787333e-01
-3.822211884490654410e-01 6.132229910326140176e-01
-3.744243656176289847e-01 6.157305472084517728e-01
-3.666680268198218573e-01 6.182272171670170069e-01
-3.589569940581522345e-01 6.206926324664486794e-01
-3.511249609798835492e-01 6.231729365995182235e-01
-3.433112812111967505e-01 6.255946853343671288e-01
-3.355837128027581717e-01 6.279259219369871525e-01
-3.276222954423615996e-01 6.303282549877479157e-01
-3.196620859049135177e-01 6.328018883106162340e-01
-3.115024037358829490e-01 6.350713721274245938e-01
-3.029229969778215459e-01 6.372153221299401427e-01
-2.943125422423766846e-01 6.394431150406734155e-01
-2.859768063295358154e-01 6.418619281800918008e-01
-2.781169349178567174e-01 6.443253279737415351e-01
-2.707860733749918869e-01 6.466918905928038530e-01
-2.638960614055198550e-01 6.489535081345384482e-01
-2.570686730892684513e-01 6.512365901517258582e-01
-2.503759279688680950e-01 6.534907717192812715e-01
-2.440836103230986931e-01 6.554907960608434836e-01
-2.377037601390371568e-01 6.575176720158312227e-01
-2.303953748231299947e-01 6.597114490743885007e-01
-2.224870522253754590e-01 6.620286804437037764e-01
-2.152250111208048322e-01 6.642787206374669573e-01
-2.092258634290518615e-01 6.662213231205380559e-01
-2.038191992957440746e-01 6.680158975557076717e-01
-1.992222783360313998e-01 6.695755407941256232e-01
-1.945353188797058486e-01 6.711756492795278861e-01
-1.898715126507975748e-01 6.727439312977806507e-01
-1.861474268694317813e-01 6.739734021653704943e-01
-1.835938350471656710e-01 6.748052835042741560e-01
-1.819877585473856363e-01 6.753220208066639252e-01
-1.813271461641548510e-01 6.755328587874005475e-01
-1.809362019217393425e-01 6.756570266785267842e-01
-1.803000384010992330e-01 6.758580978321820920e-01
-1.792053393231980429e-01 6.762047518963202331e-01
-1.778290732460836299e-01 6.766403107246392601e-01
-1.767848401203893083e-01 6.769715809174020604e-01
-1.762348501349874919e-01 6.771464723411383391e-01
-1.759780195342495190e-01 6.772287977882648358e-01
-1.758031599312270266e-01 6.772848731658375199e-01
-1.750467473730474566e-01 6.775260710216582938e-01
-1.739285043022438249e-01 6.778859710955932316e-01
-1.720204405768882838e-01 6.785020229638502043e-01
-1.690531416771693662e-01 6.794731799670126193e-01
-1.658943969003374153e-01 6.804871453036429596e-01
-1.622726278130447175e-01 6.815189346832769557e-01
-1.582592018356499819e-01 6.821826533980190899e-01
-1.542933045997192665e-01 6.821403654976958553e-01
-1.504398505067444658e-01 6.814164005963700976e-01
-1.465501657098051969e-01 6.797695495659771270e-01
-1.428011001468523222e-01 6.767306567133423156e-01
-1.398490309274750820e-01 6.722749257604114792e-01
-1.375792043591417824e-01 6.665677006231912616e-01
-1.350040495877985469e-01 6.596013635689575993e-01
-1.320800434624196107e-01 6.514798598917467265e-01
-1.289311676136929430e-01 6.419225588001479244e-01
-1.258001036507913062e-01 6.311794556154166624e-01
-1.227553597133498459e-01 6.197064224060093718e-01
-1.193716382167450407e-01 6.072223065412979404e-01
-1.156264004723636940e-01 5.938491733656187099e-01
-1.118045529563571061e-01 5.800238314760917113e-01
-1.080831154403586319e-01 5.661151950307586889e-01
-1.044572221447548493e-01 5.522507180373259494e-01
-1.011015054223836501e-01 5.383513937864912169e-01
-9.764423121398398131e-02 5.244533572981595615e-01
-9.417409400024034927e-02 5.103428966356923224e-01
-9.069418836640041892e-02 4.960963601151080482e-01
-8.723930306346057428e-02 4.817699974157684806e-01
-8.377809522999868364e-02 4.674339137261979138e-01
-8.031888757580944727e-02 4.532300066381499959e-01
-7.692550570539398447e-02 4.392971282381613607e-01
-7.360591677161537616e-02 4.256480936854031283e-01
-7.028476459724566916e-02 4.121309164761501886e-01
-6.697467704056349336e-02 3.986366533065981432e-01
-6.373919090921778552e-02 3.852668492606645678e-01
-6.054591616048733693e-02 3.719627081084422304e-01
-5.739284146357539335e-02 3.587100266041168828e-01
-5.419488686840862740e-02 3.453058811873692124e-01
-5.098387612373189715e-02 3.317277092718355913e-01
-4.783309790261187217e-02 3.177108665636234619e-01
-4.466574039161946841e-02 3.036007987063447100e-01
-4.153064563364335104e-02 2.897191302896787723e-01
-3.845554850597092400e-02 2.761016536123367393e-01
-3.539162786854075510e-02 2.626099074674375089e-01
-3.236235905557877102e-02 2.494199996408182074e-01
-2.936195668878672713e-02 2.365374945527396744e-01
-2.650960044506014274e-02 2.237578075921564380e-01
-2.392454855606649181e-02 2.113649813504495378e-01
-2.103394051792472491e-02 1.993854898549865806e-01
-1.817869044622031152e-02 1.877383168492566257e-01
-1.572315707629197770e-02 1.768933101997271495e-01
-1.344997872493689656e-02 1.667114131331911553e-01
-1.145502801912875838e-02 1.568792196834109809e-01
-9.781002981552032807e-03 1.469378587047758811e-01
-8.177520910227472142e-03 1.365726487243041909e-01
-6.356902523918448768e-03 1.259539392009114966e-01
-4.285722621626540663e-03 1.151412874476051701e-01
-2.009490280971650521e-03 1.043042505700546990e-01
2.963209857116612020e-04 9.402787893418079745e-02
2.471007366033091315e-03 8.467925943877173400e-02
4.400666298350743542e-03 7.620256598225065570e-02
6.007671530278115707e-03 6.843580361436711612e-02
7.230188817127301826e-03 6.233904167520774864e-02
8.044379304681331319e-03 5.805910017381440968e-02
8.697432644964794846e-03 5.475626685218423773e-02
9.212123354514312884e-03 5.224588843092341922e-02
9.462444052692647531e-03 5.105458957942050208e-02
9.548024577726030651e-03 5.065346778744302808e-02
9.694668746852095828e-03 4.992762374129840891e-02
9.810377550393821131e-03 4.868513488775192549e-02
9.678370445533083025e-03 4.708258395555616621e-02
9.505770740646063768e-03 4.559979121020753257e-02
9.439414881880754324e-03 4.435098297373917670e-02
9.441645222983331698e-03 4.381794499739997961e-02
9.459842106102909001e-03 4.339489898932273604e-02
9.527308811486626117e-03 4.262444701704156541e-02
9.562786374569830217e-03 4.233036064528749448e-02
9.598119153504646936e-03 4.207265796723934359e-02
9.622864781907792056e-03 4.190957796704710553e-02
9.683175144104792798e-03 4.154464800643599409e-02
9.715140833341110241e-03 4.136251924634796323e-02
9.740315937750352454e-03 4.122514263594496964e-02
9.759632444348975006e-03 4.112387800308791447e-02
9.836288190699003786e-03 4.080065953529461026e-02
1.025659581008370354e-02 3.981365968365888769e-02
1.154295192891090921e-02 3.799421398992817306e-02
1.350852512416539364e-02 3.450691081633962959e-02
1.486386420662540869e-02 2.916271580244937309e-02
1.566050116777802440e-02 2.279256197663996619e-02
1.679186366932972768e-02 1.561960407895323331e-02
1.856569087065495713e-02 7.859281035229336021e-03
2.046413743052898429e-02 -3.141301024374161641e-04
2.224320350644203373e-02 -9.058980553205935385e-03
2.413540393264239706e-02 -1.790885690224795421e-02
2.619036017361391772e-02 -2.706107179415821393e-02
2.819413996507922140e-02 -3.593582848181137157e-02
3.003023294969042051e-02 -4.389948632364657627e-02
3.193068267400979432e-02 -5.105744065635393208e-02
3.339260742397796161e-02 -5.767350718876987359e-02
3.370217279224416856e-02 -6.364054271230201731e-02
3.288555719474218347e-02 -6.859660387685315164e-02
3.144694454117633736e-02 -7.190647035591463121e-02
2.944546678031186027e-02 -7.457081533019778441e-02
2.639251596021895477e-02 -7.704118179834920643e-02
2.196846697665252521e-02 -7.925022496101759295e-02
1.617871571139719092e-02 -8.118895953248685127e-02
9.279479931925556022e-03 -8.335103445209873785e-02
1.654746832880848399e-03 -8.584126575586567554e-02
-5.954457177588768149e-03 -8.836838697943774634e-02
-1.308642261177735307e-02 -9.037938284496764563e-02
-1.926449006593016974e-02 -9.140370491765531513e-02
-2.420437002625387690e-02 -9.182736464921131825e-02
-2.806245435882148698e-02 -9.221899071661593394e-02
-3.106914029730796500e-02 -9.256975830489695689e-02
-3.321214817630490507e-02 -9.256448038138334611e-02
-3.425160685160324320e-02 -9.245690660230328206e-02
-3.469971087361630596e-02 -9.240124339815775079e-02
-3.545554336310335203e-02 -9.236226208002489002e-02
-3.675959989770332531e-02 -9.255760539493768091e-02
-3.871972339044364025e-02 -9.333627953051801263e-02
-4.181391416906184155e-02 -9.488765771293562745e-02
-4.639737691201178266e-02 -9.685175125230303939e-02
-5.234247711352668642e-02 -9.887767000065048051e-02
-5.887747866377859157e-02 -1.009673928938178700e-01
-6.549832656848472712e-02 -1.030419640970216821e-01
-7.215356400423572625e-02 -1.051216130990117736e-01
-7.815555300393284277e-02 -1.070041518180264994e-01
-8.348668652525473299e-02 -1.086011028654490923e-01
-8.946818874069580041e-02 -1.104247291435156292e-01
-9.659994483434387880e-02 -1.126293830722050193e-01
-1.050778442147150410e-01 -1.153037925818454629e-01
-1.148454978362464657e-01 -1.184521054176862348e-01
-1.257072835870350902e-01 -1.219029952574795239e-01
-1.370934424926243123e-01 -1.254900056315750301e-01
-1.490623578948361283e-01 -1.292578611903771879e-01
-1.617176145702238776e-01 -1.330764427344025003e-01
-1.748276408602462417e-01 -1.369756667378072001e-01
-1.883088625761118462e-01 -1.410805855740003278e-01
-2.017952526398534285e-01 -1.451877488744786893e-01
-2.151345512033839835e-01 -1.491353150238834413e-01
-2.283016496534024387e-01 -1.531152594115960108e-01
-2.408671790441189176e-01 -1.569180802415890974e-01
-2.527402664304900792e-01 -1.605932539899669331e-01
-2.632639237054603676e-01 -1.638536541342927866e-01
-2.728550112973398001e-01 -1.667566563997783247e-01
-2.826334418313675712e-01 -1.696519229483844649e-01
-2.928021867717214843e-01 -1.727202582581131018e-01
-3.030197008689916038e-01 -1.759826398100241551e-01
-3.134422230285140998e-01 -1.793142190143212356e-01
-3.238259540159894589e-01 -1.824997543769453223e-01
-3.338912845499810156e-01 -1.855524842946561503e-01
-3.436270316741458775e-01 -1.886024962327239596e-01
-3.534030986189039547e-01 -1.916826288873459683e-01
-3.630288927872715177e-01 -1.947141218608419433e-01
-3.723267367177436338e-01 -1.975971556640468418e-01
-3.812606928483988078e-01 -2.002908989912361437e-01
-3.899823827613411731e-01 -2.029637670058176968e-01
-3.976560205201520870e-01 -2.052830817642214700e-01
-4.041138724769708923e-01 -2.069659950086452094e-01
-4.103516364307904229e-01 -2.082300334797093089e-01
-4.167090766737115426e-01 -2.092392546529252273e-01
-4.230749244592531544e-01 -2.098101718283930661e-01
-4.291773360136364457e-01 -2.095119918619181842e-01
-4.353140605463818869e-01 -2.078055964394533994e-01
-4.411613044555644514e-01 -2.039040944740019567e-01
-4.460608187377714251e-01 -1.978153343889857974e-01
-4.508452745959901642e-01 -1.904793830498530682e-01
-4.561462156504507703e-01 -1.824591806475832356e-01
-4.619477903721275758e-01 -1.738503766596062317e-01
-4.684540097004896708e-01 -1.649329392506041769e-01
-4.751432410829102282e-01 -1.563290650442815677e-01
-4.818449226904584770e-01 -1.476713248942535806e-01
-4.883969254120899550e-01 -1.387524298092193964e-01
-4.947747728969145720e-01 -1.297799524823729511e-01
-5.009754050538454129e-01 -1.209009240411014346e-01
-5.070622563432211072e-01 -1.120630189894126771e-01
-5.132653069345701757e-01 -1.030219408841342443e-01
-5.194769069404535644e-01 -9.397880441356286363e-02
-5.257146032530184421e-01 -8.488349418031998495e-02
-5.321795517977455647e-01 -7.545684540646081795e-02
-5.390328504528141274e-01 -6.558702652832978930e-02
-5.459549673687928983e-01 -5.571223849046370857e-02
-5.533517507502279109e-01 -4.526534545783063995e-02
-5.612017381988811948e-01 -3.414087086426281781e-02
-5.693458526240583462e-01 -2.252149918531788642e-02
-5.773850649424813186e-01 -1.081468908061660426e-02
-5.849720190610162573e-01 1.470469215865391173e-03
-5.917878531917082352e-01 1.449285753029855468e-02
-5.981515493399958139e-01 2.783232233896374211e-02
-6.045981055797849946e-01 4.099464159158017207e-02
-6.108251029817247657e-01 5.372903755333426762e-02
-6.168215912548155044e-01 6.606708940300491661e-02
-6.228687733032353124e-01 7.820284185538750599e-02
-6.286544545276165907e-01 9.006351515836044652e-02
-6.338894755072714826e-01 1.012522242022471375e-01
-6.383424341608110453e-01 1.112389773358307271e-01
-6.416241936458423334e-01 1.195265521720745294e-01
-6.433067402279625258e-01 1.256289953435905105e-01
-6.431538402902916562e-01 1.298740359603852978e-01
-6.412505255768268242e-01 1.333760300557760847e-01
-6.379403527254364770e-01 1.357186375127825972e-01
-6.337792220450741976e-01 1.372520214639034730e-01
-6.291678526337697308e-01 1.387902095771445243e-01
-6.244017934120726920e-01 1.405419779462075414e-01
-6.197943866160821047e-01 1.424454535564724789e-01
-6.155588970726593168e-01 1.440372398240312990e-01
-6.116311491323871419e-01 1.452843217262769215e-01
-6.077548373478878219e-01 1.463677570932759020e-01
-6.040235976665262463e-01 1.473752100852133151e-01
-6.004441588230584603e-01 1.482807129678302138e-01
-5.968976288649553430e-01 1.490058725445383980e-01
-5.936923441619488262e-01 1.495523199301447281e-01
-5.909290704889402779e-01 1.500252294796348140e-01
-5.887276915850486736e-01 1.506033766329616663e-01
-5.867246948796045469e-01 1.513598317704252516e-01
-5.846101533247511917e-01 1.523009870076400818e-01
-5.827509913563007071e-01 1.531808791976387585e-01
-5.808059275257511089e-01 1.538957980873714992e-01
-5.784687662430316735e-01 1.542149817792671795e-01
-5.757037825844359968e-01 1.536967170538277583e-01
-5.731071333444824889e-01 1.519652778336781918e-01
-5.707233908234321529e-01 1.487892619057308852e-01
-5.682890426160477348e-01 1.444787270719989358e-01
-5.657131784879323444e-01 1.394931369604172633e-01
-5.628520195766630874e-01 1.342085979206127655e-01
-5.596900575725484162e-01 1.288622836451645270e-01
-5.564665398255347339e-01 1.237170761581877082e-01
-5.534298002323236876e-01 1.189304762754481853e-01
-5.507024775026807539e-01 1.146001415214006058e-01
-5.482961678154040230e-01 1.108239948524305241e-01
-5.461595713346354408e-01 1.075212100368226620e-01
-5.441319403086094519e-01 1.043370588123113119e-01
-5.419423690241129687e-01 1.008956585463399447e-01
-5.398236340254569665e-01 9.763877811979133903e-02
-5.377489757112680069e-01 9.445160165180939427e-02
-5.353407045041939094e-01 9.067537319516145999e-02
-5.326025478360693066e-01 8.630367735076618918e-02
-5.295766424552886820e-01 8.127345223443578626e-02
-5.266712991221502715e-01 7.618454867017165899e-02
-5.237769264708087569e-01 7.096641079948608211e-02
-5.208988424586331600e-01 6.580532180730711000e-02
-5.181735512159327817e-01 6.087762422323488715e-02
-5.154559927772384142e-01 5.588543211874413136e-02
-5.129188030250898533e-01 5.115249300969837432e-02
-5.101961594717947523e-01 4.620361847200122468e-02
-5.073619013330855632e-01 4.105263605409024963e-02
-5.047249239425922740e-01 3.627948576198859049e-02
-5.026278636793733989e-01 3.240151974279052716e-02
-5.008516878536565242e-01 2.907169738397464079e-02
-4.997092607847414270e-01 2.695425744074827351e-02
-4.991368556356628461e-01 2.591106411795323500e-02
-4.990295205253966748e-01 2.571792112279374168e-02
-4.987004262805271870e-01 2.512803878192912052e-02
-4.981935667681040569e-01 2.422300604023165660e-02
-4.977537712309210161e-01 2.343617896019690658e-02
-4.971289958319063951e-01 2.227138494284537987e-02
-4.964168660323662330e-01 2.085503655422224489e-02
-4.953867658999805412e-01 1.889645730941762886e-02
-4.937100117927311627e-01 1.625187066479481801e-02
-4.912952009925226071e-01 1.281789661367522572e-02
-4.882769285357407840e-01 8.433559816466757245e-03
-4.849911315681526558e-01 3.346783237904723141e-03
-4.817553055890611557e-01 -1.863774199880551680e-03
-4.784970340121106336e-01 -7.116224153407134205e-03
-4.751079429230000706e-01 -1.262345185121480431e-02
-4.718717886590401700e-01 -1.819174456223076816e-02
-4.689332285119399701e-01 -2.337455658440051182e-02
-4.660109333806952137e-01 -2.828184181092268518e-02
-4.631059771462791574e-01 -3.307758168038996832e-02
-4.607394406393439668e-01 -3.701453367937902750e-02
-4.588517898477386114e-01 -4.013318160598960266e-02
-4.575454310429799554e-01 -4.225303911294648468e-02
-4.569585372556065339e-01 -4.319172281041262773e-02
-4.562255035815554471e-01 -4.429927951721208956e-02
-4.546656684760091993e-01 -4.635682003164830894e-02
-4.522487909835442577e-01 -4.928441162903098721e-02
-4.492479336724005679e-01 -5.307067007558680105e-02
-4.462591008811271354e-01 -5.734807638972275884e-02
-4.435481084556657794e-01 -6.203553817218171451e-02
-4.409050931684971864e-01 -6.654556722544496816e-02
-4.383025878810674625e-01 -7.095264495578544606e-02
-4.358528041028154609e-01 -7.530539179093879987e-02
-4.337973539718329441e-01 -7.900688003910627533e-02
-4.323413848958280181e-01 -8.172514423811109985e-02
-4.314245604437228487e-01 -8.351285081584305936e-02
-4.311117478681871784e-01 -8.412772673176879823e-02
-4.309028798390912574e-01 -8.451894873340042025e-02
-4.296545638595231642e-01 -8.616848059219113509e-02
-4.266026337114637856e-01 -8.791816125529332282e-02
-4.226030931027771609e-01 -8.840599792843627236e-02
-4.180737918035680734e-01 -8.804886768520511775e-02
-4.132954593372280550e-01 -8.705432732982490429e-02
-4.083264627847529304e-01 -8.577362845805357183e-02
-4.033007302589724508e-01 -8.430253726979035356e-02
-3.985050172905872379e-01 -8.275130978552204530e-02
-3.936525542177042314e-01 -8.119606758664264790e-02
-3.886978413359108986e-01 -7.975242768914238278e-02
-3.836568851350694587e-01 -7.832724912887291391e-02
-3.786324810790654971e-01 -7.695325760249491220e-02
-3.735840029174066768e-01 -7.568208431030487571e-02
-3.684936860622990973e-01 -7.459297306902241964e-02
-3.633763792924913361e-01 -7.372738740620712883e-02
-3.585669300122585335e-01 -7.302776311026208667e-02
-3.540543681217707683e-01 -7.227897846132792792e-02
-3.500199432548465883e-01 -7.147761357700811724e-02
-3.467718275523588023e-01 -7.075089279073969173e-02
-3.443489695814390128e-01 -7.017758402352888836e-02
-3.422807356255870292e-01 -6.967081637846975206e-02
-3.404354254452400252e-01 -6.921086939014142736e-02
-3.391302907479195050e-01 -6.888977905382992484e-02
-3.383896411966722528e-01 -6.871603238525784974e-02
-3.378636104943357199e-01 -6.860867658094478572e-02
-3.376864397510122573e-01 -6.857590514121277014e-02
-3.374005956039676235e-01 -6.852401369405332343e-02
-3.365575257440477919e-01 -6.835652590456123279e-02
-3.353318685258566134e-01 -6.803697663552370212e-02
-3.341184665915516439e-01 -6.760657468552806748e-02
-3.327623833296675104e-01 -6.691785238091833843e-02
-3.313760144012033448e-01 -6.590506592213732362e-02
-3.300677259125673335e-01 -6.448326307811147462e-02
-3.288552885873291531e-01 -6.211829991297351111e-02
-3.283902342515089834e-01 -5.924839810355515130e-02
-3.286453924518399905e-01 -5.683100686052650757e-02
-3.292079195089547827e-01 -5.406150414050932967e-02
-3.301522040648144363e-01 -5.047841013788090941e-02
-3.311625688880573404e-01 -4.615012698740337399e-02
-3.321794223716045824e-01 -4.119438312294131793e-02
-3.332368213378033017e-01 -3.562145879490585115e-02
-3.342670197677393706e-01 -2.974843558123191345e-02
-3.352749655070485502e-01 -2.378893000349731335e-02
-3.364627785441295371e-01 -1.801173597684178895e-02
-3.378274429823804326e-01 -1.227687787067646696e-02
-3.391528780477398031e-01 -6.637651360459198568e-03
-3.403799205673070927e-01 -1.168853947349095517e-03
-3.414495493455614872e-01 4.143146561126521445e-03
-3.424991473456280300e-01 9.396423192606796065e-03
-3.435670280154583534e-01 1.478044699457849512e-02
-3.447086197371725391e-01 2.044210523794386114e-02
-3.459096166813781514e-01 2.628674829026124427e-02
-3.471341350478884258e-01 3.210642498902269854e-02
-3.483225358661399262e-01 3.774461269568682442e-02
-3.492832122873349987e-01 4.220195359327897494e-02
-3.499218117791110250e-01 4.507422775096198847e-02
-3.504948701329295702e-01 4.739137471256840012e-02
-3.512766126362329433e-01 5.021721008272757303e-02
-3.524536792635629134e-01 5.420001246252540567e-02
-3.540107729543779391e-01 5.927667983888830483e-02
-3.557556808329136455e-01 6.484771653533365210e-02
-3.575423393381022552e-01 7.039143752291789069e-02
-3.593031889454240124e-01 7.568607803403210044e-02
-3.608265424547550393e-01 8.026088356279892366e-02
-3.618859047466415624e-01 8.402353292365907778e-02
-3.622386243458537436e-01 8.761761537947554412e-02
-3.617368638147824833e-01 9.152341183304121830e-02
-3.604299349873205105e-01 9.608379427511616611e-02
-3.586437147377816714e-01 1.018653410271923992e-01
-3.565306916678366855e-01 1.086502510067012539e-01
-3.542711648723838036e-01 1.158542990637842357e-01
-3.520281598492369102e-01 1.231127375060706158e-01
-3.499576697256582269e-01 1.299252230675691233e-01
-3.479478746166268510e-01 1.364781812598432897e-01
-3.459981599340975489e-01 1.428868828185471118e-01
-3.441656256967324801e-01 1.492534036342427206e-01
-3.425015339632743183e-01 1.551261179762576103e-01
-3.407540826427127301e-01 1.606426753980533528e-01
-3.387102342087189855e-01 1.661871258112148919e-01
-3.365398962447840314e-01 1.718622446309317764e-01
-3.344726806157057308e-01 1.775921668147764920e-01
-3.325356846558515378e-01 1.832180015176184118e-01
-3.307246423393099266e-01 1.889186233280001903e-01
-3.289677445367482633e-01 1.948686521855646503e-01
-3.271849109181938497e-01 2.008255091952882154e-01
-3.254524857436606466e-01 2.064948622281678470e-01
-3.238315582608350951e-01 2.117471491157401908e-01
-3.224188179665471998e-01 2.162339733863291036e-01
-3.215468678802554936e-01 2.190509300757135791e-01
-3.211021429567267327e-01 2.203718791316645609e-01
-3.209012296563433786e-01 2.209326823046607047e-01
-3.208716486427319325e-01 2.210150255196833835e-01
-3.207283336147481734e-01 2.214080392097117211e-01
-3.203548536284139270e-01 2.223634252694500213e-01
-3.197497749641379228e-01 2.237160382404246028e-01
-3.191942585282929734e-01 2.248068303283030089e-01
-3.184075072360652015e-01 2.261604273911032859e-01
-3.170094316384719502e-01 2.279439704158167657e-01
-3.143070223541137298e-01 2.299949194287294330e-01
-3.103831433972951692e-01 2.316600456268910480e-01
-3.059618397857173377e-01 2.329156306650259911e-01
-3.021031660722383605e-01 2.337896555443758073e-01
-2.987626694767705482e-01 2.345278249229318934e-01
-2.952284599145652555e-01 2.353514353399042414e-01
-2.914319269509454968e-01 2.362488755353170655e-01
-2.871486583392283687e-01 2.374000254397635179e-01
-2.825133820162312737e-01 2.385611071666563776e-01
-2.776788846994611148e-01 2.395355424162350644e-01
-2.731892910372405447e-01 2.403634924310949217e-01
-2.697680800250550903e-01 2.409684405524367412e-01
-2.668980687327240919e-01 2.413312976570979318e-01
-2.644259553399341267e-01 2.416848063838191174e-01
-2.618069264298309440e-01 2.421679076477946391e-01
-2.584353454823140051e-01 2.428739173617481539e-01
-2.541641024978245067e-01 2.438192432538113519e-01
-2.487615161477129133e-01 2.449240467931743104e-01
-2.428126587188803864e-01 2.459057324595545768e-01
-2.363974688454942019e-01 2.468440145926758533e-01
-2.296519864559820601e-01 2.479111690910983656e-01
-2.228943126881487435e-01 2.490368402897920885e-01
-2.164078018167921169e-01 2.501111098271063815e-01
-2.104535514789984962e-01 2.511569465375841914e-01
-2.052830290375761702e-01 2.521061102749190819e-01
-2.009348739603560030e-01 2.529578789608054046e-01
-1.973870743979809217e-01 2.536664852633628287e-01
-1.943783428558105986e-01 2.542470571598076656e-01
-1.921553197421599912e-01 2.546192059084450010e-01
-1.902547398884892327e-01 2.548864944622052375e-01
-1.882762264892218207e-01 2.551033626841346935e-01
-1.858641952273555331e-01 2.552854315127308649e-01
-1.833109818080493891e-01 2.553861416839024456e-01
-1.807744084078887203e-01 2.555134563715885099e-01
-1.778839969919246145e-01 2.557401785474952560e-01
-1.746555666354412395e-01 2.561659366795958626e-01
-1.710096618411766356e-01 2.567360726117519087e-01
-1.670660612878399620e-01 2.572903616430944340e-01
-1.629415058383538450e-01 2.577926449028870581e-01
-1.593007197808803399e-01 2.583046773348700031e-01
-1.564044815766105767e-01 2.588787699470540549e-01
-1.533043374327396624e-01 2.593883338860546450e-01
-1.495756693097579082e-01 2.599828810008781854e-01
-1.451722187482837600e-01 2.607514334837219283e-01
-1.406519846925494699e-01 2.616265198721969831e-01
-1.369308743920918114e-01 2.621875016442268835e-01
-1.332796873140140170e-01 2.623297951442565279e-01
-1.293118036656523417e-01 2.625349883750696667e-01
-1.253466622510239215e-01 2.632316916264391127e-01
-1.216653295125029455e-01 2.642167278778009276e-01
-1.182116474573580572e-01 2.650366074571068875e-01
-1.143557585697787815e-01 2.658334200837782491e-01
-1.100742917984766506e-01 2.666559540184944566e-01
-1.054205026756325908e-01 2.674509076266429197e-01
-1.007647726119500070e-01 2.681738769745530826e-01
-9.651188230154585102e-02 2.685856247889613635e-01
-9.327493051440788330e-02 2.689136862397471517e-01
-9.034551461657883142e-02 2.692620872587644931e-01
-8.743787736432491464e-02 2.698660161277121605e-01
-8.407205909799175814e-02 2.708613020468574328e-01
-8.031608924964951657e-02 2.718757962736092493e-01
-7.587119007731120413e-02 2.726768746110428410e-01
-7.039279348983243367e-02 2.731100519159859186e-01
-6.466431298108908654e-02 2.737029862242804645e-01
-5.994092790439049107e-02 2.744015138623791539e-01
-5.677524933583778105e-02 2.748050530785347556e-01
-5.419310945540806862e-02 2.749647259038631719e-01
-5.176469135708166441e-02 2.750260194708036288e-01
-4.995157683191178699e-02 2.750358089429099095e-01
-4.858774439422654939e-02 2.750099304663615740e-01
-4.738127068574927991e-02 2.749359238137443207e-01
-4.553105452139755149e-02 2.746521781999465839e-01
-4.315499711193072213e-02 2.738644435287943546e-01
-4.041662157343216266e-02 2.718105391658462988e-01
-3.824972043531940646e-02 2.685502981664174560e-01
-3.689940485612139276e-02 2.647157660038939597e-01
-3.571503265583984149e-02 2.600540170173371579e-01
-3.457772235705414143e-02 2.542842277989650901e-01
-3.338406252205260161e-02 2.479522202799055719e-01
-3.210594604963947635e-02 2.410566343794357802e-01
-3.070773842484484858e-02 2.335881103169499817e-01
-2.921564908683467465e-02 2.258834691388046656e-01
-2.761357323127383578e-02 2.178088020648265566e-01
-2.598046866123541673e-02 2.094399415323931202e-01
-2.415521108790725721e-02 2.004569628137760351e-01
-2.223178987444894214e-02 1.912131004820510349e-01
-2.032172763690589731e-02 1.819875977279191981e-01
-1.848317835642120099e-02 1.728294260059906051e-01
-1.666622156016845518e-02 1.638813014199299312e-01
-1.490831834456473812e-02 1.553678030856960601e-01
-1.323778977650442480e-02 1.470855439049945368e-01


==> figures/urban15odofog.txt <==
x	y
7.597813866090045981e-06 -2.701077274042434955e-05
8.893826946263761433e-04 -3.320771142479947684e-03
1.921444012498408141e-03 -7.539956051959893421e-03
3.077509775032743686e-03 -1.253696819415361235e-02
4.368961334243740523e-03 -1.812431478047465960e-02
5.710134102715273309e-03 -2.385351749185390599e-02
7.039812300282968088e-03 -2.958907924046026705e-02
8.370966155955195456e-03 -3.544154524141790441e-02
9.825371330100264242e-03 -4.138603360222264244e-02
1.141243178332307026e-02 -4.722902596081544890e-02
1.307157611007394270e-02 -5.316542666877709100e-02
1.456656391239086884e-02 -5.888295301782656144e-02
1.526404479910959192e-02 -6.470247447459831491e-02
1.435963679637617015e-02 -7.049878377769738802e-02
1.170902712499935841e-02 -7.558179724317933001e-02
7.478889826956274141e-03 -7.940039483262553710e-02
1.796574422188412486e-03 -8.240203072664840922e-02
-5.009578606403252907e-03 -8.523974529163595715e-02
-1.280696309719388595e-02 -8.806712244203045159e-02
-2.130114628937417737e-02 -9.102737475454210359e-02
-3.010133995964860837e-02 -9.403414793929552873e-02
-3.880643222950780347e-02 -9.703339763223295389e-02
-4.797176473204429331e-02 -1.000185974741872458e-01
-5.780620721558973191e-02 -1.031851824440134374e-01
-6.832911253224746573e-02 -1.066290037939009172e-01
-7.934743917098648069e-02 -1.102931640245869843e-01
-9.059125400171111342e-02 -1.140164979760012881e-01
-1.020270255937978932e-01 -1.177608923633307741e-01
-1.135212795831062327e-01 -1.215198028288443644e-01
-1.249447742362312097e-01 -1.252408127113856240e-01
-1.363252669268033845e-01 -1.289246007056384924e-01
-1.474977120689497934e-01 -1.324712998650559026e-01
-1.583660511397444459e-01 -1.359399335668565467e-01
-1.690939678467092977e-01 -1.393278718526215487e-01
-1.793156791600191979e-01 -1.425583890758490846e-01
-1.887708282289042028e-01 -1.456124062448874712e-01
-1.974094232942565086e-01 -1.484062535775236280e-01
-2.050231306335964232e-01 -1.508739889400012024e-01
-2.112409558960734457e-01 -1.528231705271286822e-01
-2.164749667213874129e-01 -1.544656152397887727e-01
-2.208831553335181552e-01 -1.557935893865123045e-01
-2.242288868900473020e-01 -1.567773557800450357e-01
-2.264985992376765400e-01 -1.574461446437239454e-01
-2.276783655746348056e-01 -1.577949334048746877e-01
-2.280491094882677594e-01 -1.579047352949376204e-01
-2.281885845662417478e-01 -1.579460693949509553e-01
-2.283179543273831935e-01 -1.579844226886456537e-01
-2.285640610806298489e-01 -1.580574163098594498e-01
-2.291182829314061531e-01 -1.582219540385152445e-01
-2.298940465400789723e-01 -1.584525839933930702e-01
-2.316582960365860255e-01 -1.589798055723188053e-01
-2.348012401448613951e-01 -1.599467336051066113e-01
-2.391396864839243352e-01 -1.613560945323830043e-01
-2.440371590071639951e-01 -1.629949234180333717e-01
-2.494051742215784850e-01 -1.647667155889290524e-01
-2.551010921228047956e-01 -1.666046612756868217e-01
-2.610117821881305922e-01 -1.684494467144794505e-01
-2.672521792553819164e-01 -1.703807064013009576e-01
-2.738704525871737405e-01 -1.724755942500982020e-01
-2.801073621404063796e-01 -1.744944507722853699e-01
-2.861324696211505203e-01 -1.764557981622856819e-01
-2.921883699934102463e-01 -1.784590721966943239e-01
-2.985456521524714191e-01 -1.804764952146076795e-01
-3.055546220654605238e-01 -1.827713367573922942e-01
-3.127050038658849562e-01 -1.850439314458436346e-01
-3.208224636527611251e-01 -1.873621721531062989e-01
-3.295613801880669103e-01 -1.897195181648518580e-01
-3.384866795442966758e-01 -1.919811504193857654e-01
-3.475545370534484646e-01 -1.942637102946785654e-01
-3.567950150471084769e-01 -1.967760879155132925e-01
-3.661047873253586160e-01 -1.995474463632903039e-01
-3.757990400587629121e-01 -2.024899803515201047e-01
-3.857121804391126507e-01 -2.054078310137126828e-01
-3.956426352761708842e-01 -2.081601201173569893e-01
-4.052050917289851673e-01 -2.105867463720637323e-01
-4.145030043097605033e-01 -2.127492016759550686e-01
-4.233338393363096919e-01 -2.148348991066335312e-01
-4.315126385051827884e-01 -2.169664670781174809e-01
-4.388783704607227554e-01 -2.187903995069056806e-01
-4.457110940156434609e-01 -2.192360818499039521e-01
-4.524497286441303556e-01 -2.171394503191545200e-01
-4.585484985912568479e-01 -2.123618065966217938e-01
-4.645435211633656136e-01 -2.062331915666600624e-01
-4.705806719181118147e-01 -1.990925707753760099e-01
-4.766098644715800470e-01 -1.911788407903976250e-01
-4.827721603950325124e-01 -1.827808137162967583e-01
-4.891067849273874057e-01 -1.740379317900568323e-01
-4.955112161218679367e-01 -1.651360894864133677e-01
-5.019338237682718917e-01 -1.561324523806959519e-01
-5.083588918394215117e-01 -1.470701367347040933e-01
-5.148012507394997828e-01 -1.379325832821922670e-01
-5.211681581886965509e-01 -1.289467320894921443e-01
-5.273859099144548868e-01 -1.203250531000511214e-01
-5.340608412036197405e-01 -1.116662422468729376e-01
-5.415959436789319348e-01 -1.027169892175999327e-01
-5.494868005165552960e-01 -9.309612649082775471e-02
-5.572397906605488505e-01 -8.296387018416560843e-02
-5.648489002223885391e-01 -7.241773823236313801e-02
-5.725586016806666345e-01 -6.153549394665443900e-02
-5.801513767391393017e-01 -5.059433890358183694e-02
-5.873893468466565571e-01 -3.941205803421725384e-02
-5.943664361613106850e-01 -2.767402929427335845e-02
-6.013312915513204793e-01 -1.548209043125194778e-02
-6.085072623006838599e-01 -3.177142286837445709e-03
-6.157484644347099856e-01 9.179062811988996859e-03
-6.231770320987867207e-01 2.208995271456666576e-02
-6.306141434438748972e-01 3.570071876880431122e-02
-6.379920858266326933e-01 5.001189172312957981e-02
-6.452489226327620120e-01 6.519455452470394874e-02
-6.517328538838331742e-01 8.035728535223565783e-02
-6.577069795170116251e-01 9.534098141199244536e-02
-6.634087121370724205e-01 1.100091597604177795e-01
-6.685716271813775258e-01 1.244446008581934215e-01
-6.729830995495453827e-01 1.387847173471394857e-01
-6.767106483893687852e-01 1.531713381414796515e-01
-6.799225301817598544e-01 1.673955180077585925e-01
-6.827979909560500937e-01 1.816093995454327314e-01
-6.854397306185536776e-01 1.959252838803581531e-01
-6.878139129399740703e-01 2.103724187463230089e-01
-6.899579906776166505e-01 2.249752416494038287e-01
-6.917926050080797085e-01 2.397899505669552622e-01
-6.932074211544057007e-01 2.547914623489797026e-01
-6.942389731803162434e-01 2.699767429546580111e-01
-6.949024994148480516e-01 2.852069743776338706e-01
-6.949797198113842889e-01 3.004480348065365347e-01
-6.943503943092604880e-01 3.155942961623795506e-01
-6.934074601073045852e-01 3.305981064378769041e-01
-6.925506374911452045e-01 3.454102101679960013e-01
-6.917350374944463143e-01 3.599576763700978455e-01
-6.909677774522190452e-01 3.738599061727203576e-01
-6.903058873264072970e-01 3.875492809058883603e-01
-6.897537312810737564e-01 4.011846836080721346e-01
-6.893394601175589775e-01 4.145860003874656252e-01
-6.887813976376995218e-01 4.274681608767418317e-01
-6.881266675540254063e-01 4.395120797077612385e-01
-6.874304318637931566e-01 4.507439813689676500e-01
-6.867738719819510562e-01 4.612580663456023466e-01
-6.862434013749652006e-01 4.696124006070471757e-01
-6.858858916871272138e-01 4.748881103365820144e-01
-6.857055716505283671e-01 4.776659122231651233e-01
-6.856455677557388162e-01 4.786241903207701931e-01
-6.856424324389913671e-01 4.786749772055486907e-01
-6.856207603921676830e-01 4.790259496489078783e-01
-6.855865767347195661e-01 4.795148433069877369e-01
-6.855429209649314126e-01 4.800304619368989112e-01
-6.855144892809356127e-01 4.803482363839299274e-01
-6.855001111157109639e-01 4.805092997150904877e-01
-6.854738968846055824e-01 4.808109085857716347e-01
-6.854423526788312460e-01 4.812266913569751003e-01
-6.854174064246825182e-01 4.816514856741776485e-01
-6.854020099668329813e-01 4.820020304922653653e-01
-6.853830339666909799e-01 4.827091219406106082e-01
-6.853753118795923305e-01 4.837150844068892064e-01
-6.853776494670770214e-01 4.849084483156579917e-01
-6.853848179764325810e-01 4.861527564112811950e-01
-6.853927955704284258e-01 4.871222427943422972e-01
-6.853969217854875007e-01 4.877398097526643439e-01
-6.853980040476485014e-01 4.882201282851276747e-01
-6.853974763658134961e-01 4.886084152324420282e-01
-6.853964394252697323e-01 4.887385973598576960e-01
-6.853749329340811380e-01 4.891756596117727285e-01
-6.852847841861811062e-01 4.897860030241377172e-01
-6.850691927323863117e-01 4.906105226442065148e-01
-6.847247758683232544e-01 4.918118897778910314e-01
-6.843747746510053798e-01 4.932975723156770576e-01
-6.840520961162601665e-01 4.950170929096637806e-01
-6.837414849305418763e-01 4.968799972550554389e-01
-6.834064600389511135e-01 4.988886549752066801e-01
-6.829303077308714887e-01 5.014231166973924791e-01
-6.822466366604008625e-01 5.042849494178952563e-01
-6.814190541224356412e-01 5.067465899333660762e-01
-6.806567321115217784e-01 5.084598503136841252e-01
-6.800480188779067792e-01 5.095771410949986313e-01
-6.795822413276146889e-01 5.102995950413423687e-01
-6.791306232761009642e-01 5.109158928820389800e-01
-6.780433999996378081e-01 5.121037576304666716e-01
-6.753139275508465156e-01 5.140525706305838494e-01
-6.709018906762718171e-01 5.161953712752052059e-01
-6.653584821367465318e-01 5.181409061614944411e-01
-6.590528310416156055e-01 5.202207674158698669e-01
-6.521707795093363291e-01 5.227181186648546252e-01
-6.448076891328448079e-01 5.257128654995208983e-01
-6.370563432809637217e-01 5.290308250948391189e-01
-6.289108171934518765e-01 5.322982200745798309e-01
-6.205324270435526035e-01 5.353784021335747934e-01
-6.118494280157850129e-01 5.384242331768407386e-01
-6.028672383914809307e-01 5.416701295702643915e-01
-5.937430972374209137e-01 5.449925196628085944e-01
-5.843901537030388171e-01 5.483560166480202502e-01
-5.746951041683571182e-01 5.517885089188127035e-01
-5.648697044427630765e-01 5.552722465686913411e-01
-5.550303007927498422e-01 5.587393193684395687e-01
-5.452096400284477395e-01 5.622191979681983032e-01
-5.354964107793981354e-01 5.657636361563439520e-01
-5.260097662277799513e-01 5.692980480036745616e-01
-5.167588232363482525e-01 5.726994075355972269e-01
-5.077859938775947102e-01 5.759165401763296499e-01
-4.991079971159911310e-01 5.789330109203019159e-01
-4.910609325138259318e-01 5.817038535306213731e-01
-4.843131885762539390e-01 5.840577315545660841e-01
-4.784689859777889742e-01 5.861158748301638077e-01
-4.735522202134919145e-01 5.878486926505305243e-01
-4.698734524710140859e-01 5.891133080239364661e-01
-4.674907326099315141e-01 5.899182640097833108e-01
-4.660344492340214861e-01 5.904040683047721005e-01
-4.656042466577472450e-01 5.905466217205952439e-01
-4.655155827652742162e-01 5.905760433019943134e-01
-4.645620282703957771e-01 5.908913354185605371e-01
-4.620794030023475663e-01 5.917094835221812232e-01
-4.581626888428686484e-01 5.930039165347009700e-01
-4.532078733444476759e-01 5.946724895139104961e-01
-4.472953368455273582e-01 5.966727472440511715e-01
-4.408972518707379162e-01 5.988379676903827775e-01
-4.340425668970170348e-01 6.011598875526009689e-01
-4.265866015630216390e-01 6.037018538236195164e-01
-4.189100599912659040e-01 6.063381093292206092e-01
-4.112062224058788962e-01 6.089997359927786791e-01
-4.034692815832598423e-01 6.116863826041204488e-01
-3.957711125816538722e-01 6.143570285096111583e-01
-3.881132134659437960e-01 6.169828321409427385e-01
-3.803299783331248740e-01 6.196122476066751039e-01
-3.725605692924150447e-01 6.221724348055686082e-01
-3.648716589687476253e-01 6.246281800961275277e-01
-3.569516583067379178e-01 6.271637694127235596e-01
-3.490243613380925591e-01 6.297408264959327706e-01
-3.408922559507785999e-01 6.321071789373402527e-01
-3.323388000695826072e-01 6.343524616561325713e-01
-3.237562489521032538e-01 6.366854286879857217e-01
-3.154494277940118052e-01 6.392017342942033498e-01
-3.076223266177777749e-01 6.417671045652990625e-01
-3.003369463100286074e-01 6.442701803019282858e-01
-2.934873530482030590e-01 6.466514262524231116e-01
-2.866975128593076683e-01 6.490438872162207495e-01
-2.800365029078457635e-01 6.513901007822764377e-01
-2.737684864631551585e-01 6.534650224938571839e-01
-2.674120352795021360e-01 6.555641362017990970e-01
-2.601279699980896254e-01 6.578372495937511166e-01
-2.522442790626526210e-01 6.602370207470069641e-01
-2.450019555987118236e-01 6.625499327997586008e-01
-2.390154115353570752e-01 6.645309804301600121e-01
-2.336237167888493282e-01 6.663700425796941218e-01
-2.290395449329872823e-01 6.679667916970377650e-01
-2.243646913739024140e-01 6.696019330938373093e-01
-2.197141219017513247e-01 6.712090496894915770e-01
-2.159991829635622973e-01 6.724658917880580455e-01
-2.134511726041490864e-01 6.733147178188227944e-01
-2.118486981244668554e-01 6.738425207996352473e-01
-2.111896369236589965e-01 6.740581587327759694e-01
-2.107996665341091147e-01 6.741853522694630785e-01
-2.101652706500894696e-01 6.743919328346074105e-01
-2.090734683495645840e-01 6.747476053693033382e-01
-2.077009542603902026e-01 6.751948473888897961e-01
-2.066593014002710560e-01 6.755341442410832675e-01
-2.061105652521001974e-01 6.757129310149762036e-01
-2.058541406707062593e-01 6.757965127555618512e-01
-2.056795691463597919e-01 6.758534786502344849e-01
-2.049248982099629024e-01 6.761000723409590352e-01
-2.038089873700469623e-01 6.764671406142140908e-01
-2.019062588232509170e-01 6.770994829555538885e-01
-1.989480201195129305e-01 6.780978963239751023e-01
-1.958007777739034505e-01 6.791470213384886989e-01
-1.921865519253223575e-01 6.802045483845295948e-01
-1.881763978217690647e-01 6.808865271575004208e-01
-1.842102718923936122e-01 6.808686533443191191e-01
-1.803531790080855346e-01 6.801639162008578099e-01
-1.764564658308611089e-01 6.785347487816202339e-01
-1.727053206625885351e-01 6.754989273857504584e-01
-1.697629958947921569e-01 6.710351832661948235e-01
-1.674577284566061697e-01 6.653421530375409620e-01
-1.648488668891084363e-01 6.583883747988983348e-01
-1.618762943063669635e-01 6.502844937441010220e-01
-1.586785823917711835e-01 6.407436451770779362e-01
-1.555396751282391299e-01 6.300028847216074812e-01
-1.524586131792800003e-01 6.185395183090167670e-01
-1.490727290448409514e-01 6.060559377895361477e-01
-1.453803155438577466e-01 5.926681233806200266e-01
-1.416432826971845971e-01 5.788195795284267753e-01
-1.379654692944501104e-01 5.648992756125160719e-01
-1.342608031606813412e-01 5.510555511502212012e-01
-1.307678911101471109e-01 5.371899955156972384e-01
-1.271149152979487440e-01 5.233421407273444181e-01
-1.234232103844116052e-01 5.092880103860373264e-01
-1.197496203410716165e-01 4.950901939051847722e-01
-1.161111778955943030e-01 4.808093220601065698e-01
-1.124478758779976634e-01 4.665235341027878513e-01
-1.087981641501077623e-01 4.523673483192356404e-01
-1.051967419457224273e-01 4.384867675984532309e-01
-1.016652402586515902e-01 4.248910141499609439e-01
-9.810092542490719825e-02 4.114359420304949388e-01
-9.449914506192853836e-02 3.980165806530808759e-01
-9.093950088738966819e-02 3.847294018479251454e-01
-8.740939025965782649e-02 3.715106416751388085e-01
-8.389685642186769932e-02 3.583486639144679020e-01
-8.025830671581354880e-02 3.450573502494032607e-01
-7.659128476902039850e-02 3.315951663876960942e-01
-7.295827267136470451e-02 3.176954930300000535e-01
-6.931729482146972710e-02 3.037001550965320873e-01
-6.570847646894791005e-02 2.899340341050665737e-01
-6.213750382089737456e-02 2.764381085474885147e-01
-5.857675434548635651e-02 2.630688927918641840e-01
-5.505510194788433564e-02 2.500018349351337821e-01
-5.158412438192810229e-02 2.372380681962887594e-01
-4.827937715859156875e-02 2.245678569319587703e-01
-4.521341815623929061e-02 2.122851785696001914e-01
-4.188156882795244368e-02 2.004207313038675609e-01
-3.860963857801488763e-02 1.888837334954442393e-01
-3.580423067657648173e-02 1.781239486069940148e-01
-3.320503693707600734e-02 1.680203471400005255e-01
-3.088670961727125672e-02 1.582591549095900552e-01
-2.886457999983502512e-02 1.483826337033591902e-01
-2.685919885243671576e-02 1.380876257600054946e-01
-2.462410439112020996e-02 1.275483607352093096e-01
-2.211958976893524040e-02 1.168278057807657228e-01
-1.941962034263798598e-02 1.060883957631846147e-01
-1.671726659164522039e-02 9.590903713234848194e-02
-1.418840789508895965e-02 8.664993428833196731e-02
-1.195532216972097772e-02 7.824802676019330938e-02
-1.004246180985859417e-02 7.055070695972832928e-02
-8.629309235196459468e-03 6.449523502889134563e-02
-7.652724451666615205e-03 6.024937892442541743e-02
-6.870963684091221067e-03 5.697464050438714317e-02
-6.255971506604347809e-03 5.448692428005733057e-02
-5.960845356901175486e-03 5.330592662651252589e-02
-5.860661966527355195e-03 5.290820064449523741e-02
-5.687718862138932754e-03 5.218817481248874679e-02
-5.529968659341834292e-03 5.095034339403080315e-02
-5.603125656334393551e-03 4.934404642004316249e-02
-5.729311652140594083e-03 4.785657744762021604e-02
-5.756003023063346359e-03 4.660632010515843027e-02
-5.735287945662107152e-03 4.607368331526390942e-02
-5.702076265885033107e-03 4.565154911013909189e-02
-5.608177642888204258e-03 4.488386513340549000e-02
-5.562951208439835711e-03 4.459111924226689255e-02
-5.519232229928941122e-03 4.433470586978020822e-02
-5.489163455689595461e-03 4.417252290839138174e-02
-5.417130798114050579e-03 4.380972458626636312e-02
-5.379371758981387266e-03 4.362870815912043426e-02
-5.349674707550076264e-03 4.349223766352425247e-02
-5.326964766831516693e-03 4.339167978361308659e-02
-5.237733112859826144e-03 4.307171408241610572e-02
-4.776170814806983758e-03 4.210327016786416521e-02
-3.422547335793473065e-03 4.033335822905836227e-02
-1.337414204244526767e-03 3.691631771898278014e-02
1.934022242770073010e-04 3.161907155653191637e-02
1.229154310899973832e-03 2.528335390342926689e-02
2.651178958324689264e-03 1.816208492548944398e-02
4.738760871097778826e-03 1.048028337511290077e-02
6.959177796884269060e-03 2.388151059404400919e-03
9.081877405072085602e-03 -6.279732444881092578e-03
1.130471817812928395e-02 -1.505259338583292070e-02
1.369821661942756397e-02 -2.412215233893247324e-02
1.601570153467946761e-02 -3.292012009895440433e-02
1.813595920278315149e-02 -4.081286176356026946e-02
2.029511032455378824e-02 -4.789708123802125656e-02
2.198925457848955461e-02 -5.445740295644781181e-02
2.248785895938538310e-02 -6.041082983712622173e-02
2.184302645561340614e-02 -6.539233409583464218e-02
2.052613002128357914e-02 -6.875285905278570586e-02
1.861744644529543177e-02 -7.148388076937739477e-02
1.564796772745433162e-02 -7.405387531413699931e-02
1.129586998716820313e-02 -7.640149427017856043e-02
5.577954200417661185e-03 -7.854314066282590268e-02
-1.236035244260724189e-03 -8.096047917524852588e-02
-8.762422332482866505e-03 -8.373378779460377563e-02
-1.627406664878765230e-02 -8.653767874361915913e-02
-2.332299276154804410e-02 -8.882190845471614471e-02
-2.945816198637175864e-02 -9.007843091396434965e-02
-3.437809201365861489e-02 -9.069187969947663241e-02
-3.821695643813583648e-02 -9.124125716104750095e-02
-4.120793396836842232e-02 -9.170735404950523806e-02
-4.334948182655095489e-02 -9.178111894735084542e-02
-4.439195476001042695e-02 -9.170842714323346190e-02
-4.484179719627723326e-02 -9.166926509827379166e-02
-4.559857716634548724e-02 -9.166027693825085088e-02
-4.689396474051243935e-02 -9.190672912589327448e-02
-4.881971943068103004e-02 -9.276668706774086892e-02
-5.184592440546719611e-02 -9.444683611706281012e-02
-5.635470060937724374e-02 -9.657672289675495181e-02
-6.221841874788830440e-02 -9.882764008300169711e-02
-6.866785757541939150e-02 -1.011681682474190463e-01
-7.520247111582904764e-02 -1.035002197424372133e-01
-8.177258187812715129e-02 -1.058349450903715849e-01
-8.770129128091329329e-02 -1.079368613979626024e-01
-9.297195769248096930e-02 -1.097233636605481621e-01
-9.888417898207105261e-02 -1.117604361249907863e-01
-1.059271795161360885e-01 -1.142340653302342385e-01
-1.143007348018537234e-01 -1.172196100493338028e-01
-1.239514067615861137e-01 -1.207100877883742207e-01
-1.346923665043751883e-01 -1.245204325252462635e-01
-1.459559511809204457e-01 -1.284755609793698516e-01
-1.577897291986235517e-01 -1.326485819606631478e-01
-1.703008106208340755e-01 -1.369159702223257669e-01
-1.832501593501129900e-01 -1.413197943155178882e-01
-1.965701537282781297e-01 -1.459210600048854722e-01
-2.099071409950613865e-01 -1.504901538489868129e-01
-2.230997887809137437e-01 -1.549031362899477016e-01
-2.361186425677936074e-01 -1.593441575192048598e-01
-2.485552300109791779e-01 -1.635496745872846436e-01
-2.603089410705398121e-01 -1.675904231427274016e-01
-2.707183603055943744e-01 -1.711989686455953619e-01
-2.802132819836010702e-01 -1.744025159503644062e-01
-2.898924813963392744e-01 -1.776139803479555024e-01
-2.999472456802346199e-01 -1.810373678750658299e-01
-3.100186931460318651e-01 -1.847258991554941165e-01
-3.202979277914983491e-01 -1.884762144063381883e-01
-3.305584389186367877e-01 -1.920388029862413748e-01
-3.405106673025523056e-01 -1.954423423657317693e-01
-3.501434827087413493e-01 -1.988033816414974397e-01
-3.598172399142614553e-01 -2.021911803000288610e-01
-3.693488378628181912e-01 -2.055070032308326244e-01
-3.785602064903874631e-01 -2.086553744610368244e-01
-3.874172004793383084e-01 -2.115923294697915624e-01
-3.960621866816534387e-01 -2.145038359413211915e-01
-4.036716772701789413e-01 -2.170257063834595546e-01
-4.100782389923509630e-01 -2.188943283949380814e-01
-4.162792877517656476e-01 -2.203274468970372879e-01
-4.226064812812076465e-01 -2.215128553846270609e-01
-4.289503190784565434e-01 -2.222873992982471181e-01
-4.350580825150974773e-01 -2.221489114582404223e-01
-4.412403169827844862e-01 -2.206171374483507364e-01
-4.472001544770226045e-01 -2.168888606652152329e-01
-4.523279040377977678e-01 -2.109888636715773758e-01
-4.574468655902452774e-01 -2.038822589256810147e-01
-4.631184406644952012e-01 -1.961197165715473922e-01
-4.693288528142807170e-01 -1.878011064804269992e-01
-4.762552977125845688e-01 -1.792058769703122056e-01
-4.833285649959132568e-01 -1.709147531152790112e-01
-4.903989913826713454e-01 -1.625554612279793143e-01
-4.973371326274674820e-01 -1.539335195159893532e-01
-5.040875863458932349e-01 -1.452379384967600884e-01
-5.106443389430783686e-01 -1.366185254836220775e-01
-5.170819417783336647e-01 -1.280327135540311190e-01
-5.236529562855988251e-01 -1.192554155145618966e-01
-5.301969980478622446e-01 -1.104498673872094244e-01
-5.367329144739120261e-01 -1.015664438556264648e-01
-5.434886689741825760e-01 -9.234596599728314703e-02
-5.506198025306795474e-01 -8.267497828577093089e-02
-5.578065703214630799e-01 -7.299108246791281840e-02
-5.654447962861508525e-01 -6.271939580520984048e-02
-5.735493089626354513e-01 -5.177895541244544042e-02
-5.819633245152923129e-01 -4.035351462497444724e-02
-5.902951285320756636e-01 -2.885307507094535956e-02
-5.982011692659625623e-01 -1.677066138316578997e-02
-6.054264516840686117e-01 -3.969941788054656522e-03
-6.122800520868609819e-01 9.124593335002328248e-03
-6.192032686751814952e-01 2.204258405903933640e-02
-6.258769177375022030e-01 3.454869060816027210e-02
-6.322621492027611367e-01 4.669010361557204836e-02
-6.386874554806264426e-01 5.863009087480137299e-02
-6.448187903627262685e-01 7.031587006403411388e-02
-6.503858932056059139e-01 8.134310737233831079e-02
-6.551327260078286807e-01 9.119355539616252893e-02
-6.586650352356309135e-01 9.937753484351655175e-02
-6.605289877056320647e-01 1.054269753784930069e-01
-6.605056462631577752e-01 1.096744921632411968e-01
-6.586812642757382541e-01 1.132156915891689847e-01
-6.554281057531272658e-01 1.156408646215504182e-01
-6.513138142129377695e-01 1.172942587921477903e-01
-6.467572299604299468e-01 1.189878222277148123e-01
-6.420586905205151185e-01 1.209135850506612014e-01
-6.375179396514666363e-01 1.229710212282459636e-01
-6.333337717384043275e-01 1.246930331347961413e-01
-6.294481547184395120e-01 1.260658383283078943e-01
-6.256083453531957606e-01 1.272721486535468571e-01
-6.219117655088667318e-01 1.284001775682847846e-01
-6.183662215127492257e-01 1.294305342186533314e-01
-6.148475346417394682e-01 1.302800913149914364e-01
-6.116613920819149453e-01 1.309288996700400665e-01
-6.089148029959675634e-01 1.314904762090161883e-01
-6.067325569538493113e-01 1.321377271494739158e-01
-6.047535465394686671e-01 1.329548119555256647e-01
-6.026709635666119835e-01 1.339648035386594715e-01
-6.008384915896944900e-01 1.348990338697164948e-01
-5.989203187476015433e-01 1.356838636064083004e-01
-5.965974990763640573e-01 1.360947367409975906e-01
-5.938172814997623172e-01 1.356674706293622135e-01
-5.911758881865976090e-01 1.340055809101631246e-01
-5.886961672472326157e-01 1.309031377809292407e-01
-5.861184853099983272e-01 1.266767027827317982e-01
-5.833731170046400072e-01 1.217824014672694299e-01
-5.803311236863357703e-01 1.165998217106715279e-01
-5.770080553231802245e-01 1.113521221455520960e-01
-5.736335428572276740e-01 1.063046546197534137e-01
-5.704439511531302909e-01 1.016185195052153323e-01
-5.675635781778299860e-01 9.738843032448954440e-02
-5.650376315575593722e-01 9.369116653489706348e-02
-5.628085715527871846e-01 9.045004177880566765e-02
-5.606888866326296128e-01 8.732638154887313597e-02
-5.583892139948611888e-01 8.395754742882131916e-02
-5.561655621022211227e-01 8.077137571767419033e-02
-5.539890021947175835e-01 7.765289332557842594e-02
-5.514363854116823838e-01 7.397266305654953689e-02
-5.485479719368185902e-01 6.969872005427124595e-02
-5.453426740530912253e-01 6.478083540469846413e-02
-5.422347928717750065e-01 5.981297664987408197e-02
-5.391144982716810086e-01 5.472667291768372466e-02
-5.359936262727703626e-01 4.970859706526654931e-02
-5.330224673043447714e-01 4.492511615713309231e-02
-5.300413098482080754e-01 4.008565697973104358e-02
-5.272107955266789325e-01 3.552209874897017949e-02
-5.242145711817511877e-01 3.073386311441886343e-02
-5.210905687331757186e-01 2.575328192703464983e-02
-5.181652586126358484e-01 2.115118841898831065e-02
-5.158186285933683557e-01 1.741893922482866744e-02
-5.138292307762487576e-01 1.421194596026710208e-02
-5.125513905264575953e-01 1.217336793247750411e-02
-5.119130574812326140e-01 1.116915898107627252e-02
-5.117940000732338346e-01 1.098301283717747871e-02
-5.114294366697442751e-01 1.041436715130863305e-02
-5.108699403932992489e-01 9.540894018561275197e-03
-5.103854424369504983e-01 8.780776104107181762e-03
-5.096929030334456101e-01 7.654939516176864633e-03
-5.088905516730474199e-01 6.287677114560030929e-03
-5.077226469064463066e-01 4.408085728047036675e-03
-5.058632192100882552e-01 1.888429885571008080e-03
-5.032002310635361741e-01 -1.356865119699370492e-03
-4.998928057150814896e-01 -5.527486287465871277e-03
-4.962544069817066972e-01 -1.036833503178664559e-02
-4.926592446016787030e-01 -1.533777106650896158e-02
-4.890281859290396271e-01 -2.033977487959437100e-02
-4.852532271959139054e-01 -2.559000146159807684e-02
-4.816143217106610419e-01 -3.090386138075962644e-02
-4.783099535671277991e-01 -3.586146818452541629e-02
-4.750329728980654531e-01 -4.053942330986531201e-02
-4.717757899368552055e-01 -4.510326786908089997e-02
-4.691169717522896687e-01 -4.884903664085182839e-02
-4.669939756186621271e-01 -5.181249707530025117e-02
-4.655270683172013646e-01 -5.382459854700136215e-02
-4.648690944238096368e-01 -5.471490238599826389e-02
-4.640509031240503957e-01 -5.576111790606633201e-02
-4.623313595873487225e-01 -5.768721959691891499e-02
-4.596949166463673575e-01 -6.041876180309817268e-02
-4.564010055558851420e-01 -6.395313905314489733e-02
-4.530875840967598656e-01 -6.798420748605181474e-02
-4.500301214341173028e-01 -7.245342318679864890e-02
-4.470422375239362922e-01 -7.674298263431095224e-02
-4.441175233560542557e-01 -8.094331774853949502e-02
-4.413449050894068248e-01 -8.509791056273813270e-02
-4.390203635276486160e-01 -8.863660675152892909e-02
-4.373603207221145039e-01 -9.123528884554574225e-02
-4.363111641609929703e-01 -9.294868901235067704e-02
-4.359539848970954146e-01 -9.353890128287235817e-02
-4.357174919272073788e-01 -9.391407514624319774e-02
-4.343518863085412129e-01 -9.546753435090343798e-02
-4.311708251334879227e-01 -9.696783203033086662e-02
-4.271457377578297687e-01 -9.714222986744694421e-02
-4.226627943852319103e-01 -9.640240702645450077e-02
-4.179843696458203639e-01 -9.501178023679582307e-02
-4.131391666841970345e-01 -9.332209257749568554e-02
-4.082560169664939398e-01 -9.143079910146972855e-02
-4.036116450304394476e-01 -8.947260233525208828e-02
-3.989126838447094592e-01 -8.750173165813630860e-02
-3.940951193962532462e-01 -8.565143079190529196e-02
-3.891823548933933119e-01 -8.383282497079502793e-02
-3.842924555972207501e-01 -8.203796280409506037e-02
-3.793700956663791923e-01 -8.034304917484139108e-02
-3.743857840042491558e-01 -7.884173956898171687e-02
-3.693558725318578095e-01 -7.756269246100853942e-02
-3.646191161704420702e-01 -7.647485141660159691e-02
-3.601845138814447345e-01 -7.535316973064656865e-02
-3.562297399616330962e-01 -7.422229854331771626e-02
-3.530510929464475978e-01 -7.323507820662961132e-02
-3.506839121833614792e-01 -7.246348139293880275e-02
-3.486654961494622951e-01 -7.178495188087012646e-02
-3.468647874309764845e-01 -7.117325688709010001e-02
-3.455903833658670044e-01 -7.074620914538672090e-02
-3.448664342758788193e-01 -7.051244006717703738e-02
-3.443510023826528155e-01 -7.036222899450851609e-02
-3.441771088198277151e-01 -7.031506491279176929e-02
-3.438964264917527269e-01 -7.024011802917085046e-02
-3.430697606520917153e-01 -7.000465188061069655e-02
-3.418738771806680843e-01 -6.958722852941133519e-02
-3.406996119102528309e-01 -6.905934618380558943e-02
-3.394033671991913415e-01 -6.826369524711435599e-02
-3.381036666068980567e-01 -6.714187944202450187e-02
-3.369211978836631483e-01 -6.561417319489891431e-02
-3.359158329611993676e-01 -6.315341142330825608e-02
-3.356952222145280218e-01 -6.025501963445333703e-02
-3.361564557981412960e-01 -5.786826670526386968e-02
-3.369542228277171980e-01 -5.515716079645387876e-02
-3.381987074089356504e-01 -5.166695430306483816e-02
-3.395782502299636851e-01 -4.744177668032546064e-02
-3.410094341866023449e-01 -4.258944940294701054e-02
-3.425487521763627141e-01 -3.712992022254926749e-02
-3.440696326037980257e-01 -3.136446088217944433e-02
-3.455841807162921553e-01 -2.551318067641190901e-02
-3.472783698898772586e-01 -1.986373721419310012e-02
-3.491183870684811397e-01 -1.426324248461763138e-02
-3.509210958866799679e-01 -8.757962761241282895e-03
-3.526040823970196247e-01 -3.411882054714000887e-03
-3.541162604296048677e-01 1.791455232124932948e-03
-3.556063220946144021e-01 6.937172530742804870e-03
-3.571238650474470311e-01 1.221213524179749071e-02
-3.587469377412113580e-01 1.775499833947360648e-02
-3.604486816493985279e-01 2.347394619163007887e-02
-3.621615503686639870e-01 2.916904905947799095e-02
-3.638275675613543148e-01 3.468501968863005325e-02
-3.651625744969432263e-01 3.904489204135240532e-02
-3.660523868128257030e-01 4.184954259600372206e-02
-3.668299699805431247e-01 4.410632334444671010e-02
-3.678504712794364306e-01 4.685499248375227244e-02
-3.693357940356928881e-01 5.073344242465478021e-02
-3.712656980643301297e-01 5.568045817011498672e-02
-3.734397970899275832e-01 6.109843957510619622e-02
-3.756641995207349871e-01 6.648146530505864849e-02
-3.778481945402030195e-01 7.161606181623678125e-02
-3.797346853182854698e-01 7.605345958457460087e-02
-3.810929886321265392e-01 7.971872296069280883e-02
-3.817518035077777094e-01 8.327007694526207537e-02
-3.815535889963327931e-01 8.720214529729904129e-02
-3.805779286571983056e-01 9.184462313483192364e-02
-3.792427264533659859e-01 9.774669283353085159e-02
-3.776813050200639732e-01 1.046793655515323024e-01
-3.760076654712242727e-01 1.120416121310525426e-01
-3.743517557423508557e-01 1.194560454467576693e-01
-3.728352762323191572e-01 1.264128845914675447e-01
-3.713556185581727842e-01 1.331055359675524796e-01
-3.699368626539168425e-01 1.396523452458794945e-01
-3.686310543906065051e-01 1.461474230404461450e-01
-3.674505392882128074e-01 1.521360832746980751e-01
-3.661479712348285065e-01 1.577743436123462684e-01
-3.645564240380768650e-01 1.634652788560163883e-01
-3.628757586143868674e-01 1.693042499328163419e-01
-3.612847332275285206e-01 1.751842406339341185e-01
-3.598162094681541245e-01 1.809501432548515920e-01
-3.584721112916771646e-01 1.867785819783085721e-01
-3.572126570768506260e-01 1.928533888669213825e-01
-3.559255794339905576e-01 1.989367205242940362e-01
-3.546574324667274847e-01 2.047276406089083012e-01
-3.534568965731491041e-01 2.100916849892248139e-01
-3.524236793514181620e-01 2.146808131535860587e-01
-3.517752515271631020e-01 2.175574589100160716e-01
-3.514383471289316274e-01 2.189099531793391729e-01
-3.512843793791856628e-01 2.194854184913986317e-01
-3.512617294675025592e-01 2.195699313499634153e-01
-3.511517543825179999e-01 2.199735459408488913e-01
-3.508594971286881914e-01 2.209568232659075981e-01
-3.503752798597848384e-01 2.223573281250862677e-01
-3.499157087797637455e-01 2.234918466835051631e-01
-3.492328607915197725e-01 2.249004954946342005e-01
-3.479485323150993681e-01 2.267672100836513049e-01
-3.453735557591932626e-01 2.289777763384843456e-01
-3.415528770274126602e-01 2.308677005688918038e-01
-3.372135211387649045e-01 2.323824193904400759e-01
-3.334145100072097856e-01 2.334871304719658425e-01
-3.301258316805265047e-01 2.344296920490549774e-01
-3.266512892291240089e-01 2.354768677605203475e-01
-3.229133851001781408e-01 2.365937091226373024e-01
-3.187059920885465525e-01 2.379966214714061834e-01
-3.141603113536307612e-01 2.394697544053696059e-01
-3.094041612385915463e-01 2.407744604784863574e-01
-3.049842087710325500e-01 2.419172979794907696e-01
-3.016125595966603345e-01 2.427555504761784166e-01
-2.987782326567793856e-01 2.433348059951741527e-01
-2.963409384422559523e-01 2.438794120231558837e-01
-2.937628476740067884e-01 2.445475093516931153e-01
-2.904543226261103728e-01 2.455063861025603422e-01
-2.862627599008077950e-01 2.467589713360628656e-01
-2.809601031155566364e-01 2.482734275010281544e-01
-2.751108987576956766e-01 2.497359628830438105e-01
-2.687947351927564288e-01 2.511993066135809194e-01
-2.621642382979031960e-01 2.528356042819457361e-01
-2.555342998470170324e-01 2.545610714248288664e-01
-2.491720913060862519e-01 2.562197684498628836e-01
-2.433377415793751830e-01 2.578032609263803954e-01
-2.382811145576854694e-01 2.592405377819153589e-01
-2.340340641473530603e-01 2.605033768801897631e-01
-2.305788503162454484e-01 2.615760291702282081e-01
-2.276430715144960593e-01 2.624539027273050107e-01
-2.254686927134108565e-01 2.630476290625888836e-01
-2.236047628390299413e-01 2.635053177239743971e-01
-2.216589573910598410e-01 2.639240183416586283e-01
-2.192765858179251126e-01 2.643428969372247361e-01
-2.167474115961680881e-01 2.647070583607051275e-01
-2.142376315204894133e-01 2.650970275302308998e-01
-2.113865281493492454e-01 2.656233532316965573e-01
-2.082169711139678914e-01 2.663713103558251194e-01
-2.046507614869969016e-01 2.673199759206444925e-01
-2.007857455468244623e-01 2.682797257410355907e-01
-1.967344483689065782e-01 2.692023368790493199e-01
-1.931647488843515892e-01 2.700826886936258386e-01
-1.903398515110223677e-01 2.709413853187856436e-01
-1.873100089242407118e-01 2.717720840905978874e-01
-1.836619729195939077e-01 2.727458771904772705e-01
-1.793651483384358924e-01 2.739779971842205564e-01
-1.749625315546018967e-01 2.753254969330761748e-01
-1.713220070512900262e-01 2.762789727163442732e-01
-1.677071772856607024e-01 2.768133031253857679e-01
-1.637883060140528091e-01 2.774688996404893748e-01
-1.599243576688255952e-01 2.785989376123207961e-01
-1.563701464025825383e-01 2.799737975819112101e-01
-1.530232987782114695e-01 2.811563461524406171e-01
-1.492720233503585237e-01 2.823527088466910029e-01
-1.451026750309401536e-01 2.836272338356485845e-01
-1.405675724823985395e-01 2.849398667352225911e-01
-1.360171625263667805e-01 2.861616374952353770e-01
-1.318345141468525716e-01 2.870347372520882789e-01
-1.286535597677557208e-01 2.877181485025129271e-01
-1.257833646087285484e-01 2.884000068041990827e-01
-1.229646649501199146e-01 2.893347455121309530e-01
-1.197378051636455304e-01 2.907155916610508206e-01
-1.161305386828611480e-01 2.921736077035304580e-01
-1.118113174082639993e-01 2.934914747783274325e-01
-1.064043674956337837e-01 2.944739484057142809e-01
-1.007826862893917014e-01 2.957253977250711152e-01
-9.615962132590263889e-02 2.969196776554426931e-01
-9.305475008131867953e-02 2.976573000375860589e-01
-9.050397175433724795e-02 2.980894081571682785e-01
-8.809648720860685511e-02 2.984134281009281908e-01
-8.629442067562891061e-02 2.986136996529832888e-01
-8.493527826064169173e-02 2.987298393660286489e-01
-8.372785585483485948e-02 2.987864413031635635e-01
-8.185744201328762348e-02 2.987098054828206117e-01
-7.940569590924437260e-02 2.982057114885781068e-01
-7.644964921632935173e-02 2.964766595357302137e-01
-7.401635534355111012e-02 2.934129426289136533e-01
-7.235745147546610023e-02 2.897013543233559751e-01
-7.079501449157281356e-02 2.851521612645867010e-01
-6.918199060706153869e-02 2.794968816635225450e-01
-6.746369961233147916e-02 2.732866788604086383e-01
-6.561025946284468335e-02 2.665229817478723118e-01
-6.359408175726903589e-02 2.591970724155980288e-01
-6.147762951941113108e-02 2.516400435557796800e-01
-5.924131786205401318e-02 2.437175396533501626e-01
-5.696163133464151457e-02 2.355012181106279079e-01
-5.445372937178271505e-02 2.266844195203454870e-01
-5.183598526892175401e-02 2.176126929641255259e-01
-4.924015408386291787e-02 2.085562110979840289e-01
-4.674406027722897289e-02 1.995549692230236538e-01
-4.429747694600955771e-02 1.907581196338559437e-01
-4.194984826521548638e-02 1.823880103051033486e-01
-3.970291083112106878e-02 1.742431649505725433e-01


==> figures/urban17gt.txt <==
x	y
0.000000000000000000e+00 0.000000000000000000e+00
-1.126099999994039595e-03 1.527999999932944759e-03
-2.987499999988358409e-03 4.072000000160187067e-03
-5.438800000003539414e-03 7.427999999839812739e-03
-8.136999999987893500e-03 1.113599999994039497e-02
-1.111520000000018604e-02 1.528099999995902181e-02
-1.431489999999757852e-02 1.987800000002607620e-02
-1.754019999998854620e-02 2.465799999982118754e-02
-2.100629999994998651e-02 2.951599999982863765e-02
-2.510779999999795259e-02 3.481999999983236005e-02
-2.966649999999208462e-02 4.066099999984726376e-02
-3.461679999995976448e-02 4.702000000001862329e-02
-3.999139999999897638e-02 5.390499999979510987e-02
-4.568569999997271203e-02 6.129499999992549242e-02
-5.126789999997709291e-02 6.869499999983236238e-02
-5.647539999999571375e-02 7.565299999993294056e-02
-6.133539999998174896e-02 8.212900000018999447e-02
-6.581750000000465006e-02 8.814099999982863420e-02
-6.993489999999291662e-02 9.383300000010058595e-02
-7.451589999999851111e-02 1.003790000001899829e-01
-7.931329999997979718e-02 1.074169999998994124e-01
-8.345989999995799546e-02 1.135800000000745102e-01
-8.689039999997476282e-02 1.187839999999850960e-01
-8.952210000000195012e-02 1.229769999999553026e-01
-9.111329999996814477e-02 1.256680000000633401e-01
-9.208399999997345098e-02 1.274330000001937246e-01
-9.261219999997410968e-02 1.284449999998323599e-01
-9.276619999995455723e-02 1.287409999999217791e-01
-9.300250000000233330e-02 1.292050000000745102e-01
-9.361089999997057598e-02 1.304449999998323617e-01
-9.440419999998994616e-02 1.321269999998621603e-01
-9.529979999997885420e-02 1.341850000000558707e-01
-9.612339999998220641e-02 1.363650000002235296e-01
-9.695819999999366612e-02 1.390649999999441222e-01
-9.759589999995660348e-02 1.420649999999441249e-01
-9.783559999999125179e-02 1.455249999999068677e-01
-9.745039999997243130e-02 1.492549999998882548e-01
-9.640389999997568682e-02 1.529479999998584472e-01
-9.493679999996675056e-02 1.563780000000260795e-01
-9.310449999995762393e-02 1.594660000000149014e-01
-9.103609999996842284e-02 1.619720000000670623e-01
-8.935289999999804222e-02 1.635200000000186227e-01
-8.878800000000046377e-02 1.639819999998435307e-01
-8.852710000000661716e-02 1.641839999998919719e-01
-8.719659999996656752e-02 1.652710000001825497e-01
-8.425109999999404187e-02 1.676140000000596042e-01
-7.981859999999869892e-02 1.710000000000000131e-01
-7.415639999997801490e-02 1.751510000000707779e-01
-6.741829999996117040e-02 1.800559999998658789e-01
-5.988079999998444786e-02 1.856189999999478535e-01
-5.213879999995697095e-02 1.914079999998211934e-01
-4.463129999994999014e-02 1.970619999999180527e-01
-3.737959999998565624e-02 2.025249999999068629e-01
-3.047409999999217689e-02 2.076639999998733388e-01
-2.398839999997290015e-02 2.124399999999441180e-01
-1.802609999995911580e-02 2.168530000001192004e-01
-1.252609999995911438e-02 2.209399999999441255e-01
-7.531199999968520888e-03 2.246660000002011770e-01
-2.762899999972433067e-03 2.282340000001713554e-01
2.233500000031199244e-03 2.319810000001452932e-01
7.534100000048056349e-03 2.359619999998249229e-01
1.301290000003064128e-02 2.400810000002384093e-01
1.870070000004488836e-02 2.443470000000670661e-01
2.466620000003604332e-02 2.488080000001937075e-01
3.085610000003361983e-02 2.534070000001229506e-01
3.719590000004973501e-02 2.581359999999404131e-01
4.349880000000121150e-02 2.628119999999180556e-01
4.990510000003268998e-02 2.675299999997950984e-01
5.652660000004107455e-02 2.723769999998621461e-01
6.292399999999906401e-02 2.770580000001937049e-01
6.865100000001257696e-02 2.812620000001043175e-01
7.339350000000559315e-02 2.847510000001639008e-01
7.793200000002979688e-02 2.880010000001639314e-01
8.297110000002430596e-02 2.913599999998696122e-01
8.853880000003847006e-02 2.947970000002533286e-01
9.448670000000856939e-02 2.983339999997988157e-01
1.005111000000033505e-01 3.019539999999105717e-01
1.062706000000471218e-01 3.056170000000856812e-01
1.123068000000203015e-01 3.097979999999515566e-01
1.186366000000270982e-01 3.143689999999478291e-01
1.251346000000485292e-01 3.191549999997951303e-01
1.319599000000162003e-01 3.241820000000297797e-01
1.390528000000049447e-01 3.294730000002309422e-01
1.463650999999954461e-01 3.349959999998100013e-01
1.538965000000316607e-01 3.407390000000595776e-01
1.613718000000226305e-01 3.463960000001825579e-01
1.688971000000019651e-01 3.519660000000148781e-01
1.765571000000345503e-01 3.575309999999590205e-01
1.845611000000499102e-01 3.634210000000894225e-01
1.929004000000422714e-01 3.696480000000447186e-01
2.014295000000274616e-01 3.759769999999553192e-01
2.100301000000326934e-01 3.822910000002011643e-01
2.185011999999987853e-01 3.883709999998100071e-01
2.267633999999961736e-01 3.941400000001303860e-01
2.348131000000285018e-01 3.996110000000335227e-01
2.426908000000403132e-01 4.048349999999627524e-01
2.503509000000194717e-01 4.097689999998547217e-01
2.577207000000052983e-01 4.143349999999627609e-01
2.647441000000108069e-01 4.184930000002495820e-01
2.714051000000327063e-01 4.222540000001899774e-01
2.781129000000073792e-01 4.258790000001899667e-01
2.850371000000159194e-01 4.294500000001862383e-01
2.917897000000230223e-01 4.326850000000558860e-01
2.981906000000308365e-01 4.352319999998435218e-01
3.046420999999973067e-01 4.369440000001341140e-01
3.115289000000339148e-01 4.373840000000782102e-01
3.189744000000064306e-01 4.365320000001229328e-01
3.269296000000322389e-01 4.344900000002235307e-01
3.349067000000504613e-01 4.314479999998584447e-01
3.433749999999999858e-01 4.279789999998174777e-01
3.521108000000240379e-01 4.246609999998472440e-01
3.605611000000499278e-01 4.215839999997988419e-01
3.686116000000038140e-01 4.186409999998286224e-01
3.760204000000376134e-01 4.161150000002235005e-01
3.821685000000288879e-01 4.140860000001266861e-01
3.879253000000025819e-01 4.124010000000707943e-01
3.933291000000317394e-01 4.109180000000633437e-01
3.979152999999933105e-01 4.096019999999552796e-01
4.015494000000180419e-01 4.084169999998994438e-01
4.043232000000425708e-01 4.074240000001154716e-01
4.063686000000452658e-01 4.066490000002085936e-01
4.080914000000339104e-01 4.059679999998770383e-01
4.095976000000373651e-01 4.053549999999813691e-01
4.106382000000449173e-01 4.049249999998137395e-01
4.110595000000321075e-01 4.047499999999999987e-01
4.111563000000315049e-01 4.047099999999627662e-01
4.118834999999962942e-01 4.044049999997951228e-01
4.130529000000096596e-01 4.039130000001751042e-01
4.142525000000023550e-01 4.034139999998733184e-01
4.151329000000260061e-01 4.030570000000298081e-01
4.154713000000337941e-01 4.029220000002532998e-01
4.156638000000384414e-01 4.028450000002049003e-01
4.164998999999952600e-01 4.025139999999664542e-01
4.179471000000485326e-01 4.019449999998323531e-01
4.200244999999995232e-01 4.011110000000335241e-01
4.229155000000027753e-01 3.999410000001080157e-01
4.267215000000433300e-01 3.984210000000893981e-01
4.314059000000124988e-01 3.965879999999888383e-01
4.369109000000171439e-01 3.944360000002197775e-01
4.431533000000054123e-01 3.919830000000074643e-01
4.500840000000316810e-01 3.892499999999999849e-01
4.576396999999997051e-01 3.862609999999404020e-01
4.655107000000425765e-01 3.831320000002160775e-01
4.733756000000284847e-01 3.799950000001117711e-01
4.815028000000165509e-01 3.767570000002160580e-01
4.897255000000004799e-01 3.734980000001378309e-01
4.980479000000050394e-01 3.702129999999888010e-01
5.063327000000281686e-01 3.669449999998323775e-01
5.147076000000233575e-01 3.635200000000186060e-01
5.234668999999994021e-01 3.599670000001788384e-01
5.325149000000092281e-01 3.562590000000782076e-01
5.419640000000363056e-01 3.523339999997988081e-01
5.519302000000024799e-01 3.483029999998398241e-01
5.624043999999994714e-01 3.441570000001229479e-01
5.732874000000302006e-01 3.397889999998733312e-01
5.845476999999955625e-01 3.352859999998472618e-01
5.961508000000030894e-01 3.307050000000745227e-01
6.079925999999977737e-01 3.259890000000595922e-01
6.200211000000126482e-01 3.210759999998845093e-01
6.322479000000166272e-01 3.160509999999776554e-01
6.445091000000248149e-01 3.109700000002049158e-01
6.566959999999962827e-01 3.057330000000074710e-01
6.687386000000405950e-01 3.003840000000782551e-01
6.804993000000250092e-01 2.950580000001937209e-01
6.919074000000254854e-01 2.898020000001415575e-01
7.031462000000173740e-01 2.845019999998621429e-01
7.145543000000179612e-01 2.788960000001825534e-01
7.259892000000108814e-01 2.731290000001899698e-01
7.369934000000357699e-01 2.673480000002309565e-01
7.470590000000083553e-01 2.614930000002496091e-01
7.565852000000304889e-01 2.550570000000297877e-01
7.659925000000512574e-01 2.476430000001564602e-01
7.753074000000488297e-01 2.396250000000000047e-01
7.849993000000249355e-01 2.320290000000968522e-01
7.954402000000118100e-01 2.253939999998547106e-01
8.063439000000361956e-01 2.191990000000223482e-01
8.173655000000144000e-01 2.127349999998696117e-01
8.278852000000188616e-01 2.064909999999217649e-01
8.376856000000261204e-01 2.006090000001713725e-01
8.468471000000136195e-01 1.950430000000633324e-01
8.554733000000124266e-01 1.897560000000521607e-01
8.635717000000294741e-01 1.848169999998062751e-01
8.714765999999944945e-01 1.798650000002235128e-01
8.790486000000382605e-01 1.752839999999850906e-01
8.858940000000293802e-01 1.710849999999627391e-01
8.918993999999947908e-01 1.673539999998174543e-01
8.971607000000075827e-01 1.640989999999292182e-01
9.016261999999988230e-01 1.613879999998025505e-01
9.049756000000052092e-01 1.593590000001713636e-01
9.069498000000021376e-01 1.581559999999590238e-01
9.079310000000405667e-01 1.575570000000298121e-01
9.082348000000347588e-01 1.573700000001117538e-01
9.082425000000512449e-01 1.573640000000595951e-01
9.084544000000459585e-01 1.572330000000074501e-01
9.091292000000248397e-01 1.568229999998584367e-01
9.100559000000357779e-01 1.562710000001825417e-01
9.109521999999997677e-01 1.557439999999478408e-01
9.115366999999969799e-01 1.554020000002346857e-01
9.120080000000306830e-01 1.551260000001639106e-01
9.123587000000407121e-01 1.549199999999255062e-01
9.125827000000281686e-01 1.547870000000111657e-01
9.126970000000437233e-01 1.547190000000409904e-01
9.128654000000097080e-01 1.546189999999478537e-01
9.138945999999996683e-01 1.540180000001564742e-01
9.160032000000355445e-01 1.527799999997951075e-01
9.189974000000511456e-01 1.510159999998286484e-01
9.228070000000297979e-01 1.487799999997951039e-01
9.274740000000456508e-01 1.460419999998994189e-01
9.329818000000086320e-01 1.428190000001341164e-01
9.394076000000349813e-01 1.394670000001788090e-01
9.469171000000206062e-01 1.365890000001527271e-01
9.553640000000014343e-01 1.346770000001415724e-01
9.643971000000020055e-01 1.343070000000297914e-01
9.733512000000337228e-01 1.358259999998845113e-01
9.822253000000491507e-01 1.390819999999366730e-01
9.909075000000302502e-01 1.434950000001117554e-01
9.995387000000337530e-01 1.487140000001527240e-01
1.008332600000023449e+00 1.545150000001303814e-01
1.017396900000050675e+00 1.608360000001266554e-01
1.027040600000007631e+00 1.676940000001340969e-01
1.037484200000006185e+00 1.748900000001303856e-01
1.048613899999996546e+00 1.823599999998696264e-01
1.060526000000012514e+00 1.901009999997913813e-01
1.072861300000047757e+00 1.983909999998286489e-01
1.085451500000024661e+00 2.073650000002235094e-01
1.098396900000050636e+00 2.168500000000931349e-01
1.111662800000049245e+00 2.267000000001862525e-01
1.125125500000023759e+00 2.367069999999366625e-01
1.138928700000047645e+00 2.469010000000707861e-01
1.152965200000035217e+00 2.574049999997951033e-01
1.167031600000045799e+00 2.679589999997988303e-01
1.181095100000034925e+00 2.784580000001005695e-01
1.195233400000026425e+00 2.888870000001043103e-01
1.209708600000012568e+00 2.995860000001266399e-01
1.224016200000012766e+00 3.102680000001564742e-01
1.238645000000018648e+00 3.212089999997988499e-01
1.253125200000009487e+00 3.320049999998882506e-01
1.267354200000001541e+00 3.425780000002123238e-01
1.281515300000028112e+00 3.530570000000298192e-01
1.295956300000019823e+00 3.637940000002272689e-01
1.310415399999998121e+00 3.746450000000186020e-01
1.324869200000015512e+00 3.855350000001490085e-01
1.339709000000031569e+00 3.966570000001229390e-01
1.354928000000014343e+00 4.080240000002086087e-01
1.370319300000031992e+00 4.195740000000223735e-01
1.385563200000033302e+00 4.310810000002384124e-01
1.400535000000032504e+00 4.423070000000298152e-01
1.415268299999996149e+00 4.533050000001676572e-01
1.429855000000039622e+00 4.641430000001564582e-01
1.444630800000042736e+00 4.751860000002197659e-01
1.459471699999994598e+00 4.862700000000186318e-01
1.474500600000028472e+00 4.974150000000372440e-01
1.489775699999998260e+00 5.087680000001564284e-01
1.505065900000045032e+00 5.201749999998137586e-01
1.520242300000041791e+00 5.315139999999665132e-01
1.535380000000004630e+00 5.428820000002160251e-01
1.550400200000032758e+00 5.542009999998844805e-01
1.565324500000046193e+00 5.653470000000671014e-01
1.580572500000009262e+00 5.766699999999255200e-01
1.595810600000026280e+00 5.879930000002495660e-01
1.610905400000046894e+00 5.991970000001601848e-01
1.626018900000024692e+00 6.104759999997914077e-01
1.641018600000010430e+00 6.216970000001601493e-01
1.655943700000003460e+00 6.328919999999925716e-01
1.670941500000015401e+00 6.440230000000447541e-01
1.686089500000001795e+00 6.553300000000744641e-01
1.701156200000026653e+00 6.666499999999068171e-01
1.716275400000042195e+00 6.779199999999254711e-01
1.731153800000029053e+00 6.889999999999999458e-01
1.745719500000006530e+00 6.998429999998770912e-01
1.760251099999994073e+00 7.106650000000372946e-01
1.774587200000009135e+00 7.214139999998733233e-01
1.788916800000006413e+00 7.321749999998137248e-01
1.803353800000040863e+00 7.429330000001936885e-01
1.817735100000049009e+00 7.536480000000447266e-01
1.832010000000009242e+00 7.642719999998808245e-01
1.846523500000010198e+00 7.750920000001788601e-01
1.860938300000037904e+00 7.858530000001192617e-01
1.875385800000047398e+00 7.966639999998733623e-01
1.889686900000029812e+00 8.073149999999441606e-01
1.903716300000029227e+00 8.178119999999180489e-01
1.917365700000023931e+00 8.280699999998323291e-01
1.930784199999994621e+00 8.380780000002123753e-01
1.943973700000031446e+00 8.478730000001378775e-01
1.956947199999995002e+00 8.575159999998286375e-01
1.970093300000007819e+00 8.673169999998062707e-01
1.983782100000011317e+00 8.775060000000521887e-01
1.997919700000027721e+00 8.880980000002309804e-01
2.012916900000011111e+00 8.994120000000112025e-01
2.028711700000043638e+00 9.112510000001639021e-01
2.044949400000041440e+00 9.232379999998956421e-01
2.060880800000042701e+00 9.347009999998845409e-01
2.076506600000022296e+00 9.454709999999031389e-01
2.091403700000024291e+00 9.555159999998286136e-01
2.105521100000012691e+00 9.652039999999105779e-01
2.118454100000031648e+00 9.743610000000335614e-01
2.129897700000030536e+00 9.827340000001714149e-01
2.140388600000005859e+00 9.905370000000112141e-01
2.149910399999993338e+00 9.976549999997951224e-01
2.158731200000038264e+00 1.004089999999850935e+00
2.167404299999994510e+00 1.009950000000186199e+00
2.175857300000032524e+00 1.014481000000145183e+00
2.184232200000027824e+00 1.017373999999836132e+00
2.193034900000027765e+00 1.018620000000111769e+00
2.202111700000008554e+00 1.017981000000145242e+00
2.211086600000038871e+00 1.015203999999910511e+00
2.219205000000016081e+00 1.010381000000052154e+00
2.225974100000050360e+00 1.003859999999869634e+00
2.231015000000013959e+00 9.961159999999217307e-01
2.234286900000006515e+00 9.874259999999775994e-01
2.235685100000002201e+00 9.783580000000074994e-01
2.235041599999996631e+00 9.690529999998398480e-01
2.232026600000041050e+00 9.597919999998993923e-01
2.226821400000015494e+00 9.516290000001900173e-01
2.219867300000041510e+00 9.451209999998100297e-01
2.211468200000002771e+00 9.405780000002122998e-01
2.202156300000031486e+00 9.382349999998695900e-01
2.193672000000020272e+00 9.379500000001862459e-01
2.187493100000021506e+00 9.386800000001676025e-01
2.183896400000026716e+00 9.393879999998026031e-01
2.182194000000017731e+00 9.397940000002272809e-01
2.181695900000049537e+00 9.399210000000893794e-01
2.181174900000041994e+00 9.400589999998919533e-01
2.180165800000017029e+00 9.403379999999887939e-01
2.178472500000032674e+00 9.408459999999031487e-01
2.176281700000050279e+00 9.415750000001862352e-01
2.174089700000011227e+00 9.423870000001043357e-01
2.172102500000037129e+00 9.431959999999962596e-01
2.170111800000013247e+00 9.440800000000745262e-01
2.167800800000026396e+00 9.451720000002533650e-01
2.165344900000025330e+00 9.464010000000707690e-01
2.163053899999999086e+00 9.476269999998622184e-01
2.161186000000045127e+00 9.486869999999180125e-01
2.159606700000003876e+00 9.496370000001043143e-01
2.158058400000038013e+00 9.506299999998882866e-01
2.156272800000035073e+00 9.518530000001191871e-01
2.154296300000045239e+00 9.533089999998919373e-01
2.152097000000008808e+00 9.550849999999627693e-01
2.150124200000020025e+00 9.568689999999479001e-01
2.148621400000003678e+00 9.583730000001378091e-01
2.147023000000044757e+00 9.601299999998882395e-01
2.144922800000000240e+00 9.627730000000447319e-01
2.142545299999997876e+00 9.662459999998099791e-01
2.139861100000038263e+00 9.706290000001900342e-01
2.136603000000002694e+00 9.762940000002272578e-01
2.132813500000047657e+00 9.831820000000297544e-01
2.128627800000016723e+00 9.911189999999477918e-01
2.124023100000049347e+00 9.998379999999887913e-01
2.119055600000021578e+00 1.009098000000230977e+00
2.113995400000014513e+00 1.018520000000018522e+00
2.109108600000035860e+00 1.027799999999813751e+00
2.104591100000019477e+00 1.036787000000011227e+00
2.100264300000038720e+00 1.046097000000067112e+00
2.096642000000050743e+00 1.055723000000230893e+00
2.094027000000001859e+00 1.065748999999836188e+00
2.092538800000038446e+00 1.076115000000223532e+00
2.092679000000003509e+00 1.086362000000197447e+00
2.094761600000027091e+00 1.096041999999899375e+00
2.098737100000027667e+00 1.104861000000033622e+00
2.104434500000031960e+00 1.112416000000201244e+00
2.111759400000039033e+00 1.118501000000163836e+00
2.120538200000010143e+00 1.122813000000081995e+00
2.130368200000026135e+00 1.125013999999966430e+00
2.140316400000010777e+00 1.124859000000171472e+00
2.150418900000047984e+00 1.122291000000201100e+00
2.159680300000007325e+00 1.117339000000152627e+00
2.167449600000050935e+00 1.110197000000160195e+00
2.173270699999993560e+00 1.101200999999884411e+00
2.176580900000000707e+00 1.091217000000178849e+00
2.177273800000024462e+00 1.080760999999940353e+00
2.175563000000023894e+00 1.071004999999888296e+00
2.172070100000011550e+00 1.062466000000015010e+00
2.167000500000023866e+00 1.054558000000193729e+00
2.160299100000004024e+00 1.046824000000022403e+00
2.152029200000048270e+00 1.039777000000234652e+00
2.142521200000017334e+00 1.032864000000059512e+00
2.132107900000002498e+00 1.025668000000063307e+00
2.120972500000032568e+00 1.017902999999932945e+00
2.109129600000043681e+00 1.009253000000026157e+00
2.096831400000024548e+00 1.000094000000040895e+00
2.083795199999993297e+00 9.900849999999628004e-01
2.069859700000030056e+00 9.793879999998025276e-01
2.055299300000013485e+00 9.683489999999291831e-01
2.040105600000009733e+00 9.566899999999440851e-01
2.024173600000038320e+00 9.446129999998956750e-01
2.007510000000009232e+00 9.321600000001489805e-01
1.990205300000030597e+00 9.192119999998249469e-01
1.972248400000040425e+00 9.058420000001787820e-01
1.953764000000024703e+00 8.920120000001042770e-01
1.934869400000025053e+00 8.777829999998212340e-01
1.915116399999998942e+00 8.630690000001340900e-01
1.894943800000008283e+00 8.482760000000707512e-01
1.874450000000011718e+00 8.328470000000670614e-01
1.853585699999996006e+00 8.171959999999962587e-01
1.833195000000007013e+00 8.019870000001974031e-01
1.813198499999998603e+00 7.871230000001377958e-01
1.793471400000038463e+00 7.723709999998099596e-01
1.774046400000050205e+00 7.578539999998175070e-01
1.755469500000006455e+00 7.440630000000819644e-01
1.735819500000041371e+00 7.296030000001192395e-01
1.717254200000024822e+00 7.158240000000223313e-01
1.698904399999999537e+00 7.020589999998919639e-01
1.680970900000014812e+00 6.885619999999180729e-01
1.663069600000046222e+00 6.751869999999180472e-01
1.645445300000021316e+00 6.620219999998807614e-01
1.628141600000031719e+00 6.491280000000261285e-01
1.611112600000051298e+00 6.364759999997914308e-01
1.594054700000036906e+00 6.237669999999925219e-01
1.577144100000034133e+00 6.113420000001787979e-01
1.559596699999994618e+00 5.988980000000446724e-01
1.541395300000032886e+00 5.865640000002458887e-01
1.523417500000039615e+00 5.740400000000372982e-01
1.505592200000013703e+00 5.611869999999180569e-01
1.488218700000026651e+00 5.484259999999776536e-01
1.471231599999999196e+00 5.357760000000707512e-01
1.454403700000024502e+00 5.233530000001191951e-01
1.437852500000037281e+00 5.110709999999962783e-01
1.421488500000035904e+00 4.988850000002421625e-01
1.405312100000039255e+00 4.869180000000633557e-01
1.389376400000008394e+00 4.750320000001229115e-01
1.373821300000010570e+00 4.633829999999143356e-01
1.357952000000048454e+00 4.515120000001043299e-01
1.341823100000037794e+00 4.395690000001341025e-01
1.325624500000034400e+00 4.274690000000409551e-01
1.309565800000040303e+00 4.155040000001899991e-01
1.293838400000007827e+00 4.037209999999031296e-01
1.278008499999996328e+00 3.918749999999999734e-01
1.262446100000001126e+00 3.803420000001788148e-01
1.247093300000007732e+00 3.690460000000894136e-01
1.231995600000023838e+00 3.578289999999105797e-01
1.217134000000019922e+00 3.467209999999031345e-01
1.202523199999995906e+00 3.357799999997951312e-01
1.188116200000047584e+00 3.249980000001378433e-01
1.174008900000015343e+00 3.144190000002272667e-01
1.160404399999999336e+00 3.042009999998845360e-01
1.147678300000028795e+00 2.946400000001304087e-01
1.135382100000046135e+00 2.854730000002309587e-01
1.123499700000043955e+00 2.767149999998509968e-01
1.111858500000031169e+00 2.682129999999888215e-01
1.100393400000000854e+00 2.599010000000707699e-01
1.089174400000018084e+00 2.521049999999813718e-01
1.078401200000022042e+00 2.451720000002533262e-01
1.068599300000001584e+00 2.391650000000372644e-01
1.059530800000007655e+00 2.336520000002346997e-01
1.051199600000050749e+00 2.284259999999776469e-01
1.043881600000022392e+00 2.237119999998249120e-01
1.037851300000038446e+00 2.197669999999925516e-01
1.032880700000037955e+00 2.164830000000074472e-01
1.028664500000013415e+00 2.136529999999329521e-01
1.025134300000034360e+00 2.112629999998025532e-01
1.021802400000044075e+00 2.090260000000707941e-01
1.018113899999996574e+00 2.066039999998174614e-01
1.014085000000020997e+00 2.040370000000111816e-01
1.010167500000039631e+00 2.016680000000633244e-01
1.006447800000023651e+00 1.995600000000558871e-01
1.002724100000050411e+00 1.976009999997913880e-01
9.986803000000072927e-01 1.956790000000037388e-01
9.939513000000151921e-01 1.937149999998509786e-01
9.889471999999950302e-01 1.918620000001974302e-01
9.838265000000246951e-01 1.902450000001117691e-01
9.789236000000383076e-01 1.889150000000372476e-01
9.744694000000018175e-01 1.878539999998174725e-01
9.703066000000107882e-01 1.869789999998174579e-01
9.664634000000078551e-01 1.862659999998286242e-01
9.628201000000117249e-01 1.856690000002272356e-01
9.588597000000299575e-01 1.850780000002123504e-01
9.544183000000193706e-01 1.844709999999031291e-01
9.496530000000493743e-01 1.839029999999329534e-01
9.449808000000193831e-01 1.834610000001266616e-01
9.404256000000168481e-01 1.831579999998211861e-01
9.359735000000218852e-01 1.829999999999999960e-01
9.314935000000404974e-01 1.829810000001452774e-01
9.269616000000386880e-01 1.831000000000931327e-01
9.222201000000350701e-01 1.833730000001378424e-01
9.176177000000025341e-01 1.837799999997951073e-01
9.136655000000027949e-01 1.842430000002495960e-01
9.101656000000075686e-01 1.847510000001639230e-01
9.071673000000300968e-01 1.852680000001564742e-01
9.045822000000043328e-01 1.857820000001229321e-01
9.023372000000090543e-01 1.862760000000707739e-01
8.999752000000443841e-01 1.868250000001862587e-01
8.972396000000298910e-01 1.874980000001378322e-01
8.941334000000497051e-01 1.883130000000819426e-01
8.909202999999979999e-01 1.892360000000335163e-01
8.875942999999970606e-01 1.903300000000744951e-01
8.840488999999943642e-01 1.917340000001713507e-01
8.802556000000331116e-01 1.934799999999813613e-01
8.762483000000356181e-01 1.955159999998286324e-01
8.718879000000306911e-01 1.979449999998323662e-01
8.676592999999993561e-01 2.003689999999478388e-01
8.640084999999962934e-01 2.024040000000968675e-01
8.607758000000030885e-01 2.042489999998360894e-01
8.576688000000430856e-01 2.059980000001378486e-01
8.551563000000315107e-01 2.073270000000484170e-01
8.538463000000338088e-01 2.080100000002421401e-01
8.536505000000470522e-01 2.081039999998174628e-01
8.533320999999995937e-01 2.082459999998099998e-01
8.522547999999952051e-01 2.085240000002086258e-01
8.510501000000513239e-01 2.085570000000298019e-01
8.492581000000354319e-01 2.085309999999590269e-01
8.467998000000370729e-01 2.089780000001192073e-01
8.441835000000428302e-01 2.099440000001341067e-01
8.420193000000435468e-01 2.109959999998100022e-01
8.407460000000428479e-01 2.116880000000819495e-01
8.403314000000245976e-01 2.119270000001415577e-01
8.402190000000410164e-01 2.119989999998360963e-01
8.395272000000113533e-01 2.123930000001564566e-01
8.378865000000224050e-01 2.132960000000894141e-01
8.359163000000408017e-01 2.143500000000931327e-01
8.340893000000505486e-01 2.153280000002123495e-01
8.325016000000178273e-01 2.161880000000819535e-01
8.304445000000414412e-01 2.173130000000819684e-01
8.277311000000335817e-01 2.188140000002458674e-01
8.244349999999976975e-01 2.206529999999329583e-01
8.205905000000494054e-01 2.228480000002309724e-01
8.162520000000368370e-01 2.253780000000260852e-01
8.114946000000345938e-01 2.282570000002160648e-01
8.068377000000327426e-01 2.311880000000819668e-01
8.019228000000002687e-01 2.342629999998025458e-01
7.965287000000244033e-01 2.375460000000894079e-01
7.907198000000207339e-01 2.409610000001266572e-01
7.847893000000040198e-01 2.443549999999813649e-01
7.786186000000452356e-01 2.478829999999143108e-01
7.725395000000134793e-01 2.513199999998323442e-01
7.667802000000374374e-01 2.546469999998807743e-01
7.608195000000413932e-01 2.580320000001229408e-01
7.544300000000512263e-01 2.616090000001713434e-01
7.478783000000402970e-01 2.651269999998621674e-01
7.409844000000157527e-01 2.688339999997988450e-01
7.340922000000137393e-01 2.724870000001974324e-01
7.273331000000471391e-01 2.760260000000707703e-01
7.213108000000356679e-01 2.792870000000111652e-01
7.160537999999941894e-01 2.822740000002086358e-01
7.116761000000405568e-01 2.850049999998882644e-01
7.078557000000146315e-01 2.874909999999217813e-01
7.044716000000480483e-01 2.897349999998696246e-01
7.018366000000387794e-01 2.913909999998286482e-01
6.999657000000006901e-01 2.924490000000223300e-01
6.987057999999960467e-01 2.931310000000521554e-01
6.975127000000211908e-01 2.937669999999925619e-01
6.955406000000075029e-01 2.947940000002272631e-01
6.928035000000382082e-01 2.961899999999441091e-01
6.896902000000117994e-01 2.977289999998174452e-01
6.868411000000196331e-01 2.990929999998770406e-01
6.835809000000008240e-01 3.006049999999813593e-01
6.797325000000419282e-01 3.023429999998770712e-01
6.753584000000264487e-01 3.042919999998994207e-01
6.705151000000186823e-01 3.064369999999180250e-01
6.652020000000484767e-01 3.087680000001564729e-01
6.593249000000068749e-01 3.113650000002234908e-01
6.529441000000224538e-01 3.142319999998435254e-01
6.461096000000252637e-01 3.172790000000968447e-01
6.389034000000101132e-01 3.203780000000260864e-01
6.312259000000194353e-01 3.235320000001229435e-01
6.229680999999982483e-01 3.268349999999627387e-01
6.142048000000067676e-01 3.302910000002011737e-01
6.050033000000403227e-01 3.339059999999590134e-01
5.953961000000126402e-01 3.376729999999515952e-01
5.856512000000220208e-01 3.414980000001378579e-01
5.760435000000289074e-01 3.453220000001601675e-01
5.666354000000283220e-01 3.491559999999589992e-01
5.569169000000110392e-01 3.530419999998994363e-01
5.466987000000080865e-01 3.571439999998546888e-01
5.364304000000119643e-01 3.613560000001452832e-01
5.263314000000245407e-01 3.655249999999068411e-01
5.163467999999993285e-01 3.695649999999441326e-01
5.063342000000411458e-01 3.735290000000968669e-01
4.964263999999966592e-01 3.775440000002272534e-01
4.864958000000333405e-01 3.815980000002309747e-01
4.760742000000318663e-01 3.857069999999366838e-01
4.662813000000314845e-01 3.895350000001490121e-01
4.578354000000399715e-01 3.928280000002123407e-01
4.509067000000504533e-01 3.955589999998919692e-01
4.458741000000154830e-01 3.975869999998248860e-01
4.430991999999969178e-01 3.987499999999999933e-01
4.422846000000135724e-01 3.991129999998956901e-01
4.422494000000297132e-01 3.991329999999143063e-01
4.419673000000184371e-01 3.992540000001900125e-01
4.410993000000016928e-01 3.996230000001378402e-01
4.390096999999950622e-01 4.004879999998957052e-01
4.355832999999983968e-01 4.018599999998695993e-01
4.309084000000147907e-01 4.036620000000111785e-01
4.251202000000048331e-01 4.058780000000260513e-01
4.183601000000489734e-01 4.084739999999292270e-01
4.108176000000093864e-01 4.113620000001974586e-01
4.026964000000152755e-01 4.144799999999813633e-01
3.942326000000466735e-01 4.177629999998025423e-01
3.856013000000384494e-01 4.211579999998211754e-01
3.768044000000227434e-01 4.246609999998472440e-01
3.680910000000148785e-01 4.281570000001229115e-01
3.593777000000118460e-01 4.316310000000521674e-01
3.508437000000267370e-01 4.350329999998212016e-01
3.429452000000164924e-01 4.385950000002049043e-01
3.356854000000166760e-01 4.429799999999813886e-01
3.293423000000184619e-01 4.486049999999813798e-01
3.241916000000201192e-01 4.553289999999106108e-01
3.205381000000052105e-01 4.627110000001266599e-01
3.182395000000251550e-01 4.703240000000223353e-01
3.171848000000463963e-01 4.785499999998137355e-01
3.181943000000319599e-01 4.872979999999515477e-01
3.212851000000373491e-01 4.963750000000000107e-01
3.259891000000061378e-01 5.059059999999589996e-01
3.315636999999987955e-01 5.160740000000223482e-01
3.376354000000282851e-01 5.271540000000968229e-01
3.441743000000133113e-01 5.390780000002123318e-01
3.511738000000477755e-01 5.518289999999106410e-01
3.585648999999975772e-01 5.653590000001713634e-01
3.663319000000483383e-01 5.795810000002383777e-01
3.743711000000475853e-01 5.943980000000447239e-01
3.827388999999966623e-01 6.097590000000782107e-01
3.914163000000407955e-01 6.256320000002160153e-01
4.004698000000207481e-01 6.421860000002197477e-01
4.098071000000345632e-01 6.590890000001526916e-01
4.193643000000156218e-01 6.764840000001713927e-01
4.292160000000149189e-01 6.942940000002272294e-01
4.393847999999997977e-01 7.125660000001080574e-01
4.498951000000233624e-01 7.314020000002346977e-01
4.604602000000304618e-01 7.503670000000857154e-01
4.713241000000271130e-01 7.699339999998919826e-01
4.824330000000190966e-01 7.898739999998360961e-01
4.936935999999986779e-01 8.102889999998733606e-01
5.050868999999947873e-01 8.310699999998323317e-01
5.164167000000016161e-01 8.516230000001377975e-01
5.275309000000124593e-01 8.717209999999031567e-01
5.385337000000290919e-01 8.914350000000559326e-01
5.492705000000424054e-01 9.107689999998547226e-01
5.598290000000269995e-01 9.298190000001340660e-01
5.701560000000172046e-01 9.484290000000037413e-01
5.802680000000400851e-01 9.667519999998621660e-01
5.902297000000252813e-01 9.847590000000782107e-01
6.000352000000420682e-01 1.002356999999843623e+00
6.096428000000305714e-01 1.019677999999839768e+00
6.190364000000408984e-01 1.036700000000186250e+00
6.283230000000330495e-01 1.053507000000216021e+00
6.373642000000109276e-01 1.069814000000245846e+00
6.464384000000427122e-01 1.086137000000104269e+00
6.555820999999996124e-01 1.102569999999832406e+00
6.645524000000441189e-01 1.118845999999903196e+00
6.733634000000311426e-01 1.134904999999795105e+00
6.821358999999938000e-01 1.150945999999996250e+00
6.907188000000314965e-01 1.166674000000115452e+00
6.994265000000013943e-01 1.182334999999962832e+00
7.083095000000321217e-01 1.198222000000066956e+00
7.172559000000473528e-01 1.214316999999806246e+00
7.262899000000324623e-01 1.230535000000148926e+00
7.354250000000465137e-01 1.247004000000190072e+00
7.446337000000057271e-01 1.263612000000197355e+00
7.540679000000236609e-01 1.280459999999962850e+00
7.634856000000145304e-01 1.297327000000048525e+00
7.729618000000482159e-01 1.314484999999869563e+00
7.823785999999963714e-01 1.331557000000029856e+00
7.918528999999980833e-01 1.348773000000044631e+00
8.013633000000263129e-01 1.365975000000093198e+00
8.110623999999952982e-01 1.383354999999981461e+00
8.204990000000107475e-01 1.400237000000197352e+00
8.297415000000036844e-01 1.416978000000119309e+00
8.387967000000062789e-01 1.433391999999992450e+00
8.477454000000143042e-01 1.449473000000230938e+00
8.565309000000125295e-01 1.465288999999873276e+00
8.651491000000387510e-01 1.480833000000100652e+00
8.736535000000148488e-01 1.496080000000074461e+00
8.819489000000175771e-01 1.510865000000223501e+00
8.900298000000184118e-01 1.525268999999854769e+00
8.981202000000048091e-01 1.539657999999821225e+00
9.064695000000064784e-01 1.554089000000152820e+00
9.152851000000373771e-01 1.568449000000022409e+00
9.243987000000197796e-01 1.582725999999791355e+00
9.333306000000447522e-01 1.596782999999821095e+00
9.419556000000447460e-01 1.610487999999895781e+00
9.501885000000475090e-01 1.623631000000052227e+00
9.586365000000223180e-01 1.636981999999843618e+00
9.664734000000171354e-01 1.649063000000081880e+00
9.740240000000339737e-01 1.660223000000230931e+00
9.816831000000237895e-01 1.670066000000107964e+00
9.904766999999992105e-01 1.678152000000234789e+00
1.000746000000042768e+00 1.683973000000230869e+00
1.012249800000048605e+00 1.687361000000033417e+00
1.023948200000042608e+00 1.687987999999895683e+00
1.035316900000034401e+00 1.686046000000089418e+00
1.046019200000038785e+00 1.681595999999903057e+00
1.055628900000010528e+00 1.674797999999951603e+00
1.063815500000026004e+00 1.665648000000044648e+00
1.070249999999999924e+00 1.654402000000234629e+00
1.075662899999995759e+00 1.641995000000111782e+00
1.081880999999993875e+00 1.629695999999996259e+00
1.089511200000008007e+00 1.618067999999970308e+00
1.097643900000024653e+00 1.608169999999925492e+00
1.105758700000005756e+00 1.600240999999921865e+00
1.115064100000017877e+00 1.593584999999962726e+00
1.125774399999994735e+00 1.587862000000197504e+00
1.137281900000001844e+00 1.582004000000190036e+00
1.149371600000013149e+00 1.575708000000100473e+00
1.161782999999995791e+00 1.569041000000201080e+00
1.174239700000034636e+00 1.562089999999850987e+00
1.187172400000039429e+00 1.554682000000029873e+00
1.201230400000000476e+00 1.546356000000145281e+00
1.216136200000007994e+00 1.537797000000253211e+00
1.231354000000050242e+00 1.529288000000175174e+00
1.246315700000035553e+00 1.520796000000089299e+00
1.261555300000007263e+00 1.512288000000175048e+00
1.276903099999995961e+00 1.504419000000227324e+00
1.292521400000026910e+00 1.497246999999974015e+00
1.308368100000021572e+00 1.490746999999973843e+00
1.324214000000036418e+00 1.484950000000186288e+00
1.340108999999996664e+00 1.479793000000063419e+00
1.356000300000014258e+00 1.475331000000238424e+00
1.372011800000036530e+00 1.471467000000178826e+00
1.388505700000037812e+00 1.467597000000067098e+00
1.405544700000027625e+00 1.463879999999888160e+00
1.422565500000026129e+00 1.461467000000178817e+00
1.439404500000004195e+00 1.460316999999806242e+00
1.455928100000019265e+00 1.459878000000025988e+00
1.472191900000034304e+00 1.459501000000163806e+00
1.488046100000036009e+00 1.459175999999977602e+00
1.503702199999999767e+00 1.458896000000182491e+00
1.519443599999998673e+00 1.458439999999944225e+00
1.535013100000040209e+00 1.457651000000070862e+00
1.550085800000000846e+00 1.456521000000182475e+00
1.564353900000045483e+00 1.454956999999936773e+00
1.577995100000000095e+00 1.452936999999917989e+00
1.590828100000042378e+00 1.450561000000219813e+00
1.602811800000024878e+00 1.447919999999925489e+00
1.614015000000013966e+00 1.445143999999854767e+00
1.624559500000032131e+00 1.442152000000234802e+00
1.634600399999995624e+00 1.438981000000145283e+00
1.643995300000009596e+00 1.435828999999910538e+00
1.652453200000047140e+00 1.432904000000096767e+00
1.659917700000049123e+00 1.430194000000134080e+00
1.666241500000003706e+00 1.427734999999869636e+00
1.671488500000035904e+00 1.425561999999918061e+00
1.676003200000035553e+00 1.423623000000137750e+00
1.679584000000031718e+00 1.422044000000227237e+00
1.682422600000049062e+00 1.420763999999966387e+00
1.684705000000016328e+00 1.419716000000014855e+00
1.686499400000029736e+00 1.418882000000216026e+00
1.688129100000020033e+00 1.418118999999947949e+00
1.689991000000038213e+00 1.417240000000223432e+00
1.692210200000030529e+00 1.416183999999891974e+00
1.694739800000039320e+00 1.414962999999988869e+00
1.697131300000008114e+00 1.413802999999839827e+00
1.699749200000020277e+00 1.412501000000163875e+00
1.703649600000004316e+00 1.410422000000253417e+00
1.708806900000024998e+00 1.407487000000197330e+00
1.714861800000013314e+00 1.403916000000201114e+00
1.720757500000007045e+00 1.400302999999839759e+00
1.726175400000007354e+00 1.396884000000078174e+00
1.730978800000040785e+00 1.393808999999891940e+00
1.735282999999995912e+00 1.390961999999824839e+00
1.739687700000009496e+00 1.387942999999970173e+00
1.744566700000024895e+00 1.384521999999880792e+00
1.749845000000030293e+00 1.380739000000059669e+00
1.755163000000000473e+00 1.376867000000085772e+00
1.760215000000025620e+00 1.373117000000085630e+00
1.764879700000048679e+00 1.369589999999851093e+00
1.768766200000012834e+00 1.366646000000182548e+00
1.771798999999999014e+00 1.364373000000137726e+00
1.774075200000021058e+00 1.362799000000115557e+00
1.776294500000018095e+00 1.361364000000059526e+00
1.778590200000035093e+00 1.359896999999880896e+00
1.780701200000010420e+00 1.358612999999895710e+00
1.782639200000034174e+00 1.357472000000067069e+00
1.784197299999999764e+00 1.356563000000081898e+00
1.784894700000004386e+00 1.356166000000201155e+00
1.784977600000041909e+00 1.356123999999836016e+00
1.785098900000040789e+00 1.356061000000219785e+00
1.785331400000024660e+00 1.355947000000160108e+00
1.785899100000038819e+00 1.355717000000178807e+00
1.787630700000037987e+00 1.355271999999880794e+00
1.790547800000000356e+00 1.354677999999839733e+00
1.794605500000005183e+00 1.353296000000089316e+00
1.799382500000006990e+00 1.350535000000149033e+00
1.804634400000038941e+00 1.346450000000186220e+00
1.810287000000011082e+00 1.341128000000026077e+00
1.816493500000040617e+00 1.334595999999903082e+00
1.823345400000049299e+00 1.327132999999914409e+00
1.830811800000024858e+00 1.318990999999921865e+00
1.838747200000041548e+00 1.310361000000033638e+00
1.847042400000034723e+00 1.301263999999966448e+00
1.855700400000030559e+00 1.291691000000108058e+00
1.865091100000019653e+00 1.282064999999944055e+00
1.875611700000008542e+00 1.272771000000182617e+00
1.887231000000028969e+00 1.263671000000089473e+00
1.899334400000050715e+00 1.254615000000223413e+00
1.911912800000049151e+00 1.245407000000122943e+00
1.924805000000051169e+00 1.235850999999791311e+00
1.937932200000039407e+00 1.225964000000152820e+00
1.951116900000022802e+00 1.216155999999958937e+00
1.963965100000030439e+00 1.206365000000223509e+00
1.975950200000021084e+00 1.196330000000074500e+00
1.986672200000030086e+00 1.185552000000141604e+00
1.996228300000016942e+00 1.173748000000137903e+00
2.004647600000025509e+00 1.160734000000171351e+00
2.012476800000003951e+00 1.147061999999918092e+00
2.019999100000015257e+00 1.133143999999854712e+00
2.027295400000002523e+00 1.119243999999947947e+00
2.034332200000004587e+00 1.105890000000130380e+00
2.040799300000013528e+00 1.093396000000182555e+00
2.046595700000005458e+00 1.081154000000096760e+00
2.051095499999995742e+00 1.068864000000059544e+00
2.054274200000043571e+00 1.056228000000119183e+00
2.056341200000024294e+00 1.043063000000082008e+00
2.056959200000040955e+00 1.029547999999951502e+00
2.056034500000008869e+00 1.016169000000227252e+00
2.053538900000043022e+00 1.003549999999813647e+00
2.049828900000022269e+00 9.920070000002160215e-01
2.045387300000002018e+00 9.818739999998360446e-01
2.040508700000005948e+00 9.729449999998324161e-01
2.035430900000035681e+00 9.647459999998100333e-01
2.029698200000042529e+00 9.566540000000968158e-01
2.022648100000049354e+00 9.487340000001713847e-01
2.014054300000017950e+00 9.413879999998026049e-01
2.004426300000050176e+00 9.339849999998696140e-01
1.994101400000043212e+00 9.261579999998211798e-01
1.983081900000048359e+00 9.179769999999553010e-01
1.971472200000018438e+00 9.093089999998920092e-01
1.959350300000049172e+00 9.001949999998323237e-01
1.946880500000028436e+00 8.908569999998435796e-01
1.934148500000010262e+00 8.813339999997988894e-01
1.921123900000005991e+00 8.716340000000781796e-01
1.907929100000008482e+00 8.617119999998249513e-01
1.894753300000040275e+00 8.520699999998323504e-01
1.881499100000015412e+00 8.423240000000223882e-01
1.868026700000045892e+00 8.323240000000223793e-01
1.854469600000011376e+00 8.222740000002086713e-01
1.841107900000002795e+00 8.123149999999441651e-01
1.827628599999996384e+00 8.021510000000707796e-01
1.814079200000036529e+00 7.912880000001750735e-01
1.800472600000037282e+00 7.801320000002160970e-01
1.786631300000008249e+00 7.687970000002533055e-01
1.772513300000049696e+00 7.574750000000931571e-01
1.758160300000046750e+00 7.462650000001304074e-01
1.743719100000045819e+00 7.350359999998472560e-01
1.729170600000012215e+00 7.235589999998919275e-01
1.714476800000003909e+00 7.115699999998323921e-01
1.699590700000000565e+00 6.994709999999031425e-01
1.684321300000010568e+00 6.875589999998920065e-01
1.668732699999993185e+00 6.756000000000931260e-01
1.652835000000020926e+00 6.636060000001452464e-01
1.636694700000050906e+00 6.516280000000260753e-01
1.620492700000002451e+00 6.397110000001267061e-01
1.604323200000042471e+00 6.275139999999664875e-01
1.587966200000024308e+00 6.150600000000558953e-01
1.571602799999993305e+00 6.026749999998137763e-01
1.554950100000016322e+00 5.903420000001787793e-01
1.537919300000008649e+00 5.776069999998435511e-01
1.520743100000021553e+00 5.648850000002421101e-01
1.503394599999999581e+00 5.521290000001899401e-01
1.486359900000039591e+00 5.393229999998584434e-01
1.469280300000042283e+00 5.264989999998360704e-01
1.451961100000014993e+00 5.136110000000335685e-01
1.434664199999999168e+00 5.006060000001453236e-01
1.417282500000030199e+00 4.877579999999143157e-01
1.399730400000000374e+00 4.748480000002309742e-01
1.382378400000044971e+00 4.618339999997988499e-01
1.365074400000041432e+00 4.489180000000633219e-01
1.347860100000048966e+00 4.360419999998993990e-01
1.330623000000021428e+00 4.231860000002197753e-01
1.313623100000026245e+00 4.104769999999552943e-01
1.296763300000049579e+00 3.978289999999106152e-01
1.280071200000005849e+00 3.853539999998174537e-01
1.263543800000043182e+00 3.731350000002421341e-01
1.247324200000031746e+00 3.610520000001415375e-01
1.231309800000046417e+00 3.491570000001229523e-01
1.215576200000010321e+00 3.374180000000633339e-01
1.200071800000034328e+00 3.257940000002272352e-01
1.184877700000011913e+00 3.144819999998435534e-01
1.170808300000033331e+00 3.039229999999515930e-01
1.157941000000049847e+00 2.941770000001415752e-01
1.146398800000024476e+00 2.853670000000856910e-01
1.135619400000025037e+00 2.773040000000037142e-01
1.125784100000048138e+00 2.700309999999589983e-01
1.117303000000014368e+00 2.637639999999664697e-01
1.109677200000034558e+00 2.584360000002197677e-01
1.101427900000009785e+00 2.534330000001936978e-01
1.092504200000024905e+00 2.482119999998249060e-01
1.083140500000037809e+00 2.422659999998286462e-01
1.073455799999996074e+00 2.354479999998584372e-01
1.063279700000013595e+00 2.279190000002272454e-01
1.052663500000024177e+00 2.199920000000856746e-01
1.041675400000007468e+00 2.118310000002384119e-01
1.030815400000021365e+00 2.037459999998100235e-01
1.020041100000031342e+00 1.957310000001452888e-01
1.009267600000021137e+00 1.877919999998994283e-01


==> figures/urban17hat.txt <==
x	y
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
-2.847128597953912753e-08 -9.038759884565964152e-08
8.528415086629942043e-07 1.176736294110719405e-05
1.460778319944974174e-06 1.439627310242894063e-05
1.610963947831591634e-06 1.449527978105146506e-05
1.628556719975620783e-06 1.436522966092174521e-05
1.647012047402907993e-06 1.422488604074373827e-05
1.695375858389168640e-06 1.412150635344834459e-05
1.697566789598177181e-06 1.397314779922064653e-05
1.686495859156309112e-06 1.388048993257560445e-05
1.628025008293512372e-06 1.375280982455004617e-05
1.628522364987254990e-06 1.364647850457803018e-05
1.660466668107801488e-06 1.353234701220498524e-05
1.654662523089500375e-06 1.342004773893333756e-05
1.660095412219696923e-06 1.331558290167544838e-05
1.690603978516044647e-06 1.321643412818321611e-05
1.708628696150531680e-06 1.311700974880463825e-05
1.722324893001471714e-06 1.302599090551603685e-05
1.739189068638591009e-06 1.294886039142023995e-05
-4.008009280528537750e-06 2.060913171299750201e-05
-2.540825461064275871e-04 3.544708272312683617e-04
-1.081825907373193093e-03 1.470153925267560571e-03
-2.624549079683181820e-03 3.558390321486531657e-03
-4.815355782865683200e-03 6.551042574835182902e-03
-7.372944622218659608e-03 1.004929221097966563e-02
-1.015547798273283564e-02 1.390030607591169823e-02
-1.317327039687825156e-02 1.818139810411321944e-02
-1.634304659976346455e-02 2.282828229973972445e-02
-1.950103472034215440e-02 2.748290202061013515e-02
-2.316573270858530986e-02 3.237606036609388255e-02
-2.736043986104932935e-02 3.776447015968712601e-02
-3.193651831304092359e-02 4.365474013878516829e-02
-3.691699686066274300e-02 5.005837534493887825e-02
-4.226372397542953185e-02 5.694177354600429841e-02
-4.779327511107171744e-02 6.418887689842386890e-02
-5.307512437435479846e-02 7.122072657927418227e-02
-5.804375461409490983e-02 7.783486584106090456e-02
-6.262698868611597802e-02 8.394532549052895198e-02
-6.684046543825027109e-02 8.964577907499557408e-02
-7.097065730337435985e-02 9.540920321077042687e-02
-7.566287498932706967e-02 1.021572378538272291e-01
-8.024817969705971832e-02 1.089221086284429818e-01
-8.422147134285418169e-02 1.148334955098776339e-01
-8.774758944773687619e-02 1.201682942857077996e-01
-9.059769001921129383e-02 1.246340102376017889e-01
-9.240211452603255826e-02 1.276460302415374504e-01
-9.363567588772586658e-02 1.298409297558615894e-01
-9.437593078560606308e-02 1.312348193425853793e-01
-9.470137453634354385e-02 1.318769588695778983e-01
-9.500477408394290835e-02 1.325428980911668997e-01
-9.565023872199676647e-02 1.339410418820976834e-01
-9.642262832792038163e-02 1.356877269455797896e-01
-9.697065348549499531e-02 1.372458443026720598e-01
-9.674990753728462956e-02 1.376557238114081982e-01
-9.601671592022213708e-02 1.374693521093716397e-01
-9.589973054961895005e-02 1.388443929146513656e-01
-9.635500533834891190e-02 1.424320081000097493e-01
-9.576774365101815845e-02 1.452667223638763327e-01
-9.483882351548371392e-02 1.488450276534715733e-01
-9.357545096002692353e-02 1.524342795367652770e-01
-9.184263504272151268e-02 1.554000935800963212e-01
-8.985386809941522945e-02 1.579111037440398269e-01
-8.815843073398572927e-02 1.594869927302523804e-01
-8.749698835532386532e-02 1.600406359815228219e-01
-8.756562861014939581e-02 1.604722159356729017e-01
-8.818569715707667844e-02 1.620164414325935831e-01
-8.832301630021784089e-02 1.624307081060772096e-01
-8.838112890982093017e-02 1.625987195092420401e-01
-8.840372402573987154e-02 1.626303538292874495e-01
-8.847202258039357781e-02 1.628007315621900764e-01
-8.847039359314186335e-02 1.628124648589426571e-01
-8.847780482937697699e-02 1.628347339748527911e-01
-8.849907659061367893e-02 1.628662040720875726e-01
-8.851234342925071163e-02 1.628699662465075415e-01
-8.849238636035941519e-02 1.628915013430949355e-01
-8.849150055769076928e-02 1.629011128258291974e-01
-8.850294965382048129e-02 1.629120442195335083e-01
-8.850388578272209983e-02 1.628940312548674274e-01
-8.851126103722375960e-02 1.629107771428658091e-01
-8.850988667314249603e-02 1.629223663626899465e-01
-8.850092717242662166e-02 1.629316347143693888e-01
-8.849709838921848704e-02 1.629152109867605391e-01
-8.849826236316411798e-02 1.629450378685444456e-01
-8.850072280855632301e-02 1.629403245176448412e-01
-8.849870817165439441e-02 1.629471408494920504e-01
-8.852773658406400126e-02 1.629514319813033796e-01
-8.852252826875404990e-02 1.629350069503471554e-01
-8.853351963507312405e-02 1.629563954581320639e-01
-8.852823486105770856e-02 1.629400356959403995e-01
-8.851661107628969183e-02 1.629459908442878469e-01
-8.850629866856815631e-02 1.629495163623492782e-01
-8.850172781130814792e-02 1.629471215800582795e-01
-8.832103544342093104e-02 1.631476925758361118e-01
-8.697401974899462984e-02 1.642604708871321095e-01
-8.406733088361018069e-02 1.665989974353647984e-01
-7.971702138866947063e-02 1.699394645553235494e-01
-7.408081019401592526e-02 1.740741958585006188e-01
-6.742869782358164310e-02 1.789274741068498098e-01
-6.001284365277732846e-02 1.844005224444973945e-01
-5.241853180108178162e-02 1.900764677170415917e-01
-4.506051443463139627e-02 1.956109864587225466e-01
-3.795540493300259000e-02 2.009569876738867000e-01
-3.119772379807490142e-02 2.059869874021722780e-01
-2.485614346604145958e-02 2.106493813570915474e-01
-1.902009997841422675e-02 2.149524071463913277e-01
-1.363011720363263048e-02 2.189400874020124288e-01
-8.735186446389360190e-03 2.225740067058158134e-01
-4.120771220615312112e-03 2.260088032006788150e-01
6.756455707461139987e-04 2.295813845743541470e-01
5.761942331277127190e-03 2.333654632470764656e-01
1.104532881249334873e-02 2.372948045206356715e-01
1.648031177475865403e-02 2.413527065354002243e-01
2.219221543628265014e-02 2.455831588382884068e-01
2.813479844231452087e-02 2.499674160390458755e-01
3.421492774405935494e-02 2.544622302376073897e-01
4.030870716507468920e-02 2.589614660778457034e-01
4.641833378247438996e-02 2.634403466455114140e-01
5.275203771337371589e-02 2.680620653493973049e-01
5.897522522324740585e-02 2.725899638406207859e-01
6.469365222306834584e-02 2.767614987549700811e-01
6.962918197167237977e-02 2.803726017344688182e-01
7.414182332958309252e-02 2.836367308811331145e-01
7.882203186854264132e-02 2.868522037787607504e-01
8.392954386315726323e-02 2.901015990824053481e-01
8.975954230840112180e-02 2.936090666009800176e-01
9.555184502591235196e-02 2.970415233080170303e-01
1.013317365371466799e-01 3.005837655510846806e-01
1.072608477750714162e-01 3.044896873627072620e-01
1.134401380268038328e-01 3.088470786216505615e-01
1.204614151769748676e-01 3.139189661066111303e-01
1.264985311082268693e-01 3.183787207898940985e-01
1.327071903791299523e-01 3.229824258038831442e-01
1.396071846958046869e-01 3.281435525612941273e-01
1.467672974030910515e-01 3.335598363853727322e-01
1.540753052073310092e-01 3.391229206661519613e-01
1.614469920311965290e-01 3.446315930446652853e-01
1.691324112990009731e-01 3.502451620284125489e-01
1.773377935604317501e-01 3.561552591012621671e-01
1.857110159495894697e-01 3.622942242141468649e-01
1.943061952326373409e-01 3.686599050825947188e-01
2.030712756497799198e-01 3.750906775054236864e-01
2.119744549566137948e-01 3.815621471973191237e-01
2.208094934977326840e-01 3.878322479792210564e-01
2.301662661813674848e-01 3.943112971877539841e-01
2.379568022032265973e-01 3.995434430942778614e-01
2.477087239665054230e-01 4.060395740819741084e-01
2.545989163524444709e-01 4.103733431965174150e-01
2.605614230716774005e-01 4.138863225920440536e-01
2.666287990718760326e-01 4.173044740434332933e-01
2.712795968209961162e-01 4.195991043763367956e-01
2.755436251332903930e-01 4.214695630256489189e-01
2.802990790224304529e-01 4.235297840764684629e-01
2.861449863829627627e-01 4.262040806480332789e-01
2.905845227374012074e-01 4.275896006165599839e-01
2.937418147748416253e-01 4.275041999512037560e-01
2.991944358213010080e-01 4.274863598301563150e-01
3.083752038435768061e-01 4.278089548756655036e-01
3.157403160405366505e-01 4.258308770655466202e-01
3.231078782042259290e-01 4.227127525213589254e-01
3.307733483594322843e-01 4.190826330565639579e-01
3.401242757044132259e-01 4.163563821633594619e-01
3.493955143948727082e-01 4.137855713999182838e-01
3.578804393513209670e-01 4.110764983915519699e-01
3.661574294743663582e-01 4.087622966041068451e-01
3.730479188825732151e-01 4.067828179837969516e-01
3.792499464845531243e-01 4.050667530899155766e-01
3.852494662248315827e-01 4.035109208433332872e-01
3.905963669638276015e-01 4.021039664942250291e-01
3.949750946419204878e-01 4.008665789660065815e-01
3.984018830118187249e-01 3.997907104116143473e-01
4.010500331869602531e-01 3.989073524015747663e-01
4.032263575141310508e-01 3.981004979171851033e-01
4.052182140865945303e-01 3.973358177890855547e-01
4.068800721246430552e-01 3.966579258858846102e-01
4.080540481684434839e-01 3.961787690748289625e-01
4.086551705393967060e-01 3.959253146244282595e-01
4.091608451939154900e-01 3.956948946578652815e-01
4.060272207508968112e-01 3.989751558467342640e-01
4.059724368036320974e-01 3.987734688994703514e-01
4.058936514800514650e-01 3.987175455021204074e-01
4.058582335365274463e-01 3.986267979853778121e-01
4.058351179748889148e-01 3.985595022941670340e-01
4.057537827569763222e-01 3.985987873122062153e-01
4.056799659765280563e-01 3.987025553291421720e-01
4.056192544813127521e-01 3.987489187023009474e-01
4.056270077197648982e-01 3.986234458426641258e-01
4.056030974388152299e-01 3.985794742570988314e-01
4.056324662213122711e-01 3.984391965268813673e-01
4.056508572546699276e-01 3.983578423957250814e-01
4.056488766433706261e-01 3.983234789497859252e-01
4.056339691350703269e-01 3.983386554059484830e-01
4.056340426342531780e-01 3.983326978482240044e-01
4.055953768956093719e-01 3.983487690429216022e-01
4.057517326854303552e-01 3.983031755398641072e-01
4.063107580010077990e-01 3.980700988650015537e-01
4.074061819771329640e-01 3.976062684322722585e-01
4.085948662206196347e-01 3.971071848958342976e-01
4.095735617702863096e-01 3.967042649508107921e-01
4.100811742282955974e-01 3.964981595577388163e-01
4.102452777148848373e-01 3.964318868654402306e-01
4.108463567668475536e-01 3.961893660112036919e-01
4.121498086752524714e-01 3.956687837851494138e-01
4.139741747748527101e-01 3.949291107796102929e-01
4.165645993756513232e-01 3.938749930057485749e-01
4.199908284648563583e-01 3.924989906562988407e-01
4.243014802278576858e-01 3.908176489133581843e-01
4.294308911764125325e-01 3.888391739051326734e-01
4.353013965273380692e-01 3.865776321240909641e-01
4.418563715882886656e-01 3.840575365271947650e-01
4.490561432391820262e-01 3.812789001616953000e-01
4.567807367211763614e-01 3.782885586938253275e-01
4.644751603610857149e-01 3.753018272045789416e-01
4.723310231874476295e-01 3.722591037951805681e-01
4.804321262265078829e-01 3.691131609688014792e-01
4.885590277483991550e-01 3.659678030052767594e-01
4.967428156329795619e-01 3.628230732745720832e-01
5.049282892587744209e-01 3.596377573988291387e-01
5.134140419398904864e-01 3.562336473130651715e-01
5.221888223704433951e-01 3.527541563986296147e-01
5.313812008379150686e-01 3.490370486380939830e-01
5.411175427507289859e-01 3.451126037463352891e-01
5.512059870463353883e-01 3.411531706643224360e-01
5.618557909971749753e-01 3.370073533083152717e-01
5.728487211651371869e-01 3.326576166996368933e-01
5.840663567751628316e-01 3.282682414366291934e-01
5.957985004904554627e-01 3.237075889324587674e-01
6.074504171519948814e-01 3.191001571731355013e-01
6.195845154589360027e-01 3.141739281647405457e-01
6.317312695431320790e-01 3.092155129248725931e-01
6.437572401563552704e-01 3.042297054352942620e-01
6.559417689550565145e-01 2.989845833000422948e-01
6.682071343834858901e-01 2.935478590949082700e-01
6.804633496786746116e-01 2.880349555438679321e-01
6.916125012052239951e-01 2.828482053917052985e-01
7.021674869409173514e-01 2.777464348603324584e-01
7.138230977470291228e-01 2.720133699987863918e-01
7.253095332251400240e-01 2.662359562246470190e-01
7.341130271333546897e-01 2.613599208323865164e-01
7.453175427988704138e-01 2.551383252864163897e-01
7.539006955667951759e-01 2.492601819454201839e-01
7.598298479036874609e-01 2.436395489562861727e-01
7.712369410916846135e-01 2.347923631231511599e-01
7.802114397197601470e-01 2.277187381633888619e-01
7.884574177845100618e-01 2.224224350229248026e-01
7.998847746244210910e-01 2.159798626218206175e-01
8.113044856244688852e-01 2.095532336251903771e-01
8.217432159552143789e-01 2.035229538568568974e-01
8.311998428422433527e-01 1.979831036809932276e-01
8.401734155010268656e-01 1.926989532881523692e-01
8.487962793364181024e-01 1.875594529310206371e-01
8.568374835987334626e-01 1.827080013454109586e-01
8.646068218569843422e-01 1.779403789598301144e-01
8.722448736261265712e-01 1.733238301613513610e-01
8.793122279325165103e-01 1.690902969259568123e-01
8.856170583081176551e-01 1.652256926677053150e-01
8.913295221532476775e-01 1.618377575894470732e-01
8.965508955687681025e-01 1.587977270434831611e-01
9.010128940466393122e-01 1.561970701971973352e-01
9.043792600845972363e-01 1.542377381439487549e-01
9.065863997508960548e-01 1.530640346474661795e-01
9.078742771097689790e-01 1.524199904667490058e-01
8.771853359741843548e-01 1.686482721998444068e-01
8.879524152442096474e-01 1.624537698679820452e-01
8.924702973725439081e-01 1.601046765257163329e-01
8.949456856218552803e-01 1.590240897819735211e-01
8.963257733963636564e-01 1.579026602566877269e-01
8.973224258841949741e-01 1.574365205130803247e-01
8.979749553061325829e-01 1.568269027858974762e-01
8.985429954039261258e-01 1.566520240975702583e-01
8.989401280066645628e-01 1.562979129982797755e-01
8.993067317285277085e-01 1.560905538433211281e-01
8.995449013326841659e-01 1.559001794491155501e-01
8.998298773009185680e-01 1.558548873664026002e-01
8.999359395863889555e-01 1.555088180919037832e-01
9.000326633618690453e-01 1.551919040436340325e-01
9.001511883106162459e-01 1.549776459712273735e-01
9.002175875449961451e-01 1.545308043910259832e-01
9.003193673797651453e-01 1.544750955660700309e-01
9.003548025859033910e-01 1.542981491660966598e-01
9.004097792196815719e-01 1.541587328299416082e-01
9.004770571115323641e-01 1.540443627713272146e-01
9.005233604151400284e-01 1.538883564035145313e-01
9.005559540673492291e-01 1.537811651281234537e-01
9.004985873574657962e-01 1.533997396363045718e-01
9.005256423084432305e-01 1.532808342471117802e-01
9.005230076757494428e-01 1.531634820471918790e-01
9.006505656601122567e-01 1.533050500265323579e-01
9.007064996592545336e-01 1.533385038881919238e-01
9.007492424072095494e-01 1.533644827212208295e-01
9.007408261917086989e-01 1.531808059922051546e-01
9.008259097218495048e-01 1.533605382579249499e-01
9.008662763368325832e-01 1.533454351288424389e-01
9.008051681476821893e-01 1.531570129563765703e-01
9.008312445942731062e-01 1.531324211032341620e-01
9.008674928750524113e-01 1.531496010061405844e-01
9.009139857485229941e-01 1.531800226402823817e-01
9.008964801730038330e-01 1.530894343478362840e-01
9.009342896008134538e-01 1.532067863778379668e-01
9.009536344812375530e-01 1.531918096598261503e-01
9.009858793908327446e-01 1.532225462982461928e-01
9.009524136770603597e-01 1.531853216661170636e-01
9.009366782131964513e-01 1.531253958197878184e-01
9.009396096073956084e-01 1.531116099451706458e-01
9.009607550341098836e-01 1.531270202141503944e-01
9.009553107787247050e-01 1.531000874902051501e-01
9.009519317205378908e-01 1.530281732053514199e-01
9.009714680057760994e-01 1.530424146719611411e-01
9.009343153354998357e-01 1.529411912234377169e-01
9.010448756456372887e-01 1.528570582510601350e-01
9.013761410953194941e-01 1.526587377107045951e-01
9.021528158206325587e-01 1.521952701486521398e-01
9.030907092112047119e-01 1.516442213227178482e-01
9.038983527101505100e-01 1.511714061134554199e-01
9.044209566723835358e-01 1.508573301272889688e-01
9.048667692790385297e-01 1.505828048280300480e-01
9.051856552661307065e-01 1.503813838588607676e-01
9.053931604965816948e-01 1.502439180459691215e-01
9.055018169955603158e-01 1.501657088191919454e-01
9.055248536238912349e-01 1.501425284650076686e-01
9.053434326851009795e-01 1.502262332507596776e-01
9.053279847563305838e-01 1.502416293226743749e-01
9.053062886086522543e-01 1.501693947216650171e-01
9.052813478772302469e-01 1.500892614283806104e-01
9.052900734535704874e-01 1.501078213559797758e-01
9.052800741925582928e-01 1.500738549393958454e-01
9.052708847643576862e-01 1.500422230293231018e-01
9.052442862082038522e-01 1.499667101030028871e-01
9.052280599362033664e-01 1.499131911448965404e-01
9.052297814164709244e-01 1.499269749825679066e-01
9.052019828390224232e-01 1.498368701158314109e-01
9.051918154525430138e-01 1.498818041174295734e-01
9.056065304127989268e-01 1.496401024102477217e-01
9.069960796289733285e-01 1.488471494245262594e-01
9.094220966388479876e-01 1.474489675198065175e-01
9.126258773542619274e-01 1.456229946823890398e-01
9.166600187428348701e-01 1.433585166703893188e-01
9.214962293445168040e-01 1.405871345165180253e-01
9.271521528230448617e-01 1.374001519632024881e-01
9.337279142975175583e-01 1.342188527007081855e-01
9.413209714170313047e-01 1.316340773974312428e-01
9.497042097583163756e-01 1.301229236145091117e-01
9.584500069923899135e-01 1.302448126502905312e-01
9.671516154868315951e-01 1.321584967751428807e-01
9.758718082537436445e-01 1.355604843847374730e-01
9.844291710910911819e-01 1.399364966342596384e-01
9.929286439434319433e-01 1.450684498124203692e-01
1.001606044785021465e+00 1.508408192254609703e-01
1.010554048174652220e+00 1.572399171104189308e-01
1.020044552361915269e+00 1.640786404398253129e-01
1.030231701802094557e+00 1.711932939778652574e-01
1.041130809025835102e+00 1.785606675848797620e-01
1.052921781290830916e+00 1.862957527881381747e-01
1.065144141695081093e+00 1.946002415123520013e-01
1.077533447018361734e+00 2.035359924063188941e-01
1.090250629528040527e+00 2.129628763560771909e-01
1.103255313035528040e+00 2.227145721862961170e-01
1.116423972636781281e+00 2.325990365145236827e-01
1.130130099035033808e+00 2.427545982378518652e-01
1.143957379584829903e+00 2.531585277337816131e-01
1.157808439961308888e+00 2.636113342291381834e-01
1.171652828213039843e+00 2.740395896639049589e-01
1.185711376514911208e+00 2.844988967437027672e-01
1.200043294102668412e+00 2.951440517413795317e-01
1.214279513041155223e+00 3.058538327781362143e-01
1.228761283650618319e+00 3.168018940429970787e-01
1.243052266296158281e+00 3.275474444549478226e-01
1.257165826184780677e+00 3.381533796094530753e-01
1.271250874408266673e+00 3.486962099326839093e-01
1.285754732027547531e+00 3.595714592609793869e-01
1.300199133363931114e+00 3.705023375267157970e-01
1.314763970166928919e+00 3.815740947649131631e-01
1.329610322419272128e+00 3.928384907267393755e-01
1.344869403416744991e+00 4.043661008274811453e-01
1.360279226448259715e+00 4.160145453339660349e-01
1.375362295382761557e+00 4.274951108878254913e-01
1.390408802480273653e+00 4.389026534433581594e-01
1.405172948429920021e+00 4.500529450354178729e-01
1.420034354761603002e+00 4.612205006694370946e-01
1.435195572867031810e+00 4.726260285705028430e-01
1.450370297752983317e+00 4.841026318432984921e-01
1.465777104934204766e+00 4.956543350719619934e-01
1.481504415524679263e+00 5.074338333619107244e-01
1.497146475921324660e+00 5.192014296577840415e-01
1.512337314709848668e+00 5.306501850295866074e-01
1.527610143020922129e+00 5.422048659433876816e-01
1.542182190454148394e+00 5.533175865583476183e-01
1.557158574631649861e+00 5.646887166073303321e-01
1.572989472405700528e+00 5.765828742211559499e-01
1.588983321623742784e+00 5.885788678727761347e-01
1.603415069653305158e+00 5.993820548745051324e-01
1.618868810016215631e+00 6.109686685463979749e-01
1.634005633353043718e+00 6.223732517357977168e-01
1.649548656811693492e+00 6.341078072680232935e-01
1.664275150136764081e+00 6.452239069455081300e-01
1.679884932395273145e+00 6.569285272222926686e-01
1.694848672823380031e+00 6.682077366127355811e-01
1.710609173265948080e+00 6.801343708330523929e-01
1.724233077485412213e+00 6.903377282230341860e-01
1.738738544618089188e+00 7.012039354704103777e-01
1.753378878953478326e+00 7.121538112403980048e-01
1.767283681705382969e+00 7.225592178312622016e-01
1.781507714758910899e+00 7.333011605944547151e-01
1.795326774145661330e+00 7.437357366759217436e-01
1.810060351049961769e+00 7.547721440638744950e-01
1.823109451631980571e+00 7.645142271419377300e-01
1.837140961040561571e+00 7.750159039718620413e-01
1.848750767645439330e+00 7.837181520903934162e-01
1.863359072695883079e+00 7.946839171751145514e-01
1.877000234839247161e+00 8.049487467791331952e-01
1.891565281687744626e+00 8.158426077952243283e-01
1.904618807256320601e+00 8.256670558807412963e-01
1.917930038530003101e+00 8.357266147198489925e-01
1.931672750631498570e+00 8.459958546405232926e-01
1.945269540028585320e+00 8.561070140082176483e-01
1.958319754543955238e+00 8.658042014561805333e-01
1.968146988583612034e+00 8.731020543831867764e-01
1.972242429494402094e+00 8.760815773929788719e-01
1.976563990091549483e+00 8.793030437540683142e-01
1.985238762883088981e+00 8.858524940950176507e-01
1.998032334525647435e+00 8.955002090357433442e-01
2.003967624161715033e+00 8.998774800351604375e-01
2.003697142324969427e+00 8.993549430371253761e-01
2.024583862037058868e+00 9.142266016269854356e-01
2.050242894607055888e+00 9.323969276609604950e-01
2.066951578157052438e+00 9.439517543175695025e-01
2.078064231720396116e+00 9.516649788939339771e-01
2.090870228600553382e+00 9.609274545510450016e-01
2.103603098055468301e+00 9.703837186962339656e-01
2.114208972490961180e+00 9.782692874745246847e-01
2.127959459803098419e+00 9.885958534132528452e-01
2.137618811234327509e+00 9.951447228328312855e-01
2.144436514311915953e+00 9.987919316763361754e-01
2.152696505137790428e+00 1.002212244554673948e+00
2.161169283420325549e+00 1.004319355924994772e+00
2.169612633498272825e+00 1.005022001804104503e+00
2.180970213512193556e+00 1.006159213264641528e+00
2.193192223304884170e+00 1.006151898691983959e+00
2.200170912339024287e+00 1.000354857732132396e+00
2.208392478356294930e+00 9.954586346947773556e-01
2.213152926012335708e+00 9.879058209256678103e-01
2.216150461113928216e+00 9.795763248625573016e-01
2.217107195791109486e+00 9.708956575252033483e-01
2.215269694796699884e+00 9.615185427442196620e-01
2.211265269731852001e+00 9.523519035078450434e-01
2.205901021388017913e+00 9.447589427071686474e-01
2.200656328305992560e+00 9.398863512444647350e-01
2.192554099621918162e+00 9.360053811542032864e-01
2.185585817848074264e+00 9.355779451657424417e-01
2.180204755925301718e+00 9.376460786310442108e-01
2.176751691765188568e+00 9.405796305251920009e-01
2.174505192756805538e+00 9.427222500442892228e-01
2.173390194606095616e+00 9.442094495904079787e-01
2.173048620674521647e+00 9.450956598139175213e-01
2.172484760164924200e+00 9.455849971300683832e-01
2.171456019107157687e+00 9.459596870841424643e-01
2.169791876984934476e+00 9.464605264365130166e-01
2.167650711661582630e+00 9.471640216393365508e-01
2.165492733910601597e+00 9.479744648591867939e-01
2.163552776172296355e+00 9.487698670513521337e-01
2.161669614226606306e+00 9.495938615744997646e-01
2.159531753406687571e+00 9.506349144813990293e-01
2.157199208190675677e+00 9.518401304142495301e-01
2.155089876840373009e+00 9.529467427498686805e-01
2.153338167774575318e+00 9.539266774290772188e-01
2.151917026906329244e+00 9.547411781401429209e-01
2.150575124424820572e+00 9.555410550449472407e-01
2.148989186473654556e+00 9.565685773446530593e-01
2.147150210726996189e+00 9.578583940646719919e-01
2.145575759864411847e+00 9.591696833538192468e-01
2.143659425343946268e+00 9.608188018625644089e-01
2.141489721947425817e+00 9.626447779745098687e-01
2.139575215996261104e+00 9.644275067937123636e-01
2.137485938882170977e+00 9.667734819888620379e-01
2.134814923718312052e+00 9.701258818963841568e-01
2.131740480135237981e+00 9.744139593193900106e-01
2.128611624070169128e+00 9.795452615966364629e-01
2.124980972803516277e+00 9.859174190348086730e-01
2.121049255525476074e+00 9.932473682021842887e-01
2.116483771829669625e+00 1.001696913498030694e+00
2.112157185485738609e+00 1.010249820173354962e+00
2.106104997991097072e+00 1.020464446663365887e+00
2.100700462733708029e+00 1.030246190912911253e+00
2.095112143723513398e+00 1.040231005906078421e+00
2.090749044493316777e+00 1.049393562007808089e+00
2.086849650164761094e+00 1.058825103150446978e+00
2.084455182694118669e+00 1.068069290581552089e+00
2.084389599368408508e+00 1.076112507513130367e+00
2.084447173923456020e+00 1.085382344005481281e+00
2.085165858282561402e+00 1.095606441433610856e+00
2.088052428149366424e+00 1.104755515202305638e+00
2.092680020040410316e+00 1.112889825462488158e+00
2.098809076712000898e+00 1.119911825309026554e+00
2.106395670552289712e+00 1.125483424980997071e+00
2.115147151629171329e+00 1.129594316756063144e+00
2.124474029331309133e+00 1.131989111055607289e+00
2.134004546892851906e+00 1.132018705169939077e+00
2.143540647243102004e+00 1.129794729081090132e+00
2.152209864450739918e+00 1.125417242726717948e+00
2.159468720386160889e+00 1.119020281091271940e+00
2.164875876413430156e+00 1.110707567806024754e+00
2.167951755684140558e+00 1.100995082192472552e+00
2.168647250367649271e+00 1.090841908809763838e+00
2.166723699025228544e+00 1.081235541995490879e+00
2.163370235344904913e+00 1.072909541170844916e+00
2.157944824700619879e+00 1.065315211762874359e+00
2.151254622899069879e+00 1.057875533841555749e+00
2.142582712637528530e+00 1.051120549078827127e+00
2.132535047582941878e+00 1.044506227117874886e+00
2.121675154839789634e+00 1.037500872936552243e+00
2.110701425192547553e+00 1.029928786569289212e+00
2.099413328683099600e+00 1.021840663475176436e+00
2.087498470250300109e+00 1.013158694508559776e+00
2.074926795115276779e+00 1.003891681463731755e+00
2.061642988925863840e+00 9.940530099224759164e-01
2.047639877402436248e+00 9.836982672195565547e-01
2.032995804147189833e+00 9.727364019519806337e-01
2.017687433826324650e+00 9.613395479311018788e-01
2.001785310880765056e+00 9.495106115747734554e-01
1.985315368963581628e+00 9.372106908428586847e-01
1.968305407408453167e+00 9.244688183773396295e-01
1.950811074598873374e+00 9.112751595195561771e-01
1.932874627102286080e+00 8.976412679537637551e-01
1.914506440928752440e+00 8.837160096682430410e-01
1.895610665845887999e+00 8.695700425381179821e-01
1.876385722824806201e+00 8.549909486478325382e-01
1.856966586946777076e+00 8.401652354326655248e-01
1.838072337069634354e+00 8.260732806503353620e-01
1.819390605855696785e+00 8.120876176204425700e-01
1.801113084765068262e+00 7.982711044029581204e-01
1.783276432839015380e+00 7.846938000884357001e-01
1.765725124748492636e+00 7.712715154056828393e-01
1.748468069182518292e+00 7.581119520387180621e-01
1.731556282857771523e+00 7.450681053369044848e-01
1.715112231068658399e+00 7.323510541817470632e-01
1.699024053871649009e+00 7.198429975590149299e-01
1.683218586670583994e+00 7.077804535816698550e-01
1.667640866567031033e+00 6.957896718985836504e-01
1.652360908740444501e+00 6.837158151407652928e-01
1.637371881489744663e+00 6.720516020206511731e-01
1.622697231007576013e+00 6.605527619734961053e-01
1.608245484689433624e+00 6.493136248395207089e-01
1.594316129039977659e+00 6.387665246781608630e-01
1.576326734135412799e+00 6.241906314879996920e-01
1.557544122508010886e+00 6.090931350255949228e-01
1.542111722637431903e+00 5.972780881362446115e-01
1.525764054000471326e+00 5.847704584836505015e-01
1.508020221817019779e+00 5.707815357484076202e-01
1.490727994447254234e+00 5.570674216504318821e-01
1.475880686888903615e+00 5.454530335491293291e-01
1.461128996846108974e+00 5.338252960015497095e-01
1.446916409840016016e+00 5.226573671044686398e-01
1.433072876704536425e+00 5.117737659412020523e-01
1.419194152462584624e+00 5.007657833067418185e-01
1.405678765407206932e+00 4.900221960061639237e-01
1.392743915589289116e+00 4.798201229154289149e-01
1.379081484285191950e+00 4.690768614095772171e-01
1.366096814444048402e+00 4.587781431521319453e-01
1.352998993366005154e+00 4.484070379267157125e-01
1.340408409379380439e+00 4.383759097266890503e-01
1.327694267821416307e+00 4.282359680355163900e-01
1.314713879210418490e+00 4.179822491740749490e-01
1.301046078098217373e+00 4.072153925654179440e-01
1.288808986857825634e+00 3.975475599633371826e-01
1.276790371336755214e+00 3.879724023222518858e-01
1.264838271419562066e+00 3.784246028103470660e-01
1.253376605116008902e+00 3.692950297076655342e-01
1.241704517077432790e+00 3.600163351475107465e-01
1.231896277645906812e+00 3.522738374947262940e-01
1.221780197089163522e+00 3.441836544073990645e-01
1.212011384275877734e+00 3.363941151491057213e-01
1.203898792019433950e+00 3.299925299200143769e-01
1.195348221399285649e+00 3.229546099249333002e-01
1.186337448656473503e+00 3.156053743578504656e-01
1.173115536793369884e+00 3.050242518315700035e-01
1.139749651966315280e+00 2.784203871084841020e-01
1.119169246551369179e+00 2.632170408982358323e-01
1.108515998758786480e+00 2.560084557869533040e-01
1.098952031576363009e+00 2.496783004425664199e-01
1.089415413271823674e+00 2.432483307933855643e-01
1.079431973328673022e+00 2.365101059870461930e-01
1.069254358375168579e+00 2.297548723220174394e-01
1.061797954639716268e+00 2.247370714547576864e-01
1.055265173735215889e+00 2.204110332262934346e-01
1.050172781162569402e+00 2.169810283899182846e-01
1.043715194357917264e+00 2.129007494788829891e-01
1.038533692835083233e+00 2.093223248314445839e-01
1.036116848398927592e+00 2.070250786974388024e-01
1.035098994620544000e+00 2.055359522483471424e-01
1.035865751605905549e+00 2.051315169594403465e-01
1.035370821554808751e+00 2.044015633149853794e-01
1.033907739997483199e+00 2.033822523874762589e-01
1.030676970829765171e+00 2.018920108639064293e-01
1.026076356889403796e+00 1.999913091674120347e-01
1.020735213584088807e+00 1.978436117880570111e-01
1.015574032531130211e+00 1.957964921269317315e-01
1.010653412818065755e+00 1.938382213972673074e-01
1.006596410218126181e+00 1.931077422210954186e-01
1.001486429497139286e+00 1.903930218746235359e-01
9.974027528857162261e-01 1.890998879303247837e-01
9.934332046356745272e-01 1.884866803320160988e-01
9.880990363472884619e-01 1.866208610168420268e-01
9.814686103731155020e-01 1.832557326044512991e-01
9.757535804261542323e-01 1.815769627743942516e-01
9.705452236761431539e-01 1.806700280603750208e-01
9.653446268293021104e-01 1.801994629169822726e-01
9.596913141272347403e-01 1.792830928856865014e-01
9.549683967991406952e-01 1.795547117622764421e-01
9.497164743359872707e-01 1.797005860602610139e-01
9.446158132263968721e-01 1.802417692570308372e-01
9.403707274123090931e-01 1.809866009749529214e-01
9.364571441394361484e-01 1.815053761108104957e-01
9.330431485008442438e-01 1.819959747591314292e-01
9.300146599696400562e-01 1.825946924709891395e-01
9.272676669895584256e-01 1.828185070065989626e-01
9.247128935522449522e-01 1.831875291478236301e-01
9.219867525340655900e-01 1.839566781873895607e-01
9.184461566904171814e-01 1.848255106668406089e-01
9.147243581297395121e-01 1.858795657314236405e-01
9.110708753975542695e-01 1.872062567354753904e-01
9.093119854956741577e-01 1.897702168830860125e-01
9.069759493971462083e-01 1.921871541633776437e-01
9.028292149475188877e-01 1.941980405690315881e-01
8.981109730482302878e-01 1.965343843698426907e-01
8.936734528147265433e-01 1.994414200140655624e-01
8.899567724672062807e-01 2.029075543154597594e-01
8.876074285583986923e-01 2.060180958184605060e-01
8.858400118266921419e-01 2.084803111304037448e-01
8.842589017172737265e-01 2.102938376728689940e-01
8.833888777734010267e-01 2.112319471067898025e-01
8.837492252865457587e-01 2.112064161833694942e-01
8.821330064000442173e-01 2.094383582022317225e-01
8.783763379425513218e-01 2.118234083211566199e-01
8.773140234938767712e-01 2.127475427120495144e-01
8.768466661015444918e-01 2.127314958041063575e-01
8.757777183320837322e-01 2.137508392681125302e-01
8.749478799818937169e-01 2.151174176302553809e-01
8.744646725660102371e-01 2.157046676618250836e-01
8.734475218978873245e-01 2.178477667294809461e-01
8.740656811998811504e-01 2.163895399539985109e-01
8.731232026644296651e-01 2.181924573011121415e-01
8.730720029338474575e-01 2.180182255537987668e-01
8.728215529449009358e-01 2.185520489099004038e-01
8.736777064020958550e-01 2.169080861406785243e-01
8.726977877162378494e-01 2.185516455418640425e-01
8.726208502091327146e-01 2.186771897942283716e-01
8.720023902593154741e-01 2.197838572588892703e-01
8.716658110441677376e-01 2.201704480281013454e-01
8.672036562682038374e-01 2.277236736675218587e-01
8.630033895745324868e-01 2.344003964380940441e-01
8.621766896251666923e-01 2.347225206716198331e-01
8.613480867186985579e-01 2.351401132222243895e-01
8.607408520147281639e-01 2.362251927290565101e-01
8.605738295165539231e-01 2.379054940963911957e-01
8.604498728660457951e-01 2.390952515081007090e-01
8.596735442711740394e-01 2.399068738568738146e-01
8.589601490949754226e-01 2.404581902548450778e-01
8.585382589913302942e-01 2.407532167520885225e-01
8.583646113382920051e-01 2.408590844646560369e-01
8.594024910973343534e-01 2.395658437154027098e-01
8.595816008408924125e-01 2.386118192414415085e-01
8.598890145469507695e-01 2.375320295908588397e-01
8.598890800624247044e-01 2.387425400379465656e-01
8.589294823089853592e-01 2.392713491921140134e-01
8.572047583471928967e-01 2.402214966869988533e-01
8.553558027221901394e-01 2.412469965616474976e-01
8.537674644711999994e-01 2.421717873020802214e-01
8.522556330582499173e-01 2.430492563746843304e-01
8.501844018628597066e-01 2.442415514218070072e-01
8.475047179480365012e-01 2.457778724199058962e-01
8.442781876677135644e-01 2.476597870072583252e-01
8.405049130938455626e-01 2.499155693975592951e-01
8.362243091378060988e-01 2.525669280792768312e-01
8.317069543563077039e-01 2.554286274499948384e-01
8.272434639206439622e-01 2.583565102042849060e-01
8.224737086832965005e-01 2.614484388392265268e-01
8.174161336687567614e-01 2.646532259055848768e-01
8.120650852377548912e-01 2.679291716165664861e-01
8.066160582983841199e-01 2.710698304560296146e-01
8.009913186395212215e-01 2.743733565112954631e-01
7.955137174318247517e-01 2.775844163442348633e-01
7.903054312224577771e-01 2.805863333877674504e-01
7.849582051412832273e-01 2.836531367211830301e-01
7.792071792069263925e-01 2.868619140698285275e-01
7.733200949037883909e-01 2.900893351233392314e-01
7.672134817544108421e-01 2.933655201912013788e-01
7.612138780943541461e-01 2.965340018551378964e-01
7.553216481640404600e-01 2.996511241984131102e-01
7.501354164256965884e-01 3.025579395905383384e-01
7.448832940465633934e-01 3.049944270270189550e-01
7.392170155584667501e-01 3.073827774270294633e-01
7.348897154164888423e-01 3.095299296279493961e-01
7.312202321903867874e-01 3.114778506356062349e-01
7.284895691171748844e-01 3.129585640612030928e-01
7.251842972647029040e-01 3.149402501436759927e-01
7.222024961047469604e-01 3.166768344874674734e-01
7.203033329715062827e-01 3.177317569900212635e-01
7.180914242319811347e-01 3.190166057038834047e-01
7.152499737417946646e-01 3.205997891003386502e-01
7.117132462102846446e-01 3.225439731881860062e-01
7.084556702387750926e-01 3.242033277314254613e-01
7.051365074745074013e-01 3.257655298293160584e-01
7.012242661557580581e-01 3.275828348579687410e-01
6.970074817736088280e-01 3.295193020700354358e-01
6.924233119161373740e-01 3.316233252943534549e-01
6.874193664808635473e-01 3.339268580172535805e-01
6.821099261197325347e-01 3.363747578409780337e-01
6.755892033033986666e-01 3.394927334272443420e-01
6.690115418888444854e-01 3.426424862968447949e-01
6.622695741642462552e-01 3.457680230172505698e-01
6.550681242703998430e-01 3.488711206785502505e-01
6.473670230971365624e-01 3.520626558258218575e-01
6.388088620985770127e-01 3.554699449508368914e-01
6.293437931097729532e-01 3.590445654118115115e-01
6.202550042114730600e-01 3.625988735411307951e-01
6.114036033217696842e-01 3.658646760647213392e-01
6.032774680109775911e-01 3.689587921776177337e-01
5.960834511550109349e-01 3.716202598217434594e-01
5.875282532722863049e-01 3.750750669491540457e-01
5.787454179809037313e-01 3.784896679960328414e-01
5.694810585927780888e-01 3.821747364080796960e-01
5.616372786840206910e-01 3.852091807732205275e-01
5.515833651572895624e-01 3.891874105337432277e-01
5.412754036340581276e-01 3.933641453576932068e-01
5.325545879737220156e-01 3.966300713453380644e-01
5.233490841805716887e-01 4.002511085984745698e-01
5.134977122699572183e-01 4.042265195598224170e-01
5.061488982338355758e-01 4.067101568018338109e-01
4.987107459982199620e-01 4.093985457468474198e-01
4.926131028239988385e-01 4.113183116518226434e-01
4.863109644472581872e-01 4.128880212008368411e-01
4.789179060569346835e-01 4.150536383794808937e-01
4.639885360779777979e-01 4.206361805109113949e-01
4.508697217435957971e-01 4.258979843932268472e-01
4.687452057385022020e-01 4.160206120751075987e-01
4.643423079653015151e-01 4.148410299866001627e-01
4.629921089960704061e-01 4.143165279036573612e-01
4.622573976042381738e-01 4.139812170397779711e-01
4.618320748246471097e-01 4.150386170231212257e-01
4.614519230051276621e-01 4.154253520610199368e-01
4.613275156097071394e-01 4.156392844570739320e-01
4.611541497442515070e-01 4.170124098738016150e-01
4.611162236405627612e-01 4.174122458167473515e-01
4.609841739289817775e-01 4.175535730871015039e-01
4.608942460834827282e-01 4.176592567958392066e-01
4.607992870943528607e-01 4.178344496531707364e-01
4.606966553202792025e-01 4.175952065569058513e-01
4.606743719503281209e-01 4.170902622586744046e-01
4.606055096921087832e-01 4.175900613701282182e-01
4.605676200792396258e-01 4.174213571299060233e-01
4.605081196877825467e-01 4.172035437023328130e-01
4.604822061226041541e-01 4.179174120763834432e-01
4.604525268661351922e-01 4.190132805356392431e-01
4.604051474541651090e-01 4.196189059648274267e-01
4.604067534685826191e-01 4.206081595578221588e-01
4.603786553009780458e-01 4.204508221054392147e-01
4.603842424033262049e-01 4.199700491987662376e-01
4.603570589730227036e-01 4.197253654876343387e-01
4.602689824308536792e-01 4.196980693319950495e-01
4.602839237601867861e-01 4.193840295174914301e-01
4.602435812647880931e-01 4.191697633082488439e-01
4.602086076976239504e-01 4.190503552943341536e-01
4.601722455509434928e-01 4.192334136229573516e-01
4.601460579859059652e-01 4.193887619836074721e-01
4.601453808403695445e-01 4.194525140286251008e-01
4.601671699547922878e-01 4.190151062827747186e-01
4.601700319485219071e-01 4.186077388113556563e-01
4.601651802793046420e-01 4.185312430706047970e-01
4.602006035524452976e-01 4.180652225038674619e-01
4.601732870823930788e-01 4.184877349549823711e-01
4.601643965256057012e-01 4.185547187013191617e-01
4.601754147087821489e-01 4.182806854241185035e-01
4.599028172384280189e-01 4.184712932445321387e-01
4.593619006275226901e-01 4.186870781529204444e-01
4.579049705002035675e-01 4.192655095291149547e-01
4.551781255063227505e-01 4.202793956785703666e-01
4.511753092110563634e-01 4.216561544646331705e-01
4.460670342930639909e-01 4.233489191433149612e-01
4.399507870742066507e-01 4.253482209572573280e-01
4.330084513352269737e-01 4.277454466369302044e-01
4.253728655186591046e-01 4.303939756930384997e-01
4.173211182631758609e-01 4.333828051034444573e-01
4.090033765530772247e-01 4.366005698506112420e-01
4.005687995299410109e-01 4.400073193565465779e-01
3.920274015232459441e-01 4.435087506636570809e-01
3.835666218004092354e-01 4.469516202938599858e-01
3.751146802102145461e-01 4.503902390052702542e-01
3.669620356986240672e-01 4.536535971198576433e-01
3.598730371218439306e-01 4.569646868096665093e-01
3.531243960844594465e-01 4.614215914173136479e-01
3.469459506530214732e-01 4.671437313781208189e-01
3.417220453311227701e-01 4.741311464337050197e-01
3.379545535354342434e-01 4.813980964656889294e-01
3.356334458788181596e-01 4.894273588251454310e-01
3.348774890157925621e-01 4.987845055733716171e-01
3.362203554646753245e-01 5.088448003254184560e-01
3.393721740314396551e-01 5.180457461604581759e-01
3.439953247916354706e-01 5.269025666001163621e-01
3.496892280016467014e-01 5.352834147019951416e-01
3.557853326453920828e-01 5.455268980183219929e-01
3.624347411072368907e-01 5.564421560652763610e-01
3.693034013103299595e-01 5.688001709250866123e-01
3.766030675625574031e-01 5.817169424642977260e-01
3.841898097585178529e-01 5.954204286813068459e-01
3.920365282564352016e-01 6.096591298603434295e-01
4.001877260231696543e-01 6.242095002755762012e-01
4.085735281681213693e-01 6.393202861187733399e-01
4.171701535632128532e-01 6.549185810597154545e-01
4.259369251402082557e-01 6.709357406311979855e-01
4.349059486797042240e-01 6.874889428123494017e-01
4.440407245618840926e-01 7.043439655304721825e-01
4.534074708594298397e-01 7.216004927862904594e-01
4.629593324645482899e-01 7.392254913054757681e-01
4.727569904303642878e-01 7.572504659359581280e-01
4.826641971777491658e-01 7.756673730343164319e-01
4.928696364552367926e-01 7.944700096645030962e-01
5.031390410055351925e-01 8.135514967403310038e-01
5.135531364481790151e-01 8.330429458494530426e-01
5.238885302611523409e-01 8.520523952650532751e-01
5.338593275347573996e-01 8.705156894866404871e-01
5.436851023931293936e-01 8.887470607160948832e-01
5.533056544269604471e-01 9.065676511058506915e-01
5.627449673910096539e-01 9.241430375001900011e-01
5.719775289833644027e-01 9.412850536664175705e-01
5.808821452577220823e-01 9.580821064982900648e-01
5.898791438907038387e-01 9.746092391490194240e-01
5.987009782236643041e-01 9.909463553074948639e-01
6.073683483156021579e-01 1.006955783088959278e+00
6.158490379808841952e-01 1.022689706601346282e+00
6.243166924061535061e-01 1.038101506108590533e+00
6.324746938616117031e-01 1.053251847099561989e+00
6.405104538935563196e-01 1.068156302309116956e+00
6.484816140961764397e-01 1.082757524744347055e+00
6.564467200222967591e-01 1.097497182488457179e+00
6.645398236866869590e-01 1.112581714300907132e+00
6.724045437958070526e-01 1.127226113577063371e+00
6.800084077110594150e-01 1.141331006620870614e+00
6.879110160477188707e-01 1.156102499917942117e+00
6.956214987611868406e-01 1.170308690528985673e+00
7.033415516262995215e-01 1.184485491286624725e+00
7.111048481123762866e-01 1.198783181728390934e+00
7.191930089191753694e-01 1.213697340321450824e+00
7.272714561923907528e-01 1.228698356254863233e+00
7.354322591136084331e-01 1.243821714889113084e+00
7.435451259008893921e-01 1.258679255953867093e+00
7.518015949820738841e-01 1.273869175288977473e+00
7.601528451490412452e-01 1.289499030361702214e+00
7.685179478452569546e-01 1.305198865701892474e+00
7.766909039622554856e-01 1.320448955546648095e+00
7.849115224066302021e-01 1.335490530591791902e+00
7.933787519897721463e-01 1.350869217368823039e+00
8.018197504419791732e-01 1.366063566484375214e+00
8.096046737615257838e-01 1.380662686979051257e+00
8.159049406156784201e-01 1.392125324189464219e+00
8.234358530766737738e-01 1.406044757605555473e+00
8.307919387258009269e-01 1.419648295817622641e+00
8.381251180266233725e-01 1.433244207374400059e+00
8.451439451357389832e-01 1.446167098543392315e+00
8.523557076167123103e-01 1.459467062291047057e+00
8.593406739428446350e-01 1.472262386864569894e+00
8.644216017739478897e-01 1.481293629916810906e+00
8.701463649527967359e-01 1.491238306091274834e+00
8.863447917847521174e-01 1.520468771068398395e+00
9.007710149198137062e-01 1.545320721022785060e+00
9.096764689779771595e-01 1.559706804048230033e+00
9.169631702766362080e-01 1.571327118613216722e+00
9.244674603889927456e-01 1.583582124585889650e+00
9.321124539852769786e-01 1.596029692382033405e+00
9.392058557679092701e-01 1.607333971992261912e+00
9.451739098578711973e-01 1.616368784899950617e+00
9.527244143222910466e-01 1.627221015084792777e+00
9.605110143797277455e-01 1.635629634217884432e+00
9.725408031584753532e-01 1.646525544924473561e+00
9.833936210850484638e-01 1.650773284002762464e+00
9.946584373326871065e-01 1.652629318245914636e+00
1.006951022391116446e+00 1.654724173848614699e+00
1.019068113037378209e+00 1.655188986068619528e+00
1.030849201532173298e+00 1.654428176474607382e+00
1.041044755686201473e+00 1.650969691183207244e+00
1.048501378972965581e+00 1.642845680775610440e+00
1.054289808136189999e+00 1.631408011551461312e+00
1.058986424136547422e+00 1.616336678037754826e+00
1.065277660864184295e+00 1.604220071887232368e+00
1.075335915562696254e+00 1.598480053656571087e+00
1.085799905041058278e+00 1.594960565119006857e+00
1.094822694839348465e+00 1.589564687510016228e+00
1.106199900482957910e+00 1.586320560241438971e+00
1.118202188191416813e+00 1.582936117529278430e+00
1.129936798514730389e+00 1.578397873382870076e+00
1.141662633081617306e+00 1.572762875930543425e+00
1.153416511529658850e+00 1.566521816204290873e+00
1.165367987950632678e+00 1.559870296069769902e+00
1.177963285960279549e+00 1.552733327235509497e+00
1.192321478845200122e+00 1.544808444520557211e+00
1.207507378385635377e+00 1.536669728375048116e+00
1.222184290938026052e+00 1.528529523545291147e+00
1.236807917620028174e+00 1.520427015028211093e+00
1.251822888735400596e+00 1.512445216816965976e+00
1.266859719776629367e+00 1.505140973683664951e+00
1.282068612830288279e+00 1.498458386251451557e+00
1.297336489671738757e+00 1.492488842062083432e+00
1.312594331068652087e+00 1.487178310260635072e+00
1.327858127282482981e+00 1.482413855225069188e+00
1.343038079027432774e+00 1.478379878644925149e+00
1.358483471848364266e+00 1.474715289679450647e+00
1.374218804355883616e+00 1.471226928996143712e+00
1.390165917425797426e+00 1.468194861730691914e+00
1.405881469175803256e+00 1.466190535325248900e+00
1.421979864665026794e+00 1.465224236483249953e+00
1.438051740108174492e+00 1.464995960010580189e+00
1.453267937758758066e+00 1.464901697391631563e+00
1.468158320052135979e+00 1.464965595691414268e+00
1.482757167634643602e+00 1.465018424565439625e+00
1.497931634649154020e+00 1.465260620088425725e+00
1.513755257097201046e+00 1.465550379266904901e+00
1.529417479143602154e+00 1.465557827672997693e+00
1.544368451144477961e+00 1.465058316415276174e+00
1.558913410825890189e+00 1.464253907272866195e+00
1.572153093477228758e+00 1.462702470822481615e+00
1.584785475232598273e+00 1.461073155003826951e+00
1.596184506980509399e+00 1.458857214089307464e+00
1.606859414116865281e+00 1.456304152652740491e+00
1.617000295670506294e+00 1.453359477441941161e+00
1.626577996177300811e+00 1.450332961465250037e+00
1.635440101914827027e+00 1.447316344269929944e+00
1.643434589283452318e+00 1.444426532128483487e+00
1.650476807991435813e+00 1.441634939291960960e+00
1.656352206166055607e+00 1.439184994292294073e+00
1.661594941837002848e+00 1.436758263853980644e+00
1.666046405554669319e+00 1.434654042766180249e+00
1.669558566678617684e+00 1.432976847543127041e+00
1.672612163318169642e+00 1.431390464981537658e+00
1.675082342509149669e+00 1.430233334919486010e+00
1.677285702037172532e+00 1.429144361304147015e+00
1.679433980098153922e+00 1.428139685278313253e+00
1.681967386378243390e+00 1.426967131244322839e+00
1.684879821463391325e+00 1.425659025334943708e+00
1.688059107130516434e+00 1.424221560158585032e+00
1.690987108371198699e+00 1.422963233973431274e+00
1.694116858695791983e+00 1.421762949545212429e+00
1.697405443727934005e+00 1.420598864289562391e+00
1.701521379978387261e+00 1.418927155987601108e+00
1.705850271226460046e+00 1.416840663287937119e+00
1.710752572094416557e+00 1.414052010106805479e+00
1.715684471441442316e+00 1.411044488096607541e+00
1.720250919764143571e+00 1.408131348434076502e+00
1.724720005238232767e+00 1.405271753283759084e+00
1.729364740807270318e+00 1.402264885920436521e+00
1.734713887527075560e+00 1.398718483919292987e+00
1.740298375027886868e+00 1.394827513482700621e+00
1.745304423029650609e+00 1.391081525042636935e+00
1.750079236329419752e+00 1.387393082699877489e+00
1.753884854496356116e+00 1.384166125845047279e+00
1.756680685700438227e+00 1.381694554617820092e+00
1.756809734342281715e+00 1.380895692296206567e+00
1.755288256274598391e+00 1.381527354806390662e+00
1.757256307273841189e+00 1.380335522494218425e+00
1.759430429554875497e+00 1.379020524839889239e+00
1.761137983217889058e+00 1.378048577583874446e+00
1.762699020827751317e+00 1.377203746912035509e+00
1.763843798305210209e+00 1.376642777228360037e+00
1.764246196395478750e+00 1.376507675803269715e+00
1.764964129012448923e+00 1.375733923268745773e+00
1.760717656945282705e+00 1.375687108860810470e+00
1.768381502769685643e+00 1.369426515823163326e+00
1.772220704094590316e+00 1.368859726770121465e+00
1.772404192774877707e+00 1.368756278655712810e+00
1.773164147450380534e+00 1.368485828978390328e+00
1.774898537355594996e+00 1.368094743488941445e+00
1.777692531418754829e+00 1.367688741713937839e+00
1.781517366918058398e+00 1.366992559381875694e+00
1.786212957862846284e+00 1.364536215182577505e+00
1.791395285608029520e+00 1.360854499390609096e+00
1.797007739667507042e+00 1.355630093923978041e+00
1.803164597940245306e+00 1.349352349606076640e+00
1.809977019537451604e+00 1.341994481519420690e+00
1.817461324333055517e+00 1.333748352431693318e+00
1.825249067680771109e+00 1.325398357167626218e+00
1.833318675231108141e+00 1.316639099716025774e+00
1.841996816881854571e+00 1.306684183989925474e+00
1.851158555715260778e+00 1.297271294726988877e+00
1.861360648153276953e+00 1.288061660535910313e+00
1.872162828127324374e+00 1.280865292571456315e+00
1.883719087078135734e+00 1.273558753358380091e+00
1.895863199696272927e+00 1.265664563487189476e+00
1.908365614710033631e+00 1.257401761806617335e+00
1.920998893603145019e+00 1.248065175102871960e+00
1.933629717656531577e+00 1.238945451747835325e+00
1.945905574587193598e+00 1.229912946188675527e+00
1.957299713490169513e+00 1.220796933403197837e+00
1.968361532081219112e+00 1.210867627650768386e+00
1.978028451791317810e+00 1.200125657156480896e+00
1.987735158472901498e+00 1.188363870611229833e+00
1.997095940672923620e+00 1.176155966829516286e+00
2.005102494771000554e+00 1.163310089006241776e+00
2.013330741398052126e+00 1.151843658810800308e+00
2.020746167639071000e+00 1.139830073399435761e+00
2.027745077079760705e+00 1.129264817921991959e+00
2.033841720485374704e+00 1.116603024939319733e+00
2.038850861417949911e+00 1.104066560767684502e+00
2.042370445511433985e+00 1.091925883853994694e+00
2.044893710695205424e+00 1.079381578940348474e+00
2.046398324398551072e+00 1.066309363453145531e+00
2.046428606910659642e+00 1.053046562812277154e+00
2.044975993033982142e+00 1.039935556866938837e+00
2.042096078480055255e+00 1.027426825711819758e+00
2.038159222308447038e+00 1.016301185253285944e+00
2.033740709209832076e+00 1.006869663492701017e+00
2.028882254097926108e+00 9.982747711528496826e-01
2.023812667435053392e+00 9.900505316010361767e-01
2.018023137131926603e+00 9.822148283714478012e-01
2.011423590938258066e+00 9.760481078749398964e-01
2.002433843037854544e+00 9.681812140840924119e-01
1.993000438582178679e+00 9.605120249709122593e-01
1.982889327711139016e+00 9.523944977575570237e-01
1.972080456891581512e+00 9.438554423513202396e-01
1.960662608653850336e+00 9.343307622116742150e-01
1.948708692694515410e+00 9.243666682145164071e-01
1.936466215817962411e+00 9.144427335680129776e-01
1.923956560183675224e+00 9.044124819247232328e-01
1.911360027646127557e+00 8.946439652718201074e-01
1.898675004591689364e+00 8.846591780991273080e-01
1.886077616212025188e+00 8.749065521764827214e-01
1.873280288877930966e+00 8.649780671228167739e-01
1.860427487144413750e+00 8.549770112811987399e-01
1.847765388910670659e+00 8.450704822189192278e-01
1.835143586610297195e+00 8.350851500654241644e-01
1.822763639681963088e+00 8.250954979106299714e-01
1.809864528923055493e+00 8.140623394676190783e-01
1.796746946367395958e+00 8.026661481407841858e-01
1.783442366228476628e+00 7.912003099572156861e-01
1.770082827918294521e+00 7.799670740017251580e-01
1.756462027858548103e+00 7.686505155037385295e-01
1.742680873743906123e+00 7.572340390942587929e-01
1.728646417386874745e+00 7.452419180678820920e-01
1.714660191586327320e+00 7.332234692127492792e-01
1.700758809239282687e+00 7.213588519806517496e-01
1.686236898186368682e+00 7.093318608224798982e-01
1.671488982035883586e+00 6.973005347153373723e-01
1.656180864496436644e+00 6.850059792047087370e-01
1.640560291564338247e+00 6.726668584287851527e-01
1.624773243101474307e+00 6.603241362311954576e-01
1.609603298999689569e+00 6.481789485031100861e-01
1.594396214999996175e+00 6.359296321278613551e-01
1.578964449917299895e+00 6.236564021078011555e-01
1.563191826705236487e+00 6.112267570897121916e-01
1.547165803493097291e+00 5.985708264734387329e-01
1.531276759931974984e+00 5.862280389407984460e-01
1.515556597183530085e+00 5.740343867078602225e-01
1.499773358075408014e+00 5.616606362984312151e-01
1.483157115759531797e+00 5.485238952503672660e-01
1.466843572216309122e+00 5.357247333857951821e-01
1.450936536395309950e+00 5.232194080782047729e-01
1.435368578963166053e+00 5.111492594163213887e-01
1.419074148146957537e+00 4.983348481592613788e-01
1.403721741135965040e+00 4.861213106845961307e-01
1.388327832635085857e+00 4.738547237993966377e-01
1.373254934218554490e+00 4.617812867132007892e-01
1.358343808026027499e+00 4.497606249938199130e-01
1.343470021485547283e+00 4.377888802058791939e-01
1.329024512774829248e+00 4.260135760762860380e-01
1.314583885986120526e+00 4.143749378245863979e-01
1.299679312375217499e+00 4.024590034686886808e-01
1.284626015297063883e+00 3.901828222967983484e-01
1.270601860128698357e+00 3.787628501087424993e-01
1.256787066743896952e+00 3.671766979141850573e-01
1.243337507671361308e+00 3.563804265079055233e-01
1.229896857151434597e+00 3.453737861649783802e-01
1.218869789978055618e+00 3.364593626114806835e-01
1.208251734864403515e+00 3.280714728282666526e-01
1.197950277299911104e+00 3.194928016185216157e-01
1.186689027206358604e+00 3.109060951291052755e-01
1.175433395844469597e+00 3.005801185064315151e-01
1.165108357147745188e+00 2.908821311936327092e-01
1.154206624052602326e+00 2.810700287087287697e-01
1.141855531518483957e+00 2.720280394909123101e-01
1.125024280065004101e+00 2.598207439652823747e-01
1.115830371351603345e+00 2.536271544153462232e-01
1.105857937978808492e+00 2.474870105259672770e-01
1.092413262949517350e+00 2.391927447957316599e-01
1.079035585297894562e+00 2.298397107300833853e-01
1.067048354549571920e+00 2.202813780650385023e-01
1.056781151211201086e+00 2.109796707204413813e-01
1.047700827084325548e+00 2.017013766039973954e-01
1.038820470248657646e+00 1.934571078512719311e-01
1.029256698142411386e+00 1.853242848989992142e-01


==> figures/urban17imu.txt <==
x	y
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
-4.570550180069710394e-08 -2.255200001658405514e-07
-5.672424351198826189e-07 -4.003301342245812626e-06
-3.290400155973308522e-07 -4.912028523236347565e-06
-3.290400155973308522e-07 -4.912028523236347565e-06
-3.290400155973308522e-07 -4.912028523236347565e-06
-3.290400155973308522e-07 -4.912028523236347565e-06
-3.290400155973308522e-07 -4.912028523236347565e-06
-3.290400155973308522e-07 -4.912028523236347565e-06
-3.290400155973308522e-07 -4.912028523236347565e-06
-3.290400155973308522e-07 -4.912028523236347565e-06
-3.290400155973308522e-07 -4.912028523236347565e-06
-3.290400155973308522e-07 -4.912028523236347565e-06
-3.290400155973308522e-07 -4.912028523236347565e-06
-3.290400155973308522e-07 -4.912028523236347565e-06
-3.290400155973308522e-07 -4.912028523236347565e-06
-3.290400155973308522e-07 -4.912028523236347565e-06
-3.290400155973308522e-07 -4.912028523236347565e-06
-3.290400155973308522e-07 -4.912028523236347565e-06
-4.580399535237241138e-06 -1.029679807061894373e-06
-2.361757556942619492e-04 2.972176269118302931e-04
-1.031932372862191154e-03 1.354739322233117346e-03
-2.533731328528212017e-03 3.365971174245435075e-03
-4.680543638627250591e-03 6.269168157581384883e-03
-7.202207431539877150e-03 9.673719048483332694e-03
-9.940013369724260903e-03 1.340426800287109789e-02
-1.288783667479418901e-02 1.756362253146429367e-02
-1.600513362464219685e-02 2.206976993261472800e-02
-1.904268249798438117e-02 2.659794373423566768e-02
-2.254416117688880228e-02 3.136992626809259610e-02
-2.660107029820172123e-02 3.658388837120433307e-02
-3.102327512669379034e-02 4.227218863563932810e-02
-3.581750747391645312e-02 4.848992258005278833e-02
-4.096281487801941429e-02 5.518422492369049609e-02
-4.629340620707705217e-02 6.227482147748058389e-02
-5.134160364860598097e-02 6.916456606147081132e-02
-5.601689982324385697e-02 7.560355091079376533e-02
-6.028791261948925756e-02 8.153454787833788742e-02
-6.413060826296906880e-02 8.701106898083382779e-02
-6.774859825054860285e-02 9.239282042899558955e-02
-7.185484391304411411e-02 9.870489820248221080e-02
-7.592775627323840315e-02 1.052038578866410778e-01
-7.924528185555142212e-02 1.107436612744281679e-01
-8.187302812188000656e-02 1.154371087690417436e-01
-8.359365513191317765e-02 1.190342741639846824e-01
-8.429254863624438543e-02 1.212130439055345704e-01
-8.437017235653497538e-02 1.225714919486482618e-01
-8.396002126210493077e-02 1.232028083953399383e-01
-8.313822905475745650e-02 1.231560528010307437e-01
-8.234419845245033454e-02 1.233109024328422759e-01
-8.185453378326826290e-02 1.242207959416230384e-01
-8.149700845285784423e-02 1.255558982610344987e-01
-8.117361132840308913e-02 1.272722506609141324e-01
-8.070760180083191848e-02 1.291032561150654567e-01
-8.021152787469833234e-02 1.314491856147922966e-01
-7.946959422358998437e-02 1.340699756089865913e-01
-7.828969009278693991e-02 1.371496167044892744e-01
-7.647436446586534931e-02 1.405354732569627230e-01
-7.387954874937684158e-02 1.439402054816289467e-01
-7.075474553299181124e-02 1.471353366329594681e-01
-6.719345290186017061e-02 1.500464075895565907e-01
-6.326794668055815696e-02 1.525119999577456420e-01
-5.951168981075994485e-02 1.540779970351877637e-01
-5.666258571713291697e-02 1.545608570747630528e-01
-5.440629740032727063e-02 1.544639740613835410e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.417435889783606823e-02 1.544552967653334830e-01
-5.219867018947302317e-02 1.545424696027676570e-01
-4.842061444499842077e-02 1.555576183004016566e-01
-4.296697550556890371e-02 1.578062037366664005e-01
-3.594891059845166381e-02 1.610734589489203339e-01
-2.752649519197550645e-02 1.651522282198106817e-01
-1.796832354948875443e-02 1.699705652963851565e-01
-7.529012481298813161e-03 1.754360347878324011e-01
3.236163192587345611e-03 1.811464512159680351e-01
1.387984145526212007e-02 1.867418088238060048e-01
2.439111536740403222e-02 1.921744366141657223e-01
3.467728111926630247e-02 1.973316624492925386e-01
4.466636184728222519e-02 2.021302401122072046e-01
5.424589010325488875e-02 2.065956086521562318e-01
6.348330486163070163e-02 2.107668588851740743e-01
7.232057012793534356e-02 2.145905099106287239e-01
8.095417661239127927e-02 2.182070622240762370e-01
8.985353109490590295e-02 2.219700167281198899e-01
9.913918637676308321e-02 2.259702167472608381e-01
1.087302779464256602e-01 2.301461882148347071e-01
1.185808772936449013e-01 2.344222348826560665e-01
1.287882658407429604e-01 2.389117867670703388e-01
1.393465846238654549e-01 2.435630506141007734e-01
1.501180941205587926e-01 2.483298996838995965e-01
1.610631905826021282e-01 2.531681396454658062e-01
1.720490169850345252e-01 2.579536129248279908e-01
1.834026665403880318e-01 2.629077225374035209e-01
1.947949782686659026e-01 2.678261260747688000e-01
2.058293340944948313e-01 2.724396611284076175e-01
2.160654578094778067e-01 2.764247448383222450e-01
2.256905784152733185e-01 2.799073666895505186e-01
2.356978592197135347e-01 2.834355107395759577e-01
2.463286158898428946e-01 2.870753199726767124e-01
2.575213428091996937e-01 2.907980128582385859e-01
2.690471403465927724e-01 2.946445095952137661e-01
2.805498081801686694e-01 2.985144912658289629e-01
2.920239812023684434e-01 3.026095393532889366e-01
3.039988095033279158e-01 3.072642048611716192e-01
3.162305949348696021e-01 3.122195100582424443e-01
3.287966313606501823e-01 3.173647415173289077e-01
3.417873727954458540e-01 3.227589182904262999e-01
3.550687129673077425e-01 3.284026783378785064e-01
3.686764259242637509e-01 3.342931317162334270e-01
3.825198038197923922e-01 3.403446343151048104e-01
3.963943332958210775e-01 3.462662738978718457e-01
4.104075639190348235e-01 3.521197565824907838e-01
4.247410451394679765e-01 3.580540990907531418e-01
4.394793879804768655e-01 3.643086513168828922e-01
4.546630748465407268e-01 3.708808892277342117e-01
4.700691323486682061e-01 3.774838675995415005e-01
4.856473277889398754e-01 3.840854669458948489e-01
5.011737448094343295e-01 3.904309259505909790e-01
5.166123440710093107e-01 3.964749387018666194e-01
5.319499748704771269e-01 4.022554336473436187e-01
5.472491970660323668e-01 4.077659282778384187e-01
5.624037982377148026e-01 4.130111323728782868e-01
5.774216532673884794e-01 4.179386746614314752e-01
5.922103849097485329e-01 4.224766803112041669e-01
6.067496498463970100e-01 4.266566210897480560e-01
6.214387397466291096e-01 4.307285140858853612e-01
6.364567201739400604e-01 4.347616442628641775e-01
6.514251287495056442e-01 4.384549001135907842e-01
6.661811462789358762e-01 4.415405740314258809e-01
6.810484246775472261e-01 4.439023113254778052e-01
6.964649368427828779e-01 4.451348588942425910e-01
7.125151226252398606e-01 4.450001168310516730e-01
7.290225073675346001e-01 4.436069881276595850e-01
7.459742810439486949e-01 4.412947659461846639e-01
7.634203976001036063e-01 4.384832709578400656e-01
7.813514413637496769e-01 4.356919551781201494e-01
7.993061758432927766e-01 4.330799983698773170e-01
8.170715406836845940e-01 4.305659018462501542e-01
8.345054745024688136e-01 4.283734238139190742e-01
8.509431899946966471e-01 4.266502071649219130e-01
8.669076061555857082e-01 4.253218764968585419e-01
8.827836436105320761e-01 4.242236575335878723e-01
8.981744064094692170e-01 4.233023918211008541e-01
9.128193869785257153e-01 4.225051096249272109e-01
9.267489633494858658e-01 4.218549171954039112e-01
9.400682249091346643e-01 4.214051871779868064e-01
9.530682073195152482e-01 4.210777772026021437e-01
9.660314156309105504e-01 4.207909863246942495e-01
9.788216665413513873e-01 4.206190125648765488e-01
9.912387944772311776e-01 4.206467398132632263e-01
1.003217599583362762e+00 4.209167616464788986e-01
1.004889711029164134e+00 4.209615521521962167e-01
1.004889711029164134e+00 4.209615521521962167e-01
1.004889711029164134e+00 4.209615521521962167e-01
1.004889711029164134e+00 4.209615521521962167e-01
1.004889711029164134e+00 4.209615521521962167e-01
1.004889711029164134e+00 4.209615521521962167e-01
1.004889711029164134e+00 4.209615521521962167e-01
1.004889711029164134e+00 4.209615521521962167e-01
1.004889711029164134e+00 4.209615521521962167e-01
1.004889711029164134e+00 4.209615521521962167e-01
1.004889711029164134e+00 4.209615521521962167e-01
1.004889711029164134e+00 4.209615521521962167e-01
1.004889711029164134e+00 4.209615521521962167e-01
1.004889711029164134e+00 4.209615521521962167e-01
1.004889711029164134e+00 4.209615521521962167e-01
1.004889711029164134e+00 4.209615521521962167e-01
1.004889711029164134e+00 4.209615521521962167e-01
1.010196479891127153e+00 4.210874685719076527e-01
1.022850406770954290e+00 4.211643643816834204e-01
1.036218641265348683e+00 4.209876585462399290e-01
1.049861850841585564e+00 4.207573913841781144e-01
1.063460800263525963e+00 4.206087910688720011e-01
1.076750556719171303e+00 4.206469703895058254e-01
1.089840142677575452e+00 4.208217958518099544e-01
1.103523606129156898e+00 4.208179786986265269e-01
1.118073048309154771e+00 4.205152786813862176e-01
1.133319801035125751e+00 4.199847905981642926e-01
1.149498740451128320e+00 4.191270358148653785e-01
1.166684139466015679e+00 4.179373403061738546e-01
1.184948056556798024e+00 4.164303983527066766e-01
1.204201808553689190e+00 4.146154442210296387e-01
1.224393559500778439e+00 4.124985459486064099e-01
1.245457257559394515e+00 4.101135510366049064e-01
1.267345517630418028e+00 4.074630280203164201e-01
1.289963759528420573e+00 4.045841991135157856e-01
1.312840666608508400e+00 4.016712382015162341e-01
1.336045776778155725e+00 3.987099639046186028e-01
1.359688569021097582e+00 3.956479090519992581e-01
1.383555080230103984e+00 3.925866897179508541e-01
1.407762660687984502e+00 3.894883388976360661e-01
1.432103298817744674e+00 3.863819805007126518e-01
1.456845095433756843e+00 3.830859417772170539e-01
1.482181814443154000e+00 3.796905095859681167e-01
1.507995029224433292e+00 3.761078079550849718e-01
1.534461068978845599e+00 3.723151496100006175e-01
1.561633945032076420e+00 3.684371799343328924e-01
1.589486640178880528e+00 3.644243078441833372e-01
1.617931260818577410e+00 3.602069952698439548e-01
1.646963536674928008e+00 3.558774325804257010e-01
1.676515220305487164e+00 3.514878408257965936e-01
1.706520264032593825e+00 3.469535410052326796e-01
1.736908163656732063e+00 3.421885347069451022e-01
1.767696966984893869e+00 3.373454512748171319e-01
1.798731485967508315e+00 3.324249588664739408e-01
1.829915063582323587e+00 3.273448336512794765e-01
1.861178630396089551e+00 3.221483239936975274e-01
1.892384838126576652e+00 3.169840745130736437e-01
1.923505698832666866e+00 3.118980561458822853e-01
1.954704350815825276e+00 3.067951996618098476e-01
1.986302628208349130e+00 3.013952894862003129e-01
2.018189120086824939e+00 2.958482297344901535e-01
2.049971712997455064e+00 2.903591800105947973e-01
2.081097516280231208e+00 2.848112322412624797e-01
2.111911361763955330e+00 2.787649506164536217e-01
2.142887833794619112e+00 2.718115308288170384e-01
2.173970794960341291e+00 2.641267621553136657e-01
2.205622418658948813e+00 2.566939727948453487e-01
2.238247043253271062e+00 2.501683759111225647e-01
2.271697043257259629e+00 2.442236939509169480e-01
2.305480805396783683e+00 2.382848749438825908e-01
2.339138597890646487e+00 2.323492880338402788e-01
2.372453219900096499e+00 2.265921242297735672e-01
2.405419629712644891e+00 2.211828607060683516e-01
2.438142978865437627e+00 2.160545383484862025e-01
2.470580759394366055e+00 2.112145933930560104e-01
2.503024216955152426e+00 2.064966643691631132e-01
2.535538640118832010e+00 2.019684397794168362e-01
2.567725031367990685e+00 1.978277954977590014e-01
2.599410748243160096e+00 1.941134548121712655e-01
2.630599807405740620e+00 1.908879719748915182e-01
2.661342504428741762e+00 1.881167459947916676e-01
2.691482635000964407e+00 1.858981627136930548e-01
2.720570692733097484e+00 1.844827640906410715e-01
2.748797877788445199e+00 1.837367729272764705e-01
2.776519798189820420e+00 1.834604386814161214e-01
2.803966430165133250e+00 1.835201823561702361e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.817757388883891601e+00 1.835730058652839669e-01
2.833323001232866289e+00 1.836099576663912381e-01
2.861593547936166271e+00 1.835212848844930689e-01
2.890589797300876729e+00 1.831664677764474614e-01
2.920031731540979614e+00 1.827236901322826512e-01
2.949633504013327467e+00 1.823594659464650991e-01
2.979225303764002852e+00 1.821660377131890107e-01
3.009017803941948177e+00 1.820200773012732864e-01
3.038963819730533533e+00 1.819501802191318962e-01
3.069075705631719497e+00 1.819462910611771289e-01
3.099367685770118896e+00 1.819998408077315444e-01
3.125261073520974264e+00 1.820914065913584734e-01
3.125261073520974264e+00 1.820914065913584734e-01
3.125261073520974264e+00 1.820914065913584734e-01
3.125261073520974264e+00 1.820914065913584734e-01
3.125261073520974264e+00 1.820914065913584734e-01
3.125261073520974264e+00 1.820914065913584734e-01
3.125261073520974264e+00 1.820914065913584734e-01
3.125261073520974264e+00 1.820914065913584734e-01
3.125261073520974264e+00 1.820914065913584734e-01
3.125261073520974264e+00 1.820914065913584734e-01
3.125261073520974264e+00 1.820914065913584734e-01
3.125261073520974264e+00 1.820914065913584734e-01
3.127403368906906511e+00 1.820985760443515900e-01
3.158550971196258939e+00 1.819766191608141459e-01
3.190957450029914266e+00 1.813064580558448324e-01
3.224696159167922627e+00 1.800299507732190385e-01
3.259512177375793573e+00 1.783160769583618244e-01
3.295451744878329592e+00 1.761522123397942508e-01
3.332502086603081004e+00 1.735103372696060742e-01
3.370683811673771846e+00 1.704720312522714776e-01
3.410094044067403463e+00 1.674404669139389623e-01
3.450841950035492545e+00 1.649971524251362676e-01
3.492762217113705603e+00 1.635944966607373596e-01
3.535400686512510493e+00 1.637955863903556575e-01
3.578220151418096240e+00 1.658561478383453192e-01
3.621248310763145462e+00 1.695516492438850220e-01
3.664345464142279241e+00 1.743396570103961374e-01
3.707669660743215800e+00 1.799017471612769370e-01
3.751491375030763020e+00 1.860895992281282052e-01
3.795901164404822836e+00 1.928490863279342937e-01
3.841107548092781432e+00 2.001315118008678562e-01
3.887266518482818789e+00 2.077286867777665413e-01
3.934425829268131114e+00 2.156676542918824213e-01
3.982647892684361590e+00 2.239367146008650333e-01
4.031573545248170909e+00 2.327690817270946233e-01
4.081031610964092948e+00 2.423047832374433108e-01
4.131107734968145095e+00 2.523992075550864356e-01
4.181808144952619877e+00 2.628995718078912525e-01
4.232979692313434406e+00 2.736113033584424703e-01
4.284797925989067835e+00 2.845371778236535087e-01
4.337155642601511651e+00 2.958267549551469311e-01
4.389880867913057649e+00 3.072426366685220289e-01
4.442882818443547599e+00 3.186772254914235214e-01
4.496253795259097075e+00 3.300905858025823814e-01
4.550150707283172835e+00 3.416941944085009064e-01
4.604430692214456222e+00 3.535281278694132334e-01
4.659196515958552887e+00 3.656068401223834807e-01
4.714258528215898636e+00 3.776783129999161659e-01
4.769375066019631682e+00 3.896160648751264555e-01
4.824643309890477738e+00 4.014343905495626474e-01
4.880426799332139076e+00 4.134657780790414461e-01
4.936700061782924642e+00 4.258054982201374683e-01
4.993157585783293051e+00 4.381728517737414341e-01
5.050221702565398374e+00 4.508076148854612275e-01
5.107980418648611298e+00 4.637344424625269301e-01
5.166335383865963138e+00 4.769433787682352821e-01
5.225019697264495555e+00 4.903289672577283431e-01
5.283791438827463161e+00 5.035765292494396306e-01
5.342654737272328092e+00 5.166409216293103013e-01
5.401617094515805739e+00 5.295486230429641283e-01
5.460952350062932226e+00 5.425575494883222438e-01
5.520759439497307852e+00 5.558122850467995812e-01
5.580985520273006983e+00 5.691377095796302799e-01
5.641799205448193355e+00 5.826770106616993017e-01
5.703088567073926640e+00 5.964418353086201607e-01
5.764727879920029885e+00 6.103167586817581647e-01
5.826545635971168480e+00 6.241551891159927701e-01
5.888729211948054321e+00 6.381580021070167863e-01
5.951069834567022987e+00 6.520898818705573863e-01
6.013822275900350789e+00 6.660449399001853177e-01
6.077212346759030659e+00 6.802521389126013895e-01
6.140851255799016251e+00 6.944649566845365607e-01
6.204755691425433817e+00 7.086970890971890924e-01
6.269018161134312095e+00 7.230602711315166076e-01
6.333562251683486188e+00 7.374652641671000097e-01
6.398380248240853163e+00 7.518984077151945611e-01
6.463662045120408095e+00 7.663853396745903268e-01
6.529437695717488666e+00 7.811294327042718200e-01
6.595505919452101296e+00 7.959674776381455708e-01
6.661958650723239117e+00 8.108024533427379277e-01
6.728557733466154822e+00 8.255513472366792227e-01
6.795331923220747861e+00 8.402281439539467378e-01
6.862264210579870571e+00 8.548265348163114341e-01
6.929443903282354711e+00 8.694822381611492235e-01
6.996997745527678170e+00 8.842442143047051228e-01
7.065031295207944595e+00 8.990828274887734395e-01
7.133398250733079315e+00 9.139731260774697219e-01
7.202017719688310393e+00 9.288333663569905418e-01
7.271239905194716968e+00 9.439621839412096760e-01
7.340766309243671017e+00 9.591320347067745500e-01
7.410711940170350509e+00 9.744445088456740178e-01
7.480905360448835140e+00 9.896772268875883016e-01
7.551253082346696566e+00 1.004852197973673533e+00
7.621636987140738562e+00 1.019906843826660303e+00
7.692149500501206383e+00 1.034776481396611603e+00
7.762851191159431785e+00 1.049523865097788944e+00
7.833704267121206044e+00 1.064174987504914682e+00
7.904996931923167658e+00 1.078969196067779190e+00
7.977084993336163166e+00 1.094152217112406511e+00
8.050070400942036741e+00 1.109851851557302371e+00
8.124141552079970907e+00 1.126261168783905253e+00
8.199384994766534263e+00 1.143357352026459495e+00
8.275641416206569900e+00 1.160864486557936504e+00
8.352186550484139715e+00 1.178152714639957521e+00
8.428804790426273286e+00 1.194856291344776000e+00
8.505410677467848402e+00 1.210987799261530107e+00
8.581678640028707505e+00 1.226716140724282145e+00
8.657431064257677278e+00 1.242091315750517566e+00
8.732106670272139937e+00 1.256834238930516268e+00
8.806054092003796185e+00 1.270986695440397440e+00
8.879498036218276269e+00 1.284636384829883182e+00
8.952460571844746084e+00 1.297660642009331955e+00
9.025411233040818715e+00 1.310199416064044886e+00
9.098616507201885639e+00 1.322015628542245080e+00
9.172088539401562102e+00 1.332476731208580123e+00
9.246083838393813537e+00 1.341394708389907597e+00
9.320947512460822537e+00 1.348798663019302957e+00
9.396421682049606261e+00 1.354389789500362262e+00
9.472074680446301187e+00 1.357990252517106367e+00
9.547229014753416010e+00 1.359690126034633462e+00
9.621423806359043596e+00 1.359942138678865708e+00
9.694407306223402188e+00 1.359070772428821794e+00
9.766127904898109335e+00 1.357405036625379147e+00
9.836472600462762728e+00 1.355455074524976933e+00
9.905250805431245809e+00 1.353209224372210695e+00
9.972167087915497774e+00 1.351142533327506001e+00
1.003745133029778280e+01 1.350203329356697513e+00
1.010146235319166585e+01 1.350862995946811473e+00
1.016451823018452316e+01 1.353405911434838682e+00
1.022712904279745239e+01 1.358077545201875846e+00
1.029102208201643620e+01 1.364740303789240938e+00
1.035758669960091360e+01 1.372368889522668445e+00
1.042701699021326611e+01 1.379979066726522818e+00
1.049863049379437641e+01 1.387323671672079595e+00
1.057179496195716162e+01 1.394414637542400692e+00
1.064531562209928417e+01 1.401520815048011626e+00
1.071876371949543305e+01 1.408760857938235578e+00
1.079193037150364987e+01 1.416220307723286886e+00
1.086496533454093161e+01 1.423900522968328586e+00
1.093834276996122412e+01 1.431687230295640489e+00
1.101229939454317552e+01 1.439494688033126746e+00
1.108666922480751893e+01 1.447378422555250177e+00
1.116116044427307941e+01 1.455449164707590448e+00
1.123579235776153595e+01 1.463706271923604030e+00
1.131094424267294229e+01 1.471999479655622833e+00
1.138684121096112278e+01 1.480181546745437782e+00
1.146345363191227484e+01 1.488254813797061704e+00
1.154054383316762689e+01 1.496362300260663192e+00
1.161783270670032486e+01 1.504682727933060793e+00
1.169527686612157957e+01 1.513271283551144597e+00
1.177285508124476543e+01 1.522167404946899394e+00
1.185085216299651023e+01 1.531264979047441521e+00
1.192976765500539393e+01 1.540091903830344888e+00
1.200917358224462639e+01 1.548975122544205218e+00
1.208852362242518197e+01 1.558594969624031989e+00
1.216788298034263782e+01 1.569118759406531671e+00
1.224739630882140773e+01 1.580496530333282301e+00
1.232683940720203175e+01 1.593005844243825075e+00
1.240607606692000608e+01 1.606822313759741938e+00
1.248527487035238970e+01 1.621794517611305775e+00
1.256448368653905767e+01 1.637716349254480841e+00
1.264369565505164061e+01 1.654359514040022461e+00
1.272304382532120570e+01 1.671425746159316050e+00
1.280277701962712555e+01 1.688641033214937970e+00
1.288323193163276947e+01 1.705561654187844223e+00
1.296430263130213234e+01 1.722609977736658582e+00
1.304609654937291552e+01 1.740042241040632653e+00
1.312909369225005207e+01 1.757913417779880305e+00
1.321345017554886070e+01 1.776237826148278964e+00
1.329939174411790326e+01 1.794904212587726366e+00
1.338744428738823089e+01 1.813439192607070094e+00
1.347778609240975101e+01 1.831450739858821786e+00
1.357032100067906910e+01 1.848611545397457867e+00
1.366492306820361158e+01 1.864710865453513389e+00
1.376145379352358056e+01 1.879442713858104685e+00
1.385981204573099390e+01 1.892562423991439369e+00
1.395943119461936632e+01 1.903715423577539090e+00
1.405966061432067349e+01 1.912719446553805547e+00
1.416037690145398997e+01 1.919515262146440859e+00
1.426074449484033657e+01 1.924123898339744621e+00
1.436011893547850704e+01 1.926773532840690750e+00
1.445804465759561097e+01 1.927811673009079518e+00
1.455409272143066701e+01 1.927891754047201811e+00
1.464813031526837506e+01 1.927644884117008184e+00
1.474034155616109310e+01 1.928127804275830304e+00
1.483136126664762600e+01 1.929905755610625384e+00
1.492132427688737373e+01 1.932297345039942771e+00
1.501028653033667837e+01 1.934963972724272230e+00
1.509806279275146146e+01 1.938216967060533369e+00
1.518518046311912073e+01 1.941725793433476621e+00
1.527187452626545117e+01 1.945079795708624548e+00
1.535833157047964725e+01 1.947940693556113434e+00
1.544469446516836086e+01 1.950077560556829237e+00
1.553089044417775355e+01 1.951583833421995040e+00
1.561694995147510490e+01 1.952399541193202914e+00
1.570280235215786035e+01 1.952651910569837668e+00
1.578839581696182215e+01 1.952488830501732053e+00
1.587382838038757349e+01 1.951823713642559133e+00
1.595907526943840438e+01 1.950707723640428881e+00
1.604410833114727453e+01 1.949258123092961759e+00
1.612899451483906788e+01 1.947391640524934298e+00
1.621372913930117221e+01 1.945158962599225161e+00
1.629841881148827909e+01 1.942479544141513026e+00
1.638307020955567239e+01 1.939381672491999442e+00
1.646767894934879095e+01 1.935959218975382923e+00
1.655219169859866213e+01 1.932348481958279240e+00
1.663679789610748472e+01 1.928337760542005341e+00
1.672152931198540315e+01 1.923905547114671100e+00
1.680687682642208358e+01 1.919678529713773507e+00
1.689306272156064992e+01 1.915846556134176204e+00
1.698007564257819979e+01 1.912254909191439367e+00
1.706790713216343747e+01 1.908885148427232892e+00
1.715649692402729087e+01 1.905795965550977522e+00
1.724581162309600302e+01 1.903017257341418578e+00
1.733587175334832153e+01 1.900487774093793991e+00
1.742676072770720808e+01 1.898097852425805643e+00
1.751849922745024912e+01 1.895852004118683265e+00
1.761090627649415907e+01 1.893844768193264638e+00
1.770395168657556439e+01 1.891988326991202340e+00
1.779772838561262915e+01 1.890386917681450729e+00
1.789222685343533215e+01 1.889015421252723703e+00
1.798747692735387460e+01 1.887857973944986556e+00
1.808343053341543794e+01 1.886897216682123402e+00
1.817969894247934093e+01 1.886071475273802145e+00
1.827565683725810786e+01 1.885298072618721843e+00
1.837161705835534775e+01 1.884475537110999355e+00
1.846836315646105575e+01 1.883519254453710934e+00
1.856602338135209251e+01 1.882508021825996858e+00
1.866450828323781863e+01 1.881514943154444675e+00
1.876374376425658141e+01 1.880662627889417404e+00
1.886364407172854385e+01 1.880054338406507375e+00
1.896427078674679123e+01 1.879589413392542818e+00
1.906558597235983754e+01 1.879312087140169618e+00
1.916758458327123193e+01 1.879196193083304323e+00
1.927030827835238469e+01 1.879209679623777829e+00
1.937371864544531519e+01 1.879365508325190781e+00
1.947746647613024606e+01 1.879427775317585203e+00
1.958146100247263277e+01 1.879448014321048799e+00
1.968591963159489211e+01 1.879363976060999475e+00
1.979103987202801562e+01 1.879449311379683296e+00
1.989676135515220778e+01 1.879581380496811560e+00
2.000312274685321157e+01 1.879832897762449218e+00
2.011014209142567921e+01 1.880319269971068463e+00
2.021782255535966399e+01 1.881046190481263647e+00
2.032625501079274954e+01 1.881891150785529598e+00
2.043544086228846623e+01 1.882861944417429712e+00
2.054535271495720039e+01 1.883979372485390158e+00
2.065596147031883589e+01 1.885302547557339947e+00
2.076735132153314467e+01 1.886813619453774793e+00
2.087965069552029007e+01 1.888637284240772152e+00
2.099319394678072115e+01 1.891018138892252010e+00
2.110790968805605772e+01 1.893945008816981801e+00
2.122352871625749415e+01 1.897279347583501030e+00
2.133986615512644391e+01 1.900862562200549721e+00
2.145700108213754476e+01 1.904714392695977754e+00
2.157484502116351877e+01 1.908892113019591941e+00
2.169346071047908353e+01 1.913808048517148697e+00
2.181338853464099259e+01 1.919641639156626223e+00
2.193467232902804653e+01 1.926140143741162492e+00
2.205718207532273567e+01 1.932999338732119821e+00
2.218101449736159836e+01 1.940189550045247291e+00
2.230653974760759084e+01 1.948055640965047353e+00
2.243380700503211500e+01 1.956649071242313465e+00
2.256241795618414869e+01 1.965769307448888448e+00
2.269239096702612102e+01 1.975411425641020013e+00
2.282335905034747725e+01 1.985368245258111841e+00
2.295478754878467953e+01 1.995272164215260435e+00
2.308634743623205310e+01 2.004962995023947592e+00
2.321822518889713649e+01 2.014601032022188765e+00
2.335092197056142993e+01 2.024549215755411247e+00
2.348425861842894591e+01 2.034679220928255816e+00
2.361809667246680533e+01 2.044936889498595090e+00
2.375200021323946942e+01 2.055133032374330426e+00
2.388586679103137556e+01 2.065341213743762339e+00
2.402006332790974241e+01 2.075745349976870990e+00
2.415474347422265566e+01 2.086356436619601240e+00
2.429027237475353118e+01 2.097222483790799341e+00
2.442675912386325265e+01 2.108317196512381031e+00
2.456405721210623838e+01 2.119609094902972224e+00
2.470223769360191568e+01 2.131010158689269129e+00
2.484107426643705097e+01 2.142514201278271635e+00
2.498008310485633032e+01 2.154025227950227883e+00
2.511918274204006352e+01 2.165504814942989409e+00
2.525854951464965481e+01 2.176998588219928976e+00
2.539854786978996515e+01 2.188622243077920082e+00
2.553920738087573739e+01 2.200370352182631439e+00
2.568051965640721690e+01 2.212230104006263964e+00
2.582227526614850532e+01 2.224205385368108079e+00
2.596452772583322144e+01 2.236320988791527409e+00
2.610715391441622657e+01 2.248556889412921755e+00
2.625040214946879047e+01 2.260905518728111741e+00
2.639478193450448984e+01 2.273309150186165972e+00
2.654014089652697095e+01 2.285737615935468980e+00
2.668649501970332949e+01 2.298168012039722097e+00
2.683378162772020659e+01 2.310581444556171871e+00
2.698195404749433024e+01 2.322974280594599872e+00
2.713062290057218107e+01 2.335399549816279841e+00
2.727946130716570750e+01 2.347932792614624287e+00
2.742845062368940745e+01 2.360582426538313516e+00
2.757781737544449996e+01 2.373328674246280467e+00
2.772761687454595148e+01 2.386207694617629826e+00
2.787774054372640364e+01 2.399291612245786354e+00
2.802814756977195287e+01 2.412722764063170988e+00
2.817890628604035896e+01 2.426486343827358727e+00
2.832982261949254266e+01 2.440583729884566289e+00
2.848117749064758897e+01 2.454804206038077918e+00
2.863354647486536564e+01 2.468806747567900750e+00
2.878691186223458942e+01 2.482520242578284186e+00
2.894103429601784327e+01 2.496066639996096015e+00
2.909591829306672395e+01 2.509440057369772603e+00
2.925230325840127676e+01 2.522263084091815433e+00
2.941044617780422499e+01 2.534419260866937140e+00
2.955057923292304878e+01 2.544831571597914621e+00
2.964157143012743845e+01 2.551574087905789323e+00
2.964157143012743845e+01 2.551574087905789323e+00
2.964157143012743845e+01 2.551574087905789323e+00
2.964157143012743845e+01 2.551574087905789323e+00
2.964157143012743845e+01 2.551574087905789323e+00
2.964157143012743845e+01 2.551574087905789323e+00
2.964157143012743845e+01 2.551574087905789323e+00
2.964157143012743845e+01 2.551574087905789323e+00
2.964157143012743845e+01 2.551574087905789323e+00
2.964157143012743845e+01 2.551574087905789323e+00
2.964157143012743845e+01 2.551574087905789323e+00
2.964157143012743845e+01 2.551574087905789323e+00
2.964157143012743845e+01 2.551574087905789323e+00
2.964157143012743845e+01 2.551574087905789323e+00
2.964157143012743845e+01 2.551574087905789323e+00
2.964157143012743845e+01 2.551574087905789323e+00
2.964157143012743845e+01 2.551574087905789323e+00
2.976621766392078783e+01 2.560871868952744990e+00
2.992582152078141888e+01 2.572995980010294392e+00
3.008562363877980061e+01 2.584899371533979640e+00
3.024558360727596451e+01 2.596600815214284541e+00
3.040538780867252200e+01 2.608485894908711966e+00
3.056530580291842014e+01 2.620951811779938190e+00
3.072598975035370827e+01 2.633683737424832749e+00
3.088790082556982952e+01 2.646210978493268140e+00
3.105127018173905995e+01 2.658243237554053451e+00
3.121571641301899191e+01 2.669947933426816356e+00
3.131803674614269539e+01 2.677139311856074677e+00
3.134116905270341391e+01 2.678762268709855121e+00
3.134116905270341391e+01 2.678762268709855121e+00
3.149326273955907851e+01 2.689524864446614316e+00
3.165831587710488648e+01 2.701640106940156993e+00
3.182309350592972663e+01 2.714177422931744577e+00
3.198824478771424040e+01 2.726759313987462630e+00
3.215417266206988245e+01 2.739185823149305143e+00
3.232073983426104746e+01 2.751538832913617671e+00
3.248728716203770972e+01 2.764195070608941318e+00
3.265375390080546225e+01 2.777187866676325445e+00
3.282022893314942280e+01 2.790502300421492166e+00
3.298671481556551299e+01 2.804159585060010507e+00
3.315323023300455674e+01 2.818160530309001377e+00
3.331996523148708178e+01 2.832418832342606940e+00
3.348734767765747478e+01 2.846707650271898427e+00
3.365499035410088169e+01 2.861165925806445909e+00
3.382269930488106269e+01 2.875796668023499425e+00
3.399059835852712297e+01 2.890545502796433297e+00
3.415893968906940614e+01 2.905246513138927344e+00
3.432758026924771855e+01 2.920046524263355536e+00
3.449688937212378903e+01 2.934766656437383769e+00
3.466704666147978031e+01 2.949320453889371585e+00
3.483758185952005704e+01 2.963950931660290777e+00
3.500824272675799875e+01 2.978715672339643294e+00
3.517928341427203520e+01 2.993471145906374531e+00
3.535062723539662244e+01 3.008292689523972996e+00
3.552251200482723448e+01 3.023078341785857326e+00
3.569500106167899389e+01 3.037784219447854372e+00
3.586867128850060737e+01 3.052169006279867425e+00
3.604384568762240804e+01 3.066249675529935548e+00
3.622027553003802325e+01 3.080099178406662030e+00
3.639787050573353611e+01 3.093631496067382969e+00
3.657642761741298898e+01 3.106956555671281262e+00
3.675618065993082695e+01 3.119777638181153723e+00
3.693732868427882465e+01 3.131878584644293362e+00
3.711957587826837823e+01 3.143568108242490222e+00
3.730283321594641421e+01 3.154961944901059745e+00
3.748605210322087089e+01 3.166641006948114345e+00
3.766910971580905709e+01 3.178660036926344024e+00
3.785210477672789864e+01 3.190936858208629268e+00
3.803585107095079820e+01 3.203037862894924981e+00
3.822010790638903899e+01 3.215079627709663601e+00
3.840437386564047273e+01 3.227302579971739416e+00
3.858869720256068092e+01 3.239695154762262330e+00
3.877313950291784295e+01 3.252245744395915406e+00
3.895772925884023152e+01 3.264931378539559503e+00
3.914241384969257354e+01 3.277790711365785370e+00
3.932717261504671313e+01 3.290884470176054233e+00
3.951206638408984162e+01 3.304164810836702770e+00
3.969713737947403587e+01 3.317511903946315233e+00
3.988242839697383602e+01 3.330834682295726878e+00
4.006780676217205439e+01 3.344189988867726004e+00
4.025323316426690923e+01 3.357633441541880703e+00
4.043878721744574989e+01 3.371150292960405803e+00
4.062451142566163753e+01 3.384779878655703733e+00
4.081048855161151323e+01 3.398457279223638938e+00
4.099700261206616148e+01 3.412124550555975855e+00
4.118430187964135314e+01 3.425695424176477655e+00
4.137229819404733178e+01 3.439213345323989035e+00
4.156049872224163266e+01 3.452742248371991618e+00
4.174883665433238633e+01 3.466427608835805696e+00
4.193778004895580125e+01 3.480063490462881326e+00
4.212748433370597212e+01 3.493659411925275293e+00
4.231787633320410436e+01 3.507035056531746520e+00
4.250878954223535544e+01 3.520298703963989695e+00
4.270044406404787196e+01 3.533525926031415132e+00
4.289258042077806010e+01 3.546751396636864673e+00
4.308488045893540175e+01 3.559971457591923016e+00
4.327840303725561455e+01 3.572831091438872342e+00
4.347381394951763411e+01 3.585135797096122623e+00
4.367135046402146514e+01 3.596845146180804420e+00
4.387135845192093342e+01 3.607771064774421443e+00
4.407412553950774736e+01 3.617808556323064639e+00
4.427942357439366816e+01 3.627001977228015317e+00
4.448605295471510601e+01 3.635837424063595336e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.457717111376193486e+01 3.639706638144862616e+00
4.472229203001078446e+01 3.645875828108324335e+00
4.492970261683377942e+01 3.654827373642982824e+00
4.513682915155579423e+01 3.664111956380265767e+00
4.534329948533989807e+01 3.673850020970980790e+00
4.554908814530038086e+01 3.684011448381812937e+00
4.575434593404134631e+01 3.694543670295947990e+00
4.595919590093087947e+01 3.705434903172821759e+00
4.616379776643108102e+01 3.716624211170813208e+00
4.636827527168702545e+01 3.728036388590240779e+00
4.657291289445581839e+01 3.739600305290819993e+00
4.677787133204135017e+01 3.751282429330171198e+00
4.698323734209048297e+01 3.763030255351708764e+00
4.718909586073172591e+01 3.774819161359840081e+00
4.739565415299495044e+01 3.786514198800400965e+00
4.760275993367702796e+01 3.798150533769687698e+00
4.781073851036425992e+01 3.809631316560997405e+00
4.801995409934833958e+01 3.821248903552936671e+00
4.823029726039723641e+01 3.833816431869971453e+00
4.844217319930008614e+01 3.847502676765830909e+00
4.865580566449926181e+01 3.862170417827657243e+00
4.887149431300899494e+01 3.877391380360214690e+00
4.908902521126780982e+01 3.892828000192857019e+00
4.930834098887259387e+01 3.908877933424545148e+00
4.953027790978007516e+01 3.925398827961409598e+00
4.975484460012783217e+01 3.942270103732397057e+00
4.998157410761470487e+01 3.959525624088257700e+00
5.020980072949674877e+01 3.977419627974747574e+00
5.043907425212681517e+01 3.996134724298279650e+00
5.066944574729379269e+01 4.015673648348116132e+00
5.090086150740266646e+01 4.035987579613219189e+00
5.113329701015094741e+01 4.057057363562265984e+00
5.136670278614484175e+01 4.078794461878631594e+00
5.160099926489035482e+01 4.101135466461843571e+00
5.183621733581245650e+01 4.123969422454602629e+00
5.207235035209423302e+01 4.147312470517515059e+00
5.230935534212006388e+01 4.171147928575656749e+00
5.254721726851514774e+01 4.195465425869409515e+00
5.278589525874015465e+01 4.220286831073952527e+00
5.302548453297151099e+01 4.245523026249279575e+00
5.326597295737611404e+01 4.271169367764242608e+00
5.350734066097081865e+01 4.297219989275083307e+00
5.374955769060213129e+01 4.323669877366962844e+00
5.399259290232302533e+01 4.350539166029126825e+00
5.423649510534535523e+01 4.377783656631640596e+00
5.448119927078364810e+01 4.405428237112834822e+00
5.472665846978319593e+01 4.433478258332151256e+00
5.497279341112867002e+01 4.461568768144084096e+00
5.521934383665073653e+01 4.489187211250185605e+00
5.546636504473737972e+01 4.516395052912128172e+00
5.571384492454838266e+01 4.543231181027443277e+00
5.596169259471087543e+01 4.569739943367626012e+00
5.620998845342489858e+01 4.595892162245757362e+00
5.645871014262507259e+01 4.621695148914448659e+00
5.670783264672677149e+01 4.647172047532700745e+00
5.695746179812602605e+01 4.672273511921802402e+00
5.720754157596779521e+01 4.697046933346730846e+00
5.745805539991286537e+01 4.721500598332149856e+00
5.770898503883980624e+01 4.745649600145826597e+00
5.796040874814428179e+01 4.769455329059343107e+00
5.821232665956065233e+01 4.792955940420817740e+00
5.846493894877840347e+01 4.816491299520125224e+00
5.871824568465839889e+01 4.840131287650047298e+00
5.897198897018513719e+01 4.863541448610229523e+00
5.922619641258068413e+01 4.886649393067699521e+00
5.948098679549536882e+01 4.909663887917464109e+00
5.973631505952065623e+01 4.932452870942595879e+00
5.999246373877192440e+01 4.955227002674411629e+00
6.024936264042975864e+01 4.978144135321229236e+00
6.050697109046535616e+01 5.001206690091824392e+00
6.076531952467588837e+01 5.024385139531202249e+00
6.102438130743242795e+01 5.047709086819955893e+00
6.128419581164027363e+01 5.071157099825986059e+00
6.154481369221741716e+01 5.094697307701978595e+00
6.180613907144425667e+01 5.118335919075883922e+00
6.206811675900533487e+01 5.142098697139236840e+00
6.233079201626146926e+01 5.165935239499431120e+00
6.259413705428953278e+01 5.189760156483125719e+00
6.285817906138493782e+01 5.213533015269587345e+00
6.312292631471208182e+01 5.237220650323086701e+00
6.338825789094042307e+01 5.260659485934830570e+00
6.365399290544665689e+01 5.283832212504322001e+00
6.392023125699468267e+01 5.306670206391395972e+00
6.418698517419456095e+01 5.329159746714372758e+00
6.445424180820231186e+01 5.351335875371538542e+00
6.472198477074178413e+01 5.373205696190623826e+00
6.499027530704233868e+01 5.394734036980104896e+00
6.525905836638791868e+01 5.415790662339586170e+00
6.552826146426858145e+01 5.436366954211928615e+00
6.579809944471344352e+01 5.456801999191433161e+00
6.606878943409454052e+01 5.477260154270457981e+00
6.634057326147035383e+01 5.497580010423810393e+00
6.661342949814546444e+01 5.517764477359665243e+00
6.688688913784000079e+01 5.537688533424836912e+00
6.716074613958222983e+01 5.557284170125485367e+00
6.743488347702815133e+01 5.576308216586184585e+00
6.770946519852938650e+01 5.594848885977199870e+00
6.798447574281820494e+01 5.612805728108194891e+00
6.825983866287216983e+01 5.629903908301864490e+00
6.853574865735961907e+01 5.645882760473783790e+00
6.881297812802876024e+01 5.660277030466629000e+00
6.909227489939890177e+01 5.672614650512137757e+00
6.937347824626519355e+01 5.682582242126532179e+00
6.965605507275139985e+01 5.689977498533272282e+00
6.993926212996993286e+01 5.694754762915388291e+00
7.022257598201174744e+01 5.697028859116903377e+00
7.050580620159345813e+01 5.696875181221453310e+00
7.078852225136509446e+01 5.694410844816125916e+00
7.107037208434238096e+01 5.689718635286279635e+00
7.135128060679562623e+01 5.683293543504968071e+00
7.163258882123629689e+01 5.676112121506174724e+00
7.191583242196445269e+01 5.669168197190498582e+00
7.220103339573088874e+01 5.662936547344308735e+00
7.248707822145640023e+01 5.658735453633902956e+00
7.277411949303329664e+01 5.655998027718281307e+00
7.306332525817983026e+01 5.654330405600669351e+00
7.335446175583891204e+01 5.653203581306782688e+00
7.364698679668947534e+01 5.651716469406112608e+00
7.394075380156417054e+01 5.649717199675206913e+00
7.423555396361514624e+01 5.647248421679258890e+00
7.453102575600792079e+01 5.644486149699037725e+00
7.482778023369411358e+01 5.641098931622116730e+00
7.512621991068191107e+01 5.636842666537463131e+00
7.542623824541401234e+01 5.632270718074272153e+00
7.572717460783383103e+01 5.627697931757899674e+00
7.602860539672339257e+01 5.623032809176136126e+00
7.633100648039705050e+01 5.618311987695802756e+00
7.663424575573860409e+01 5.614139831179813633e+00
7.693851660430217976e+01 5.610536102821111371e+00
7.724365884993491704e+01 5.607542475664576642e+00
7.754956243660124926e+01 5.605130917459190343e+00
7.785622332756327069e+01 5.603268328313630420e+00
7.816358791933524230e+01 5.602003828110927230e+00
7.847175733470837145e+01 5.601261939637702802e+00
7.878108261487170694e+01 5.600474920112218591e+00
7.909163904036313397e+01 5.599690074823376662e+00
7.940293241398752855e+01 5.599981350955243187e+00
7.971474689534998959e+01 5.601482256034983287e+00
8.002703673075384927e+01 5.603732732398187366e+00
8.033970919122360499e+01 5.606022531392015118e+00
8.065269483324499333e+01 5.608275282122246352e+00
8.096608020143843021e+01 5.610546239816953218e+00
8.128024733651821521e+01 5.612608152249912941e+00
8.159496589775662301e+01 5.614283466437859360e+00
8.190999451315649083e+01 5.615588407568711027e+00
8.222504983127568323e+01 5.616408753254996000e+00
8.254008432257514016e+01 5.616698096391049333e+00
8.285502303469826302e+01 5.616578393950780956e+00
8.316982341061023476e+01 5.616053464410063256e+00
8.348443145099396645e+01 5.615349703388809566e+00
8.379911207257109140e+01 5.614351581088294019e+00
8.411398724219016287e+01 5.613075680232835651e+00
8.442898442597174835e+01 5.611626413826524384e+00
8.474395510440102441e+01 5.610237220834744853e+00
8.505862464506492415e+01 5.609020630404288887e+00
8.537299761990283287e+01 5.607926373308169232e+00
8.568687252558079592e+01 5.607052575007173800e+00
8.600071293934119865e+01 5.606293793272513426e+00
8.631439558812317614e+01 5.605757257097899959e+00
8.662792487092650617e+01 5.605468832964752401e+00
8.694153537143009203e+01 5.605348753003744910e+00
8.725534336756454934e+01 5.605330507578287325e+00
8.756943739960827600e+01 5.605402962698035729e+00
8.788423114080325149e+01 5.605357595959300276e+00
8.819999282718983125e+01 5.605059990136129322e+00
8.851683314585083906e+01 5.604447761192206556e+00
8.883451611272212745e+01 5.603637949903631288e+00
8.915268755580230220e+01 5.602818703178724213e+00
8.947211124551614603e+01 5.601558403674352427e+00
8.979350085589064179e+01 5.599351497413922019e+00
9.011675784845472492e+01 5.596183996217016343e+00
9.044135240139118537e+01 5.592394134317109966e+00
9.076637296428346247e+01 5.588526699253978158e+00
9.109159644609076167e+01 5.584771377476407395e+00
9.141693790317968649e+01 5.581235480906690860e+00
9.174252564881906835e+01 5.577776707405591949e+00
9.206899621478723361e+01 5.573969778331814950e+00
9.239663873928994064e+01 5.569615079411842196e+00
9.272533263727568453e+01 5.564787210144371166e+00
9.305474764933789800e+01 5.559749363559780555e+00
9.338460819717008121e+01 5.554701843396750327e+00
9.371480459717234623e+01 5.549727953951663295e+00
9.404497407216510396e+01 5.545178603425493513e+00
9.437502727784816159e+01 5.541126545594591946e+00
9.470505776564827727e+01 5.537628735280272885e+00
9.503569811650207555e+01 5.534153836672895288e+00
9.536713594424230678e+01 5.530479282136722574e+00
9.569911069637282708e+01 5.526816834239093978e+00
9.603161530409755642e+01 5.523154059739503019e+00
9.636451694017632974e+01 5.519529839104772684e+00
9.669737096845889823e+01 5.516217384472791530e+00
9.703018027805659074e+01 5.513198396955221625e+00
9.732021073852166637e+01 5.510494120968870035e+00
9.764085526507047064e+01 5.507371451029619003e+00
9.797567248420145347e+01 5.503883020987209385e+00
9.831126222709410456e+01 5.500202668446822152e+00
9.864807617029018161e+01 5.496159916163262160e+00
9.898678006653324246e+01 5.491791159965104363e+00
9.932728498124434680e+01 5.487037471858853266e+00
9.966953614428416586e+01 5.481269266036743915e+00
1.000130104903858239e+02 5.473935019846584815e+00
1.003575951718294590e+02 5.465207542408993646e+00
1.007032373639721357e+02 5.455085835693130214e+00
1.010500972802527144e+02 5.443644841327643924e+00
1.013982420350896945e+02 5.431134868493513679e+00
1.017476379809123870e+02 5.417816431034064628e+00
1.020981592848225858e+02 5.403869926114742483e+00
1.024496902711511410e+02 5.389289234440131970e+00
1.028022431352012944e+02 5.374084126912905823e+00
1.031561553567659928e+02 5.358645449040546183e+00
1.035118334120870713e+02 5.343360272926171106e+00
1.038691942667535955e+02 5.328227753015792878e+00
1.042278654430866709e+02 5.312882740359938794e+00
1.045876911511056448e+02 5.297233192473276731e+00
1.049485102368922895e+02 5.281096437200999638e+00
1.053101917324625987e+02 5.264410251394233242e+00
1.056726240241538051e+02 5.247582896043505585e+00
1.060354502464716973e+02 5.230639275585100556e+00
1.063982292717092406e+02 5.213371233608995681e+00
1.067604149207730302e+02 5.195334206044408099e+00
1.071221631396174843e+02 5.176223865930722035e+00
1.074833981841383519e+02 5.155730987688652789e+00
1.078444702180264017e+02 5.134288470437173402e+00
1.082060196865468669e+02 5.112353765933956851e+00
1.085680438354908404e+02 5.090225711865748792e+00
1.089304679697098379e+02 5.068407626396945531e+00
1.092931443941654948e+02 5.047199980454410095e+00
1.096559532093896792e+02 5.026242869001955604e+00
1.100184222525969346e+02 5.005154278434466697e+00
1.103802161894333409e+02 4.983691339176729684e+00
1.107415491717162013e+02 4.961589538815106337e+00
1.111022991976544461e+02 4.938870846025166017e+00
1.114622588845616491e+02 4.915821863853236273e+00
1.118213520829568353e+02 4.893128034680687577e+00
1.121797256120438107e+02 4.871083423144529689e+00
1.125377940373429055e+02 4.850094267456808161e+00
1.128960606886758740e+02 4.830325217425246898e+00
1.132545944913263440e+02 4.811166143627873204e+00
1.136135793965902678e+02 4.792314239795901543e+00
1.139721881221669122e+02 4.773275793685657575e+00
1.143300709990156463e+02 4.754399716562120126e+00
1.146871522709918310e+02 4.735787336755742594e+00
1.150440697581077245e+02 4.716686279544309635e+00
1.154008836564054690e+02 4.697056326271078497e+00
1.157576703241516469e+02 4.676826602555705925e+00
1.161145314784195506e+02 4.655912190478907142e+00
1.164715291594023938e+02 4.634425889135211030e+00
1.168288095250892411e+02 4.612542501485341617e+00
1.171864610111570073e+02 4.590288873607002884e+00
1.175444024304294430e+02 4.567638522125976763e+00
1.179029596195343146e+02 4.544743455333482451e+00
1.182621605930598605e+02 4.521800385221562024e+00
1.186217443712412347e+02 4.498512526062135919e+00
1.189817478294036306e+02 4.474864768564257744e+00
1.193423801512149396e+02 4.450990444530465773e+00
1.197037466722876218e+02 4.426937179339605954e+00
1.200655761921170068e+02 4.402467818646676356e+00
1.204279604234953922e+02 4.377152625573503819e+00
1.207908530359207901e+02 4.351337220706435360e+00
1.211542037394125515e+02 4.325216890517180168e+00
1.215178998095482399e+02 4.298928488508235723e+00
1.218819814058367257e+02 4.272568568433367631e+00
1.222465874433860762e+02 4.246015682742402042e+00
1.226116663144206740e+02 4.219040544961901062e+00
1.229772478289513487e+02 4.191370216817730032e+00
1.233432600548100311e+02 4.163403198664040517e+00
1.237095199213262049e+02 4.135412354401021950e+00
1.240760799666175132e+02 4.107240006225890028e+00
1.244429361862916465e+02 4.078873084587185005e+00
1.248101435503654244e+02 4.050312736748924891e+00
1.251778638493227902e+02 4.021652215638218841e+00
1.255462487588927445e+02 3.992634846006635652e+00
1.259150634239297233e+02 3.963136214052600970e+00
1.262845051931577842e+02 3.933487470098069316e+00
1.266541693291756587e+02 3.903676953698191454e+00
1.270241761368516507e+02 3.873443818584528131e+00
1.273945651939604602e+02 3.842887138596739138e+00
1.277655219142030631e+02 3.812294015073417697e+00
1.281372733159810480e+02 3.781451249953444282e+00
1.285096051661259651e+02 3.750315914127731798e+00
1.288823444070612823e+02 3.718960534550406205e+00
1.292555772386384092e+02 3.687341586589262921e+00
1.296294681481796545e+02 3.655633330361272026e+00
1.300037586722925766e+02 3.623795074882851353e+00
1.303786595846871421e+02 3.591629603456496955e+00
1.307542522753528544e+02 3.559355069827613072e+00
1.311305594806251520e+02 3.526958940070632487e+00
1.315074702907861877e+02 3.494436327245098894e+00
1.318851164984647539e+02 3.461882177823207396e+00
1.322635195204579190e+02 3.429230304087441894e+00
1.326426483375661007e+02 3.396488714445111690e+00
1.330225579252290515e+02 3.363815808727339096e+00
1.334032449187564566e+02 3.331188936971056780e+00
1.337847816762377704e+02 3.298517527150075956e+00
1.341671080432600434e+02 3.265910082852758300e+00
1.345503135476125181e+02 3.233217715795168257e+00
1.349343000730368658e+02 3.200559720078423265e+00
1.353193847907035945e+02 3.168122732014027942e+00
1.357061683967580734e+02 3.136256431025468583e+00
1.360947614886019039e+02 3.105021982253981516e+00
1.364851124328960452e+02 3.074450011481091760e+00
1.368768050840164108e+02 3.044462363032327978e+00
1.372700590529021838e+02 3.015075273698315073e+00
1.376653219812665441e+02 2.986554549730862984e+00
1.380617760965866410e+02 2.958661727881479298e+00
1.384580733538939796e+02 2.930879678759603202e+00
1.388542886884354743e+02 2.902656918379280526e+00
1.392506272311478597e+02 2.873591864200429224e+00
1.396471945947067752e+02 2.843529153638943541e+00
1.400438872912627630e+02 2.812689177441256128e+00
1.404406513175001976e+02 2.781315780701219875e+00
1.408376783873298166e+02 2.749595176797758445e+00
1.412353567098843996e+02 2.717806056448084373e+00
1.416336593318601729e+02 2.685931789653470680e+00
1.420325279270641374e+02 2.653985652852563604e+00


==> figures/urban17odo.txt <==
x	y
-3.594951300270282117e-06 4.897022316698997776e-06
-1.124856586678140129e-03 1.535213109635699073e-03
-2.978102624501636434e-03 4.085017121700508860e-03
-5.419793193018921165e-03 7.446829098909139855e-03
-8.111155243015789884e-03 1.115639092477913388e-02
-1.106862849633902940e-02 1.530690974397099814e-02
-1.424686074679201199e-02 1.990234998568829808e-02
-1.745046706816447482e-02 2.469028542937264439e-02
-2.087969661315946038e-02 2.957382205444863271e-02
-2.494826363456409749e-02 3.488188760231267227e-02
-2.946717307845534220e-02 4.070715166562857701e-02
-3.438610667987856973e-02 4.707131067088206333e-02
-3.972088880733082999e-02 5.396804488425075569e-02
-4.537316855006078009e-02 6.136319855063310236e-02
-5.091728035990619045e-02 6.876987255394630127e-02
-5.608612222052029167e-02 7.572316650857395526e-02
-6.091172087511565608e-02 8.220034016529843834e-02
-6.535458592870631300e-02 8.821168004665255746e-02
-6.945543026787126539e-02 9.390002612986206310e-02
-7.402251996017231161e-02 1.004372847438235322e-01
-7.880140767706109162e-02 1.074687489017285558e-01
-8.291879214215887306e-02 1.136208322362262518e-01
-8.632878209244154721e-02 1.188176422187203346e-01
-8.894923130897577912e-02 1.229934077695379185e-01
-9.053403187300791688e-02 1.256736490536674578e-01
-9.149476795051757205e-02 1.274320429812712541e-01
-9.201022868986204195e-02 1.284401026907540100e-01
-9.215456791937408354e-02 1.287292611649642482e-01
-9.238091200847367568e-02 1.291876652558937855e-01
-9.297893064740142544e-02 1.304214248959165712e-01
-9.376651112505818286e-02 1.321018384588893702e-01
-9.465129018755183421e-02 1.341640417881909131e-01
-9.546270961950996392e-02 1.363487713136402601e-01
-9.629349034136303054e-02 1.390493845298427233e-01
-9.692726626476697027e-02 1.420503971203407600e-01
-9.716574497635752095e-02 1.455105417891006114e-01
-9.675277360488314382e-02 1.492219988184189106e-01
-9.568079672374039946e-02 1.528954543003003264e-01
-9.417771886547877946e-02 1.563160450976438520e-01
-9.233604319705095154e-02 1.594059419379855458e-01
-9.026955169137153290e-02 1.619064713683044665e-01
-8.871611615323164723e-02 1.633507368165865725e-01
-8.827930075737298876e-02 1.637169695597819330e-01
-8.815275730809872534e-02 1.638214209559459844e-01
-8.695185715193297360e-02 1.648038957496507639e-01
-8.413002075937262014e-02 1.670356390786329470e-01
-7.979046170488139633e-02 1.703221086844681487e-01
-7.411058586808304260e-02 1.744433320256137399e-01
-6.735524909564273577e-02 1.793187085037840078e-01
-5.980089701864055307e-02 1.848526411852453588e-01
-5.204348708445800942e-02 1.906141860946174438e-01
-4.452286853845013187e-02 1.962444531653153856e-01
-3.726362576132932064e-02 2.016910694022828188e-01
-3.035913848320594133e-02 2.068247763563435815e-01
-2.387554898462506542e-02 2.115988691849418346e-01
-1.791926065747956667e-02 2.160144534500479385e-01
-1.242430988955454951e-02 2.201039170167732317e-01
-7.433106325654076710e-03 2.238303038162463010e-01
-2.666630555047892325e-03 2.273961042915453867e-01
2.330691389805867458e-03 2.311374071739510372e-01
7.632655905295062347e-03 2.351123116561190385e-01
1.311215528348130301e-02 2.392251285017640006e-01
1.880439611954014961e-02 2.434807995096929245e-01
2.476894921624700485e-02 2.479375401197801698e-01
3.096120966568628383e-02 2.525282160248657481e-01
3.729833078497458987e-02 2.572552408443200544e-01
4.359571333500956297e-02 2.619324009369236039e-01
4.999741649364911750e-02 2.666518030683728280e-01
5.661487863463396386e-02 2.714980330428117816e-01
6.300639633390320293e-02 2.761814042153390991e-01
6.873312535809002199e-02 2.803817063458830527e-01
7.346693582358033991e-02 2.838779839097561597e-01
7.799604364005649493e-02 2.871368141130215546e-01
8.302908530004551868e-02 2.905005890781000022e-01
8.858891288717192503e-02 2.939453140896846617e-01
9.452991940840876905e-02 2.974880109912027004e-01
1.005481065436755889e-01 3.011121684980788693e-01
1.062973402590519784e-01 3.047862607170922500e-01
1.123227700110683985e-01 3.089765850587150586e-01
1.186348728824161841e-01 3.135671021500798794e-01
1.251097690610326330e-01 3.183786096612198913e-01
1.319050584825503802e-01 3.234396736367107228e-01
1.389604313388074774e-01 3.287751279343228972e-01
1.462367149180628656e-01 3.343389630698705428e-01
1.537277732999427216e-01 3.401284470559476913e-01
1.611554427512591758e-01 3.458404670520202617e-01
1.686276642754721833e-01 3.514755688050282267e-01
1.762388760798892229e-01 3.571002086970841982e-01
1.841930196455857371e-01 3.630501254874869410e-01
1.924774360509622917e-01 3.693429436862605830e-01
2.009520580810765789e-01 3.757370158442086550e-01
2.094952435886246467e-01 3.821213818501306148e-01
2.179204612985476130e-01 3.882577141495596740e-01
2.261483959848591963e-01 3.940676754581028951e-01
2.341635103138734186e-01 3.995826732308903062e-01
2.420244230760643656e-01 4.048246657764128509e-01
2.496580411124836030e-01 4.097927215638724197e-01
2.569904066277186594e-01 4.144137590536809967e-01
2.639734769759676802e-01 4.186333179533065496e-01
2.705872140377346136e-01 4.224723953355433714e-01
2.772442053935363915e-01 4.261837819666089988e-01
2.841167800424718726e-01 4.298477260820430801e-01
2.908266671687277927e-01 4.331681365143294493e-01
2.971912572834107258e-01 4.358085522711740989e-01
3.036109340418386426e-01 4.376463901558766967e-01
3.104854494549497135e-01 4.382293728321963733e-01
3.178616970403408959e-01 4.374303093981461443e-01
3.256241876267036983e-01 4.353518931120013979e-01
3.336437543082987345e-01 4.324340722159035755e-01
3.420658186936983425e-01 4.291319605415583882e-01
3.507160888824616407e-01 4.258888874744189423e-01
3.591628252152879175e-01 4.228395402608793319e-01
3.672122880338312134e-01 4.199294674050558784e-01
3.746285090079000679e-01 4.174620992874008008e-01
3.807850259093211176e-01 4.154934825897180217e-01
3.865484595625090503e-01 4.138701600374529166e-01
3.919550055502027397e-01 4.124329095080235819e-01
3.965445154851874876e-01 4.111632162737739460e-01
4.001812553986847654e-01 4.100172939541985029e-01
4.029593846450997274e-01 4.090518044802630704e-01
4.050085331427080715e-01 4.082966053135766438e-01
4.067343286473225628e-01 4.076322463157461273e-01
4.082428751112813781e-01 4.070344308596219873e-01
4.092846325426874321e-01 4.066161586610387291e-01
4.097044445269700796e-01 4.064461887758180070e-01
4.098007462272899026e-01 4.064071717168765696e-01
4.105280062477191239e-01 4.061110229274437766e-01
4.116988308985585210e-01 4.056308616008280632e-01
4.128999896271922099e-01 4.051451336565662920e-01
4.137811875803258932e-01 4.047992832306779309e-01
4.141180323632421278e-01 4.046692807803367042e-01
4.143083615596946379e-01 4.045962849597849464e-01
4.151444608027218819e-01 4.042773271998502671e-01
4.165837532020360001e-01 4.037236388645337182e-01
4.186571641395883114e-01 4.029131783576337389e-01
4.215517634096750954e-01 4.017864775803045019e-01
4.253689912851864596e-01 4.003303835409512401e-01
4.300702980434729650e-01 3.985815862975977675e-01
4.355936863559675132e-01 3.965311306128938007e-01
4.418658539884512959e-01 3.942094055876579906e-01
4.488335829062385929e-01 3.916268122483900216e-01
4.564348723588861900e-01 3.888083930362322693e-01
4.643549197582486632e-01 3.858715975508741347e-01
4.722744364478421719e-01 3.829393643943242442e-01
4.804667785720186934e-01 3.799103590445356837e-01
4.887573735160493649e-01 3.768671362658320145e-01
4.971513778052761845e-01 3.738062645661218708e-01
5.055126026139398210e-01 3.707707163611009826e-01
5.139667696809501196e-01 3.675740986263740795e-01
5.228049097624587471e-01 3.642537253135222919e-01
5.319318340237665366e-01 3.607724139081260328e-01
5.414571397071193948e-01 3.570634124292393907e-01
5.515048610862340883e-01 3.532736156276409245e-01
5.620556447191924487e-01 3.493646355853695096e-01
5.730230471537760550e-01 3.452565943109880409e-01
5.843657091023285455e-01 3.410177181734168617e-01
5.960551074680467964e-01 3.367145071734504724e-01
6.079794424722909651e-01 3.322667686345899263e-01
6.200877841201879459e-01 3.276099517743782941e-01
6.323936741697858688e-01 3.228409569078447006e-01
6.447434075160285438e-01 3.180404636995821654e-01
6.570161049334884984e-01 3.130697471911418894e-01
6.691312220305146719e-01 3.079458543305620966e-01
6.809551140959803073e-01 3.028238928627811077e-01
6.924193553484784269e-01 2.977596990472226590e-01
7.037152067940550815e-01 2.926502356455567555e-01
7.151786570527876030e-01 2.872243503708131751e-01
7.266717336889942924e-01 2.816517734349830437e-01
7.377392200177077530e-01 2.760895047176658013e-01
7.478610991478122916e-01 2.704096729265738630e-01
7.574605096878258559e-01 2.641406735272435191e-01
7.669690028774899249e-01 2.569014471796431942e-01
7.763928671261269843e-01 2.490410874711007638e-01
7.862134273173909671e-01 2.416276928716703520e-01
7.967738738381029417e-01 2.351979941322280832e-01
8.078331878028730539e-01 2.292840726161225196e-01
8.188632380945427558e-01 2.233040163605609640e-01
8.293833100259685454e-01 2.173559041032812889e-01
8.392734834170457736e-01 2.116471157892533261e-01
8.485236061203015323e-01 2.062730642550499038e-01
8.572265587506125994e-01 2.011837852332781784e-01
8.653979731251210117e-01 1.963642788185870625e-01
8.733863272014351642e-01 1.916301061807432204e-01
8.810192833565029247e-01 1.871880141130979336e-01
8.879268590504001413e-01 1.831490051572597644e-01
8.939785473135594129e-01 1.795742831040005316e-01
8.992818546124503598e-01 1.764773670842541831e-01
9.037842937266172827e-01 1.738541695853735580e-01
9.071640553198043744e-01 1.718983427872785297e-01
9.091568134076477570e-01 1.707411662049903578e-01
9.101483222647487326e-01 1.701615519372100815e-01
9.104581931693827013e-01 1.699800683077727081e-01
9.104663922915089413e-01 1.699752616854307008e-01
9.106802283754135141e-01 1.698498551982703109e-01
9.113613194317620181e-01 1.694516859338141279e-01
9.122965237310786124e-01 1.689158572714566930e-01
9.132008790970496115e-01 1.684052314467038847e-01
9.137907329600503115e-01 1.680738565526772033e-01
9.142663975680035415e-01 1.678067896058532960e-01
9.146203140602814363e-01 1.676080788473957306e-01
9.148463673625559789e-01 1.674812226711976382e-01
9.149618292871258829e-01 1.674164498310114491e-01
9.151325854998000331e-01 1.673204706741523162e-01
9.161705083491036294e-01 1.667369518752172819e-01
9.182991444600175912e-01 1.655379006726503954e-01
9.213160710768656392e-01 1.638309503049995841e-01
9.251554564461258456e-01 1.616791216134700060e-01
9.298702333559746291e-01 1.590536097917745473e-01
9.354385215177155599e-01 1.559732425384492693e-01
9.419323422992690320e-01 1.528100482038182995e-01
9.495031073698302349e-01 1.501520040793354049e-01
9.579913366791215079e-01 1.485107235848752150e-01
9.669950689981600123e-01 1.484459760049374188e-01
9.758495450771464963e-01 1.503084729983582002e-01
9.845696000056497477e-01 1.539043321204366377e-01
9.930273720938354032e-01 1.586792891808200268e-01
1.001373606669842431e+00 1.642474576113585605e-01
1.009892466320428506e+00 1.704450544880090623e-01
1.018715370569465373e+00 1.772131989325121948e-01
1.028023677039461736e+00 1.845080907569126571e-01
1.038004733265446733e+00 1.921085712792511002e-01
1.048732087017580028e+00 2.000335394342939443e-01
1.060238093091251388e+00 2.082758372990462514e-01
1.072158013638837781e+00 2.170708091872401990e-01
1.084274986374642813e+00 2.265840488032002942e-01
1.096683758878680637e+00 2.366749309958935121e-01
1.109364412189541849e+00 2.471765073041474470e-01
1.122209215100181678e+00 2.578817522150514407e-01
1.135372917641097379e+00 2.687988402298859825e-01
1.148735112739624142e+00 2.800492189107329777e-01
1.162117067365913803e+00 2.913579339398895129e-01
1.175479941910813952e+00 3.026134479279801726e-01
1.188949894267785190e+00 3.138372304113375422e-01
1.202588296645588750e+00 3.252571261254600388e-01
1.216255154064070254e+00 3.368731979574736135e-01
1.230087374548950452e+00 3.487101795763047907e-01
1.243763791563950782e+00 3.604152507644932668e-01
1.257167831604297126e+00 3.719203230548411288e-01
1.270483655242645948e+00 3.833520315270406709e-01
1.284039955831282276e+00 3.951047570790484076e-01
1.297570146206967756e+00 4.069817846981345633e-01
1.311094698789303958e+00 4.189298825899814838e-01
1.324958708398363161e+00 4.311620871368091468e-01
1.339128416795801302e+00 4.436843591575955759e-01
1.353443836918699628e+00 4.564461278088127738e-01
1.367577411587824088e+00 4.691736394108856345e-01
1.381447251652262009e+00 4.816460580202184261e-01
1.395050579879778763e+00 4.939025857672130204e-01
1.408518492121884069e+00 5.060190279288707682e-01
1.422097118228876189e+00 5.183924301852168570e-01
1.435689792410398180e+00 5.308779505319901615e-01
1.449438298160151462e+00 5.434799336066566955e-01
1.463346651612386751e+00 5.563414214457452767e-01
1.477259952687353106e+00 5.693113820917874435e-01
1.491017287383885614e+00 5.822161737568354312e-01
1.504695081350896801e+00 5.952009111918586948e-01
1.518217460624360360e+00 6.081558045131294499e-01
1.531639084937056028e+00 6.209921382023795289e-01
1.545281960267667509e+00 6.340858262688099378e-01
1.558902256377432627e+00 6.472126567607330294e-01
1.572366554893021684e+00 6.602339767185848585e-01
1.585804618345275419e+00 6.733497116462313636e-01
1.599144662913858816e+00 6.864138931496333029e-01
1.612402214452862470e+00 6.994566419454256723e-01
1.625726666433809919e+00 7.124578923756953452e-01
1.639169420717814907e+00 7.256414809370965724e-01
1.652499576972951356e+00 7.388916839035984951e-01
1.665814097024021834e+00 7.521154492802165636e-01
1.678900037866922768e+00 7.651681632634200758e-01
1.691773448128948587e+00 7.780743811061029414e-01
1.704416587394900429e+00 7.908044441023484028e-01
1.716916332798685385e+00 8.035305086193436086e-01
1.729376862662505898e+00 8.163075857934724011e-01
1.741902022044427012e+00 8.291520460682973992e-01
1.754325691703283452e+00 8.419884633830816423e-01
1.766632872817375688e+00 8.547615828171403196e-01
1.779092969363106125e+00 8.677822040250922075e-01
1.791458964223976214e+00 8.807773245491700154e-01
1.803828346633076007e+00 8.938453646079788095e-01
1.816051713791241307e+00 9.067125569740158708e-01
1.828015930662489241e+00 9.194239360945023476e-01
1.839626438244297280e+00 9.318746073114572148e-01
1.851024713051904413e+00 9.440420553556720940e-01
1.862198863780039737e+00 9.560064172493097923e-01
1.873163050203624280e+00 9.678120781851505816e-01
1.884252750409169508e+00 9.798149717211299681e-01
1.895673607527665894e+00 9.922268114373555825e-01
1.909786611890549324e+00 1.002778137986930940e+00
1.924712647825664202e+00 1.014062233409394942e+00
1.940429516919705666e+00 1.025899520678828170e+00
1.956545006423477062e+00 1.037860315399361300e+00
1.972364446895549461e+00 1.049302505113623996e+00
1.987859892421815156e+00 1.060011522541299156e+00
2.002807339094225814e+00 1.070096716697642947e+00
2.016873494227377606e+00 1.079753992445608102e+00
2.029720015458060356e+00 1.088890483122889385e+00
2.041095194935355739e+00 1.097231090093242933e+00
2.051515665267357402e+00 1.105012510624207467e+00
2.060988380561151523e+00 1.112123556152437409e+00
2.069764911477911085e+00 1.118535186038895013e+00
2.078353257558790190e+00 1.124336981900693422e+00
2.086815253432655393e+00 1.128872730915513767e+00
2.095197002531365982e+00 1.131752797045725956e+00
2.103994894148947026e+00 1.133011467374764880e+00
2.113054562964978178e+00 1.132402227724933486e+00
2.122003155936099006e+00 1.129648227559177043e+00
2.130110194238123977e+00 1.124793807186130978e+00
2.136849437095398319e+00 1.118235596549101540e+00
2.141821842738422799e+00 1.110442518906562537e+00
2.144989927450708933e+00 1.101711384519957537e+00
2.146252552987228501e+00 1.092622759160720936e+00
2.145471237867558667e+00 1.083326308299426000e+00
2.142308077928480436e+00 1.074114090534682653e+00
2.136963701048534947e+00 1.066038762099859483e+00
2.129875082139358611e+00 1.059674341642802942e+00
2.121376878710691916e+00 1.055315502258643789e+00
2.112006632232414916e+00 1.053204023366651754e+00
2.103514367671017737e+00 1.053171761914636573e+00
2.097359044345201706e+00 1.054114083736895857e+00
2.093787489436238491e+00 1.054949338870935671e+00
2.092100317881562699e+00 1.055417668156131361e+00
2.091607052961001578e+00 1.055563204803701804e+00
2.091091299027083128e+00 1.055719617784785624e+00
2.090092444707514652e+00 1.056034996482330568e+00
2.088417170326343886e+00 1.056601071499768008e+00
2.086251564842290129e+00 1.057403680748362440e+00
2.084086436353323801e+00 1.058286541735483643e+00
2.082126260279497210e+00 1.059161944791905174e+00
2.080166367808721439e+00 1.060113641470400658e+00
2.077891337151172468e+00 1.061280407264779235e+00
2.075473772082948809e+00 1.062585599611700182e+00
2.073222278783695582e+00 1.063885329000633373e+00
2.071386764682003001e+00 1.065001714357715290e+00
2.069835759088256122e+00 1.065998134807573328e+00
2.068311867746740695e+00 1.067040925977646770e+00
2.066557164252647905e+00 1.068325597023849882e+00
2.064614777579882876e+00 1.069843841820793839e+00
2.062455134558187630e+00 1.071686151603479020e+00
2.060527407351578688e+00 1.073527586854980731e+00
2.059075713366023574e+00 1.075053716329166020e+00
2.057535005755777302e+00 1.076842331314086465e+00
2.055516661382885246e+00 1.079549122212913881e+00
2.053246131719827172e+00 1.083092910771548345e+00
2.050700416707039064e+00 1.087557863599294183e+00
2.047609082454457052e+00 1.093314721791798894e+00
2.044025404563941883e+00 1.100311477301294083e+00
2.040071059394533926e+00 1.108364604226893979e+00
2.035723760447555986e+00 1.117214723465113302e+00
2.031018770462308609e+00 1.126615116429051655e+00
2.026214498424959487e+00 1.136180670391123915e+00
2.021576317205040940e+00 1.145599602872481748e+00
2.017305433326463504e+00 1.154721680245605508e+00
2.013246714021455386e+00 1.164166547853054512e+00
2.009878470208720902e+00 1.173905556235151249e+00
2.007553651904756542e+00 1.184015635290905033e+00
2.006370533149065771e+00 1.194442587167953373e+00
2.006879476733689049e+00 1.204697311547996197e+00
2.009359327959074459e+00 1.214298806756386906e+00
2.013753135396875837e+00 1.222888298848698430e+00
2.019848023730531850e+00 1.230130800281511672e+00
2.027492931284034849e+00 1.235780621550280456e+00
2.036473420655510846e+00 1.239501794253967670e+00
2.046340466406596725e+00 1.241003264470807110e+00
2.056245914526139806e+00 1.240106986715983517e+00
2.066005824391806467e+00 1.236777272241987191e+00
2.074831111244101134e+00 1.231060921916711237e+00
2.081946640127390946e+00 1.223270213312793286e+00
2.086873222671669748e+00 1.213806868991186505e+00
2.089161725976278916e+00 1.203461965511257503e+00
2.088718467861793826e+00 1.192954864443140917e+00
2.085886733292798834e+00 1.183438176980569079e+00
2.081374106286547399e+00 1.175356399666546148e+00
2.075372141722950925e+00 1.168122655607951588e+00
2.067809592137831665e+00 1.161335205158786188e+00
2.058612099923285754e+00 1.155350425937001324e+00
2.048312846138383492e+00 1.149761396785679457e+00
2.037080968242659385e+00 1.144038414342873677e+00
2.025052975996436189e+00 1.137844308780901370e+00
2.012348566983377829e+00 1.130903850831208146e+00
1.998908276085595626e+00 1.123338754022295882e+00
1.984770557772642441e+00 1.115063571967454203e+00
1.969832034455851089e+00 1.106278710778828556e+00
1.954050981006729915e+00 1.097158153261856173e+00
1.937557445872147621e+00 1.087538183597904329e+00
1.920303090338295382e+00 1.077575069159343979e+00
1.902297225839017170e+00 1.067270277225345065e+00
1.883604197550551307e+00 1.056603783153612808e+00
1.864225969639266900e+00 1.045573475948325282e+00
1.844262588162153493e+00 1.034109906696554670e+00
1.823736226873430732e+00 1.022234027754649777e+00
1.811234599409883295e+00 1.015116512444676600e+00
1.811234599409883295e+00 1.015116512444676600e+00
1.811234599409883295e+00 1.015116512444676600e+00
1.811234599409883295e+00 1.015116512444676600e+00
1.811234599409883295e+00 1.015116512444676600e+00
1.811234599409883295e+00 1.015116512444676600e+00
1.808178812919709832e+00 1.016326169985252825e+00
1.793009563042762711e+00 1.034962285741614307e+00
1.777948317906288267e+00 1.043324499943838246e+00
1.760908492601391151e+00 1.027249711562890022e+00
1.744210186473424073e+00 1.011307968829445514e+00
1.727866364471505545e+00 9.955205216308172789e-01
1.711832814517131984e+00 9.799128655982178859e-01
1.695838588925258739e+00 9.644666415486268241e-01
1.680107026902728506e+00 9.492231573910585585e-01
1.664604073866657208e+00 9.341982619845852209e-01
1.649315933722063532e+00 9.194169704292087797e-01
1.634302900134813274e+00 9.047923640025614667e-01
1.619235113181143326e+00 8.903189176046718556e-01
1.603419084057122301e+00 8.758186826511334955e-01
1.586875079793915511e+00 8.612489286580584658e-01
1.570524012654263668e+00 8.465707921510234879e-01
1.554685851069965485e+00 8.317803731234659770e-01
1.539267103235160583e+00 8.169514278003127128e-01
1.524165348147844545e+00 8.022070898923997495e-01
1.509238627874288641e+00 7.876775515380013415e-01
1.494571270512472960e+00 7.732791914460876992e-01
1.480097200757411136e+00 7.590471638411283584e-01
1.465812206822696862e+00 7.449762799011080405e-01
1.451757591632609312e+00 7.310506365375528670e-01
1.437889857800856541e+00 7.172644732039037407e-01
1.423904707252720669e+00 7.033231312777273869e-01
1.409689162740486612e+00 6.892705383248822759e-01
1.395474738800734249e+00 6.750948357911236153e-01
1.381412524570247102e+00 6.611002877965134195e-01
1.367457461797008111e+00 6.471332829110509888e-01
1.353630368186110600e+00 6.333157172401128188e-01
1.339938196403079429e+00 6.197469645294605423e-01
1.326374237777779408e+00 6.064349291490865879e-01
1.313048658501724697e+00 5.932547783917206941e-01
1.299980748202796965e+00 5.801989312345251504e-01
1.287110037326159473e+00 5.673261061453354070e-01
1.274422367710531523e+00 5.546548778421989123e-01
1.262009656156624526e+00 5.422275414362502932e-01
1.250027000539785771e+00 5.302275530761413336e-01
1.238732561356834294e+00 5.189180958839487712e-01
1.227970920330651916e+00 5.082287061799379835e-01
1.217436577739867243e+00 4.979048784855430454e-01
1.207106204568340502e+00 4.878661527617604854e-01
1.197001256329556007e+00 4.781325808028167867e-01
1.186967220838432313e+00 4.688914727327237464e-01
1.177249234301070091e+00 4.605759206665476224e-01
1.168369089234633229e+00 4.533066449540832377e-01
1.160130932371797874e+00 4.466345782644192131e-01
1.152581215810708271e+00 4.403494983060248225e-01
1.145971472686604820e+00 4.346994383362407510e-01
1.140520797876676928e+00 4.299798771042243617e-01
1.136032238433360542e+00 4.260561388658988258e-01
1.132282666365695523e+00 4.227459650276036984e-01
1.129165104752450688e+00 4.199781862536665633e-01
1.126202965521733157e+00 4.173532678881985425e-01
1.122876081726134290e+00 4.144650324860536528e-01
1.119240859246102060e+00 4.113880689954595993e-01
1.115686930755199979e+00 4.085271267913659354e-01
1.112295705593270734e+00 4.059518876097364948e-01
1.108878062454052182e+00 4.035273112004932328e-01
1.105151955893794113e+00 4.010749510381930727e-01
1.100759659053672124e+00 3.984751491302761517e-01
1.096038322135806764e+00 3.960087471061576880e-01
1.091179056230590083e+00 3.937395592723173521e-01
1.086512558553715424e+00 3.917550943592179591e-01
1.082252252263742109e+00 3.900934880334556154e-01
1.078253982360113161e+00 3.886634573355269295e-01
1.074553617316405640e+00 3.874285900434624175e-01
1.071032127633944731e+00 3.863294855212246470e-01
1.067193092720102321e+00 3.851992890742745312e-01
1.062881737540626981e+00 3.839808462444968540e-01
1.058249709016201301e+00 3.827454560693417940e-01
1.053695859608104524e+00 3.816551288898859529e-01
1.049239512821111164e+00 3.807174536460270486e-01
1.044855481962383648e+00 3.799284901834386052e-01
1.040422736911084334e+00 3.792694785322800466e-01
1.035917698516516161e+00 3.787476967995084265e-01
1.031215762353367982e+00 3.783432857620451228e-01
1.026634149401366214e+00 3.780777937417271750e-01
1.022677371068231311e+00 3.779711572293848465e-01
1.019152506594790619e+00 3.779672878637729272e-01
1.016122291554316215e+00 3.780448549310378437e-01
1.013501661982916469e+00 3.781801387518018420e-01
1.011213961219480595e+00 3.783476240877023389e-01
1.008810079110245228e+00 3.785633410978472280e-01
1.006018845046660282e+00 3.788452354442484182e-01
1.002840137315108349e+00 3.792122092331622896e-01
9.995408090878699081e-01 3.796720142599002146e-01
9.961068217752472309e-01 3.802772831301742817e-01
9.924078610838561465e-01 3.811251515439464943e-01
9.884165873954280368e-01 3.822961321828302061e-01
9.841666292022507312e-01 3.837626461783114618e-01
9.795151049514144725e-01 3.854818518370989322e-01
9.749899461969721015e-01 3.872144959201883063e-01
9.710789930246412904e-01 3.887150369607667577e-01
9.676106932702224217e-01 3.900319731878586493e-01
9.642848962425529802e-01 3.912508628299210534e-01
9.616104909018530211e-01 3.922098913020298228e-01
9.602197893430436393e-01 3.927038457111656222e-01
9.600147841128969795e-01 3.927763535890528845e-01
9.596839673037592666e-01 3.928793093004065984e-01
9.585834993903651347e-01 3.930155964131923918e-01
9.573904472723956394e-01 3.928873974643080635e-01
9.556247594870443951e-01 3.926141190415241566e-01
9.531318629857711278e-01 3.926882351006862892e-01
9.504039274698719009e-01 3.932638616441649915e-01
9.481131255438265404e-01 3.939938270881572224e-01
9.467548888540990859e-01 3.944939069225564254e-01
9.463105442383427102e-01 3.946641205872113423e-01
9.461884238873434771e-01 3.947113455326869969e-01
9.454477821768272339e-01 3.949966045969678374e-01
9.436964270511631891e-01 3.956521498679715920e-01
9.415975667480369626e-01 3.964151573147023933e-01
9.396577366088123551e-01 3.971151707243357754e-01
9.379832799678390343e-01 3.977219721738180502e-01
9.358063746885408873e-01 3.985217469931430778e-01
9.329268825571283008e-01 3.996025749898459156e-01
9.294370146273216449e-01 4.009458286428221885e-01
9.253507682074788576e-01 4.025724102354332756e-01
9.206901073439042182e-01 4.044805422349600499e-01
9.155938236088523308e-01 4.066546509393139663e-01
9.105866213562233691e-01 4.088961788182596258e-01
9.053085851926224725e-01 4.112765622276812194e-01
8.995293773513336477e-01 4.137924772509334881e-01
8.933465100529919267e-01 4.164118646133440627e-01
8.870548824988313541e-01 4.190066193410166839e-01
8.805024913590642210e-01 4.216964765269857751e-01
8.740800297684707676e-01 4.243593243051647090e-01
8.679741836540230127e-01 4.269299434786031910e-01
8.616565854676510039e-01 4.295867480180502462e-01
8.548683522055998685e-01 4.323311701089717074e-01
8.479278538850374414e-01 4.350460392673084487e-01
8.406643719064993414e-01 4.378334771374839396e-01
8.334165649442141222e-01 4.405837246223530679e-01
8.262738245994654118e-01 4.432607032893358667e-01
8.199151827231411227e-01 4.457283125947790192e-01
8.145264507114615693e-01 4.480532414853433676e-01
8.098567790233592856e-01 4.502450922237167807e-01
8.057672772529591576e-01 4.522548584489758383e-01
8.021438665997845385e-01 4.540833722971454600e-01
7.993350466164589330e-01 4.554215479481820705e-01
7.973540002531822601e-01 4.562542714933825461e-01
7.960232391270893881e-01 4.567821159351172500e-01
7.947639549541855031e-01 4.572715032443266381e-01
7.926848511221552540e-01 4.580575846164448017e-01
7.898031688958550012e-01 4.591203957858771001e-01
7.865325826830716904e-01 4.602842011494436836e-01
7.835469888369913649e-01 4.613077145633083243e-01
7.801353257223574422e-01 4.624297045440331488e-01
7.761138937289254747e-01 4.637086417668009330e-01
7.715484399020231532e-01 4.651432907945660111e-01
7.664977110084235656e-01 4.667231281777927121e-01
7.609606990980675167e-01 4.684402487958277961e-01
7.548379049160290899e-01 4.703693354562947793e-01
7.481915459675284596e-01 4.725313336289327371e-01
7.410740962419315458e-01 4.748229111263443381e-01
7.335758364745755822e-01 4.771087696064854611e-01
7.256000226733567704e-01 4.793801594350142747e-01
7.170319009458604453e-01 4.817346113441794420e-01
7.079405757851656711e-01 4.841641377480111474e-01
6.983962948680025873e-01 4.867013674212488650e-01
6.884313584036646505e-01 4.893383503011131674e-01
6.783223628108845382e-01 4.920133310858427755e-01
6.683465570884244977e-01 4.946924105287051066e-01
6.585660480378610071e-01 4.973987252611591359e-01
6.484754498768640074e-01 5.001222955731432496e-01
6.378589246046744154e-01 5.029804049603849858e-01
6.271647700283478066e-01 5.058850168920258072e-01
6.166538010675545189e-01 5.087997481094583829e-01
6.062719929163532528e-01 5.116083491707912323e-01
5.958622870039766983e-01 5.143021210773361940e-01
5.855433526379455467e-01 5.170327508951554352e-01
5.751956319173283649e-01 5.198075205762004991e-01
5.643533181952450350e-01 5.225771392294944473e-01
5.541618333974813737e-01 5.251260681472789127e-01
5.453670976181377306e-01 5.273304052129753616e-01
5.382089545779800144e-01 5.291627241368082046e-01
5.330894980821200280e-01 5.304968278337452992e-01
5.303169489644475876e-01 5.312506466558585272e-01
5.295901643385689805e-01 5.314565425331709836e-01
5.295660434755199431e-01 5.314634255039608624e-01
5.292556524865399403e-01 5.315524954460801865e-01
5.283338797350183302e-01 5.318173161935759730e-01
5.261404886445122386e-01 5.324259242816677951e-01
5.225645076541418632e-01 5.333691654713078600e-01
5.176981512610915326e-01 5.345912840255668819e-01
5.116816441499132395e-01 5.361116437676852753e-01
5.046557259210174839e-01 5.378777335595055220e-01
4.968199226935919866e-01 5.398466235222901810e-01
4.883823292419025019e-01 5.419629233512911481e-01
4.795908178728249260e-01 5.442171256969767779e-01
4.706143067349424225e-01 5.465297052684503498e-01
4.614643742286655970e-01 5.489272025378296727e-01
4.523926567787263098e-01 5.513021191129148235e-01
4.433225169083620520e-01 5.536493953752809061e-01
4.344346460502562790e-01 5.559292371013085932e-01
4.261437175317576154e-01 5.584056023610722841e-01
4.183931997341160391e-01 5.618109492080382017e-01
4.113903236866747748e-01 5.665684191926257940e-01
4.054378152919150269e-01 5.725911807591935743e-01
4.009279816400750929e-01 5.794844369099736436e-01
3.977832843089502135e-01 5.867887405802404421e-01
3.958192849484132858e-01 5.948509944722741860e-01
3.958667365892565293e-01 6.036596998387723234e-01
3.980022233375966612e-01 6.130093584565453613e-01
4.017688253086409422e-01 6.229477863359876855e-01
4.064213964888989672e-01 6.335680628391001656e-01
4.114985619983723142e-01 6.451335795813912810e-01
4.169830552399894086e-01 6.575729317356523440e-01
4.228533407014335443e-01 6.708758628224140708e-01
4.290512959820808603e-01 6.849873026391142261e-01
4.355542406827370705e-01 6.998241992845535275e-01
4.422743054844402999e-01 7.152775689930502834e-01
4.492636393393122929e-01 7.313063749633978983e-01
4.564840722745705515e-01 7.478858922714421986e-01
4.639067245453722954e-01 7.650077487151805133e-01
4.715012692577244535e-01 7.826740087826871139e-01
4.792393569650940655e-01 8.008707684921353431e-01
4.872074555214561120e-01 8.195419324166767217e-01
4.953981976168459478e-01 8.386879703857719193e-01
5.037474000522651485e-01 8.583068269610267809e-01
5.122494504054337927e-01 8.783830458239999528e-01
5.208706437842630654e-01 8.989397025620760040e-01
5.296898738540184448e-01 9.199244545026928899e-01
5.385641185794090013e-01 9.413692110323754747e-01
5.475276789348280104e-01 9.632287329764639416e-01
5.564254323257626922e-01 9.848366344571569675e-01
5.651623860668950616e-01 1.005969096940140250e+00
5.738238373331485676e-01 1.026692801408884081e+00
5.822784209200752015e-01 1.047051098323512619e+00
5.905432545221935836e-01 1.067059424219617192e+00
5.986520925527900605e-01 1.086694791431501272e+00
6.065415063097376880e-01 1.105992252827509459e+00
6.142936263144983533e-01 1.124937814363440536e+00
6.219429620728262886e-01 1.143520014004144159e+00
6.294101549765379611e-01 1.161784185602587005e+00
6.366881993182204047e-01 1.179731559143648356e+00
6.438252777543020944e-01 1.197346623693904766e+00
6.508531507003668670e-01 1.214614631852178883e+00
6.578694049491513596e-01 1.231804491736599783e+00
6.649550714686719433e-01 1.249171752279118142e+00
6.719108299551539432e-01 1.266421820555401645e+00
6.786939402402166754e-01 1.283371610691047104e+00
6.853805735676232747e-01 1.300177861124280909e+00
6.919690808139610239e-01 1.316845457409249853e+00
6.986787813023602745e-01 1.333455068855455838e+00
7.055094368096568314e-01 1.350266382741209137e+00
7.123543215732974776e-01 1.367283947546731770e+00
7.192635571655314752e-01 1.384478815568156440e+00
7.262058849695290919e-01 1.401879714903623730e+00
7.331996011479471331e-01 1.419468937709266632e+00
7.403323479990974176e-01 1.437207743492296519e+00
7.475011492995996543e-01 1.455112916866588169e+00
7.546235548330201270e-01 1.473193208289595990e+00
7.617605606743149682e-01 1.491409051178006040e+00
7.688971740069601157e-01 1.509676508164817577e+00
7.760480097833460933e-01 1.527951614912632650e+00
7.832418804597914841e-01 1.546199778160435301e+00
7.903650372848396444e-01 1.564250246592089777e+00
7.972490762574802048e-01 1.582040011600553298e+00
8.039943759125066647e-01 1.599517243339007022e+00
8.106548816518286404e-01 1.616658487145953949e+00
8.171824508461632552e-01 1.633518380701233230e+00
8.235561884486375384e-01 1.650095006102996420e+00
8.298454480078366613e-01 1.666367926506848507e+00
8.359964801182697691e-01 1.682152934085022089e+00
8.419791563299646731e-01 1.697534321068694840e+00
8.479551374260333452e-01 1.712909344646995846e+00
8.541788728114527718e-01 1.728363211752945272e+00
8.609414609914862737e-01 1.743784290069872567e+00
8.680405153432390053e-01 1.759149157433282484e+00
8.749933569767817110e-01 1.774270016399486893e+00
8.816889368910226787e-01 1.789001387811491206e+00
8.880671936245964071e-01 1.803125522225087041e+00
8.943372581150247358e-01 1.816797859537405690e+00
9.003945158827801887e-01 1.829792207848273566e+00
9.063037112359730862e-01 1.841835868176746827e+00
9.125377185482979048e-01 1.852576643231021780e+00
9.202080355795285715e-01 1.861704275321359070e+00
9.296301352322582368e-01 1.868711699075797483e+00
9.405174578005998098e-01 1.873414365508485169e+00
9.520593246807043109e-01 1.875405046566055667e+00
9.635789664153943113e-01 1.874749803861321062e+00
9.746347640860981709e-01 1.871442759342260898e+00
9.849041265578130089e-01 1.865582481131291104e+00
9.938732997391264146e-01 1.857225943561513049e+00
1.001221274337626976e+00 1.846659865378872167e+00
1.007571772126792498e+00 1.834829401467192644e+00
1.014731145665413559e+00 1.823080595927914827e+00
1.023296475683981521e+00 1.812096530180110188e+00
1.032202611455681041e+00 1.802936246520292274e+00
1.040921453579101819e+00 1.795825256770294365e+00
1.050781125935416727e+00 1.790050912947576123e+00
1.061984519923109715e+00 1.785417380578166791e+00
1.074010449042382298e+00 1.780779004927746323e+00
1.086654607651232674e+00 1.775762704713040874e+00
1.099729232570411996e+00 1.770389367456918661e+00
1.112829905122818319e+00 1.764740740120431806e+00
1.126404946003509044e+00 1.758687301821032944e+00
1.141055791293306587e+00 1.751880231578258229e+00
1.156662167014643527e+00 1.744910252096532499e+00
1.172626020730806129e+00 1.738035610441151180e+00
1.188314086731359742e+00 1.731147230587279040e+00
1.204238487974393257e+00 1.724214419153399902e+00
1.220250432344948566e+00 1.717946363755169958e+00
1.236516184182913536e+00 1.712427914037108367e+00
1.252873149589922130e+00 1.707666328922801791e+00
1.269195432638568821e+00 1.703583631303727364e+00
1.285491453546705243e+00 1.700154094898967294e+00
1.301710793381897213e+00 1.697416126200480324e+00
1.317977404376367900e+00 1.695254811530620076e+00
1.334729098176447915e+00 1.693074331862322923e+00
1.351965029238253235e+00 1.691016382979434240e+00
1.369077006677497321e+00 1.690238709392338556e+00
1.385870568826753413e+00 1.690716358308272271e+00
1.402338875992018785e+00 1.691905648090821446e+00
1.418469074278823738e+00 1.693134775619046239e+00
1.434217905489983513e+00 1.694403881677641444e+00
1.449759835801049945e+00 1.695714701765374866e+00
1.465395830912356478e+00 1.696903173834819478e+00
1.480889434538977589e+00 1.697712259154842362e+00
1.495966308999459038e+00 1.698143485229413052e+00
1.510382253977092137e+00 1.698051522431420324e+00
1.524112986704488915e+00 1.697435130944063397e+00
1.537075285163220562e+00 1.696342145335406837e+00
1.549168035378113650e+00 1.694901533963595108e+00
1.560465837161462588e+00 1.693248564484281182e+00
1.571211441899409422e+00 1.691305267548939950e+00
1.581448161892710313e+00 1.689149472025485599e+00
1.591107601181453113e+00 1.686948061912682428e+00
1.599800986647198497e+00 1.684899160207858460e+00
1.607472672120144663e+00 1.682987811974155257e+00
1.613996215819684110e+00 1.681206255586758180e+00
1.619423877230059095e+00 1.679597832152661674e+00
1.624104684284473521e+00 1.678147119225947170e+00
1.627821082178696255e+00 1.676956320107319875e+00
1.630767836661456194e+00 1.675988907521928084e+00
1.633140239892834966e+00 1.675194253176166992e+00
1.635007427963028004e+00 1.674558471872381382e+00
1.636703637499291375e+00 1.673975930381766952e+00
1.638643958803114087e+00 1.673305926704853563e+00
1.640960877761642456e+00 1.672497440337901375e+00
1.643600089163536948e+00 1.671561105253423607e+00
1.646092414337495535e+00 1.670671590813862517e+00
1.648826408151352618e+00 1.669669213740623048e+00
1.652922877397200008e+00 1.668042306191247270e+00
1.658373360009842035e+00 1.665703217725967855e+00
1.664788873292155191e+00 1.662837559494706685e+00
1.671041115963715296e+00 1.659923043976868184e+00
1.676793744380666418e+00 1.657158326167067930e+00
1.681895540131265632e+00 1.654672921262291263e+00
1.686458300162483326e+00 1.652370083106507792e+00
1.691161728631731975e+00 1.649899012964991529e+00
1.696395358898319383e+00 1.647082567436883860e+00
1.702058616988397777e+00 1.643963789880064974e+00
1.707773460542232780e+00 1.640765131694455370e+00
1.713223292782451335e+00 1.637661892413901699e+00
1.718262831131341484e+00 1.634741635764942469e+00
1.722470947453775381e+00 1.632298422036392527e+00
1.725749723795421797e+00 1.630417977367039972e+00
1.728192960411028212e+00 1.629140178011988072e+00
1.730565122287676783e+00 1.627993464178689287e+00
1.733017433277729058e+00 1.626823428218523881e+00
1.735263952316257186e+00 1.625811698364002744e+00
1.737320223204122938e+00 1.624917592150516121e+00
1.738971740640363750e+00 1.624207691139054832e+00
1.739712545955603984e+00 1.623894370595680314e+00
1.739800598494363415e+00 1.623858324724315683e+00
1.739929053233241207e+00 1.623807091402204472e+00
1.740174146923233689e+00 1.623717836483750565e+00
1.740766008146779065e+00 1.623552910755831524e+00
1.742539020680531126e+00 1.623310841264380189e+00
1.745509161154730204e+00 1.623072426206205288e+00
1.749710530507915696e+00 1.622204780115952705e+00
1.754754969083292426e+00 1.620063241940277177e+00
1.760408425170494784e+00 1.616658816932032838e+00
1.766635442115577215e+00 1.612076513568015956e+00
1.773558155915462953e+00 1.606358808594634535e+00
1.781232245375240941e+00 1.599776000633725603e+00
1.789594322711126173e+00 1.592620042390688440e+00
1.798498425123713718e+00 1.585038429509255664e+00
1.807799583077713379e+00 1.577048500142331555e+00
1.817526331163475506e+00 1.568624582428306047e+00
1.827965761377518872e+00 1.560221809535926152e+00
1.839491865962036954e+00 1.552346413793910029e+00
1.852016494776351552e+00 1.544948083615928391e+00
1.865196166741097672e+00 1.537582331318989359e+00
1.878872156497748858e+00 1.530140492213274417e+00
1.892892288401482492e+00 1.522371785640985964e+00
1.907151155064686465e+00 1.514240060021528445e+00
1.921430500893890114e+00 1.506146033366515979e+00
1.935354783494010800e+00 1.497994185047455629e+00
1.948428789740313638e+00 1.489457859270285178e+00
1.960285596096465799e+00 1.479970131848836079e+00
1.971010381862565719e+00 1.469244664789951527e+00
1.980598720394197931e+00 1.457090416922136811e+00
1.989592612489796686e+00 1.444164672983887288e+00
1.998348702546802969e+00 1.430929452229755539e+00
2.006877771151937662e+00 1.417837075483670883e+00
2.014993625423751045e+00 1.405310249194488881e+00
2.022546962053095587e+00 1.393472998400998142e+00
2.029370024185434218e+00 1.381828429170203432e+00
2.034877912437774494e+00 1.369996216390893418e+00
2.039069472441956687e+00 1.357686485187948433e+00
2.042109086792910144e+00 1.344754983334042864e+00
2.043672049086190601e+00 1.331353847583571115e+00
2.043606100909435064e+00 1.317970671299134144e+00
2.041862201907716834e+00 1.305263263235023397e+00
2.038775998113955268e+00 1.293575245657858863e+00
2.034813065711741142e+00 1.283285603346586923e+00
2.030368456763496976e+00 1.274156536915210580e+00
2.025677936450672512e+00 1.265780103340913287e+00
2.020317455834928833e+00 1.257478804228951752e+00
2.013592115484795109e+00 1.249351871876959397e+00
2.005261543799846446e+00 1.241742954197490700e+00
1.995891635315331536e+00 1.234079587409636192e+00
1.985814704675211040e+00 1.226024397367961205e+00
1.975051055650260734e+00 1.217560099168328858e+00
1.963716788211111508e+00 1.208602403889988741e+00
1.951896230835946655e+00 1.199190052943471807e+00
1.939695572326506356e+00 1.189531622841023095e+00
1.927246391357312572e+00 1.179693815222609299e+00
1.914496541566146126e+00 1.169625942525518214e+00
1.901659378672205358e+00 1.159470988703595884e+00
1.888893184239176071e+00 1.149479238090010513e+00
1.875908411907568629e+00 1.139380133968213915e+00
1.862711411533619188e+00 1.129113744150307630e+00
1.849499786942804702e+00 1.118791807846151620e+00
1.836423142610259962e+00 1.108507674068503146e+00
1.823221648720658949e+00 1.098004818648742997e+00
1.809998754232158502e+00 1.086830238354493661e+00
1.796706073619904753e+00 1.075287862762305258e+00
1.783280408138953277e+00 1.063599989064512030e+00
1.769581252883366984e+00 1.051920947889913194e+00
1.755639083689399804e+00 1.040338261858718027e+00
1.741555558045277952e+00 1.029090744994554552e+00
1.725381803942415582e+00 1.020144747401796170e+00
1.709028723342481237e+00 1.010698945507963353e+00
1.692464340560158931e+00 1.001196445731154183e+00
1.675527385967101379e+00 9.919427453300710962e-01
1.658264216504477417e+00 9.827207530180495088e-01
1.640683619835816565e+00 9.735199316176633699e-01
1.622870905812522579e+00 9.643668966777493301e-01
1.605003987751436156e+00 9.553042353851831647e-01
1.587112780469615680e+00 9.459610868660042193e-01
1.569052843386444795e+00 9.363964090022881548e-01
1.550945695799066826e+00 9.269043223600759163e-01
1.532420888022844929e+00 9.174251069612548992e-01
1.513625367408226730e+00 9.076782481431083793e-01
1.494635445937434470e+00 8.979342376918915125e-01
1.475718298765041681e+00 8.882607746118048597e-01
1.456976813502093515e+00 8.784190781978429285e-01
1.438105010520773774e+00 8.684840798222522862e-01
1.419040724342179649e+00 8.585241290006003778e-01
1.399962589945270341e+00 8.485060227142802169e-01
1.380838907019475759e+00 8.386154584853336980e-01
1.361579550799614902e+00 8.286601349996911559e-01
1.342408406858297321e+00 8.185843041614679905e-01
1.323355407966240849e+00 8.085772917453915021e-01
1.304398729401519796e+00 7.985919660966963596e-01
1.285476647375283221e+00 7.886650850205565444e-01
1.266790086353262179e+00 7.788519351805238689e-01
1.248215374002303646e+00 7.690160792342639606e-01
1.229881790344461434e+00 7.593083379639160579e-01
1.211757346693452586e+00 7.498430599173034894e-01
1.193917512262465230e+00 7.404385216104177880e-01
1.176327296752540441e+00 7.311884209054180239e-01
1.159029538841714002e+00 7.220123068176010905e-01
1.142005672676680739e+00 7.129368740969634910e-01
1.125366306385849668e+00 7.041095174816234259e-01
1.109882069999102994e+00 6.958503645665997661e-01
1.095734917825305521e+00 6.882265715215236668e-01
1.082943725332981666e+00 6.812975796025454445e-01
1.071095723396648935e+00 6.750317343788408975e-01
1.060281864701165366e+00 6.694072216130291242e-01
1.051022028123385299e+00 6.646068106630557137e-01
1.042753786368960434e+00 6.605928058271278713e-01
1.033843418369419176e+00 6.569995125958087989e-01
1.024213161656474913e+00 6.532574368290499089e-01
1.014028494582460693e+00 6.488819396449767574e-01
1.003388532562389690e+00 6.436559928540337427e-01
9.922375965743795989e-01 6.378211482288561607e-01
9.805189531602596098e-01 6.316480971651657894e-01
9.684824300884951054e-01 6.253180198306358406e-01
9.565454950245152466e-01 6.190494021562186200e-01
9.446941597588890405e-01 6.128625560762221980e-01
9.328186081223567294e-01 6.067867390663839178e-01


==> figures/urban17odofog.txt <==
x	y
-3.594951300270282117e-06 4.897022316698997776e-06
-1.125390872228756219e-03 1.534821636177517799e-03
-2.979175343134169221e-03 4.084233022567238490e-03
-5.420137060131519774e-03 7.446574498925996946e-03
-8.104287417086348047e-03 1.116135717842773808e-02
-1.106276160252534120e-02 1.531117899685323532e-02
-1.424001869946609627e-02 1.990725573871681905e-02
-1.744707066027153392e-02 2.469289738890729363e-02
-2.089596550304900768e-02 2.956254126859888740e-02
-2.497191715417058921e-02 3.486500827043268608e-02
-2.949273123336713584e-02 4.068879934373848678e-02
-3.441480110262421649e-02 4.705054642699687401e-02
-3.975782729697800721e-02 5.394090309394757032e-02
-4.541424657263824077e-02 6.133289132572922880e-02
-5.096453257408515430e-02 6.873495534116370875e-02
-5.614846300978760391e-02 7.567704878298670002e-02
-6.097939120362878135e-02 8.215026096971443648e-02
-6.542326998554282014e-02 8.816083727024291716e-02
-6.951391294800421394e-02 9.385651366734362733e-02
-7.406844428611902842e-02 1.004025310264189674e-01
-7.883419536661485927e-02 1.074429366902330679e-01
-8.294367508805168543e-02 1.136003150148814506e-01
-8.635194322925258958e-02 1.187982427905098226e-01
-8.897033836917619953e-02 1.229752932070113658e-01
-9.054711596114786709e-02 1.256602402621882220e-01
-9.150392324069872574e-02 1.274207915441311900e-01
-9.202046331107881227e-02 1.284282997219131084e-01
-9.216508074215405688e-02 1.287173193681071248e-01
-9.239144558825923559e-02 1.291757128390167708e-01
-9.298755989777611475e-02 1.304103906177307981e-01
-9.377151056094235049e-02 1.320925073911080605e-01
-9.466036904965831333e-02 1.341530063569919551e-01
-9.547726475880810582e-02 1.363356373002451716e-01
-9.630401306357404267e-02 1.390374711561863375e-01
-9.693371420689379792e-02 1.420393117405635564e-01
-9.716540840946588653e-02 1.455001265648918907e-01
-9.675018235058033267e-02 1.492111678455687596e-01
-9.567428354063517437e-02 1.528839111950441865e-01
-9.418797388708365081e-02 1.563117558862905099e-01
-9.233855918967974474e-02 1.593969953423609032e-01
-9.027007866803407610e-02 1.618960167533491923e-01
-8.872063118602015186e-02 1.633446242443427066e-01
-8.828527232813802861e-02 1.637125877315218081e-01
-8.815922657793286155e-02 1.638176391821637157e-01
-8.696281494419709490e-02 1.648055741784137662e-01
-8.415064459454810186e-02 1.670494900788882242e-01
-7.982437765436624366e-02 1.703534296852628194e-01
-7.416063651438656312e-02 1.744967940850689903e-01
-6.742099659438760551e-02 1.793938530718430235e-01
-5.988266363970153744e-02 1.849495994214721828e-01
-5.214024056940633894e-02 1.907312657339024498e-01
-4.463410303972722981e-02 1.963808281576291392e-01
-3.738421639264271484e-02 2.018398909135641350e-01
-3.048122235397274227e-02 2.069756303568209832e-01
-2.399749665522957556e-02 2.117495420780494408e-01
-1.803759150482274129e-02 2.161602473061443597e-01
-1.254001686406595525e-02 2.202461823198352542e-01
-7.547801348810815117e-03 2.239712131120791261e-01
-2.782322887842310355e-03 2.275383467110555502e-01
2.211231603211331713e-03 2.312846768328842006e-01
7.508572632851686669e-03 2.352657409662540777e-01
1.298406821768893771e-02 2.393838886949476996e-01
1.866840247934621611e-02 2.436501353724728480e-01
2.463051643384615852e-02 2.481101523458084934e-01
3.081713258978712247e-02 2.527084357089570132e-01
3.715386587302677707e-02 2.574359807886522633e-01
4.345403604283298860e-02 2.621093848509508661e-01
4.985813822708992649e-02 2.668255342200270275e-01
5.647782602880241365e-02 2.716687231979151296e-01
6.287446661588613761e-02 2.763451018048256880e-01
6.860169733563821481e-02 2.805447230104733403e-01
7.334446530571030187e-02 2.840288643408549474e-01
7.788245779298820504e-02 2.872753091366464506e-01
8.292104397679798955e-02 2.906307573070103789e-01
8.848876185533889605e-02 2.940627060106217328e-01
9.443773931570938196e-02 2.975920064816616195e-01
1.004632363013014396e-01 3.012039637483308607e-01
1.062248367152346384e-01 3.048585507110491144e-01
1.122624312405762492e-01 3.090313613261405079e-01
1.185932335726030962e-01 3.135960971155887234e-01
1.250912643537092639e-01 3.183763402728844727e-01
1.319161820968075827e-01 3.233973788088516654e-01
1.390086846187484626e-01 3.286833861008990887e-01
1.463199385721347667e-01 3.342011945453567945e-01
1.538505051589661443e-01 3.399392018962022477e-01
1.613243322920404343e-01 3.455906960542305395e-01
1.688482937966088726e-01 3.511565364389158672e-01
1.765075057053057672e-01 3.567156418047012223e-01
1.845123703074998955e-01 3.625971501084153115e-01
1.928528175843830239e-01 3.688155179016055496e-01
2.013836274252772951e-01 3.751344248397388559e-01
2.099868100733741083e-01 3.814377249976240170e-01
2.184606698143725656e-01 3.875067152640037649e-01
2.267264949140276320e-01 3.932626771359673534e-01
2.347805310100090914e-01 3.987206804286230200e-01
2.426629238115471376e-01 4.039302996727215378e-01
2.503258319253409692e-01 4.088530972131270147e-01
2.576968331813296320e-01 4.134122646458867067e-01
2.647210866069117929e-01 4.175628492287803417e-01
2.713818056963123726e-01 4.213197783041173761e-01
2.780893914233005804e-01 4.249389361386424202e-01
2.850114031541348125e-01 4.285085930460597048e-01
2.917624159821562424e-01 4.317448599760893013e-01
2.981600437285997218e-01 4.343039995700874734e-01
3.046086507102415686e-01 4.360364857175896280e-01
3.114925118328544795e-01 4.365029506201514864e-01
3.188590198891085303e-01 4.356170762446065492e-01
3.265877024794677230e-01 4.334173363641039001e-01
3.345774815582698847e-01 4.304179138110323932e-01
3.429762431117714949e-01 4.270569536524919108e-01
3.516106677407401793e-01 4.237719868903010445e-01
3.600427892012537101e-01 4.206824341025625635e-01
3.680759369881187459e-01 4.177276309007947885e-01
3.754681522136823490e-01 4.151888419851122447e-01
3.816016217210886907e-01 4.131495205085357059e-01
3.873459424297455156e-01 4.114598646558197403e-01
3.927386539612069405e-01 4.099715436346360042e-01
3.973150443152473899e-01 4.086553417910933073e-01
4.009401372156876087e-01 4.074730499816526241e-01
4.037089890665515046e-01 4.064812562300927912e-01
4.057510002566462881e-01 4.057069675630297079e-01
4.074705842263259270e-01 4.050266929880268485e-01
4.089735614636172412e-01 4.044150134285836584e-01
4.100109775065299833e-01 4.039860857996045440e-01
4.104290128874408250e-01 4.038117920757777202e-01
4.105248952233722104e-01 4.037717555152202098e-01
4.112490921762693152e-01 4.034681925113054457e-01
4.124158681975051977e-01 4.029782751792196360e-01
4.136128423540140764e-01 4.024823215607705729e-01
4.144906053417091174e-01 4.021278417434590580e-01
4.148260510105618581e-01 4.019942704021308710e-01
4.150155821815580959e-01 4.019192269061811484e-01
4.158480603600470116e-01 4.015909340133576033e-01
4.172812693155399377e-01 4.010216776354639800e-01
4.193466963560756322e-01 4.001910816111187152e-01
4.222282403205386836e-01 3.990313988498995212e-01
4.260281053361301695e-01 3.975305832803096573e-01
4.307080203453798051e-01 3.957253131290133785e-01
4.362048575545283136e-01 3.936047068137296656e-01
4.424448700884567875e-01 3.911978957118529832e-01
4.493780768389788460e-01 3.885240063640565400e-01
4.569399258744585857e-01 3.856014156100218138e-01
4.648149984249689282e-01 3.825460688294832212e-01
4.726853105757403140e-01 3.794842169154735712e-01
4.808266469944633692e-01 3.763206757378638190e-01
4.890636838513101603e-01 3.731353306756540755e-01
4.974004536963033685e-01 3.699218030283499825e-01
5.057008566896779023e-01 3.667237038277493810e-01
5.140914714120318196e-01 3.633637874472027129e-01
5.228651838635629545e-01 3.598767213921150732e-01
5.319279728394479267e-01 3.562315972977539436e-01
5.413910804729257231e-01 3.523666315861049281e-01
5.513705241244981625e-01 3.484005655633249932e-01
5.618485307457905531e-01 3.443004938838971074e-01
5.727337451262778378e-01 3.399793826092652460e-01
5.839933513669842702e-01 3.355245569428258468e-01
5.955937778791171588e-01 3.309869653072941009e-01
6.074275171680570962e-01 3.263034919368922315e-01
6.194410069345480663e-01 3.214071044156402990e-01
6.316454125172079603e-01 3.163840256990957944e-01
6.438802409068460353e-01 3.112978504317917561e-01
6.560346230088239805e-01 3.060443654092118715e-01
6.680392156444855400e-01 3.006666039534172108e-01
6.797589117658787705e-01 2.953104981747349256e-01
6.911218407351007453e-01 2.900229078502773450e-01
7.023131806496637486e-01 2.846884113978123132e-01
7.136749586355113362e-01 2.790526595660954845e-01
7.250682037684970105e-01 2.732787257086976007e-01
7.360360674769763634e-01 2.675223109340468253e-01
7.460796005736362035e-01 2.617046613351318718e-01
7.555925083804606590e-01 2.553055628020113876e-01
7.649911794489867578e-01 2.479238796674066991e-01
7.743193859630445042e-01 2.399502003586417853e-01
7.840407188171750752e-01 2.324075849521960446e-01
7.945137012721015246e-01 2.258359956017969294e-01
8.054507921286891969e-01 2.196986838552434096e-01
8.163613797563238350e-01 2.135032263036538702e-01
8.267781543746464124e-01 2.073758622165062238e-01
8.365801710825139237e-01 2.015169904630426390e-01
8.457525376843922915e-01 1.960112775266994178e-01
8.543777937960812530e-01 1.907913976715568949e-01
8.624722645572262536e-01 1.858437544387442075e-01
8.703843870328320520e-01 1.809832568836305666e-01
8.779474876263841931e-01 1.764232465065233291e-01
8.847905719514150835e-01 1.722759176489498389e-01
8.907854077506398571e-01 1.686066584370032595e-01
8.960430819231818278e-01 1.654328837828335785e-01
9.005098182243036486e-01 1.627493437049201408e-01
9.038607469561346086e-01 1.607445182221034219e-01
9.058362813918233725e-01 1.595581763490651339e-01
9.068199637039781047e-01 1.589653763386300878e-01
9.071274053884371691e-01 1.587798072097277857e-01
9.071355480321722231e-01 1.587749055185142255e-01
9.073479191320732440e-01 1.586470338077684838e-01
9.080245829040869410e-01 1.582413861625411033e-01
9.089536799463049377e-01 1.576950359921154843e-01
9.098523765104120642e-01 1.571745155521588055e-01
9.104385274926275473e-01 1.568366340020050376e-01
9.109112088406082774e-01 1.565643218178783269e-01
9.112629384529009613e-01 1.563617653257522999e-01
9.114875813701781571e-01 1.562324279899466040e-01
9.116023188863853211e-01 1.561663804325111315e-01
9.117721279330787132e-01 1.560687352878200596e-01
9.128043144365226569e-01 1.554751284257435140e-01
9.149197606853788356e-01 1.542529595955325628e-01
9.179172400092445727e-01 1.525120779754611799e-01
9.217274756182478601e-01 1.503090437932743662e-01
9.264000443825282094e-01 1.476091061673430460e-01
9.319241282181773833e-01 1.444499305798208622e-01
9.383666431381584294e-01 1.411836980958014187e-01
9.458904600107245209e-01 1.383947055564440920e-01
9.543451410417754799e-01 1.365871820296422900e-01
9.633454647457878606e-01 1.363246308417069563e-01
9.722461850207043677e-01 1.379560003343411612e-01
9.810734975336729002e-01 1.412823020019656206e-01
9.896945327357412614e-01 1.457564567102730413e-01
9.982462668227152225e-01 1.510037268317730996e-01
1.006998115111928938e+00 1.568676385113631500e-01
1.016067212338408243e+00 1.633021439078456427e-01
1.025651219983979345e+00 1.702308468657364737e-01
1.035922148987401092e+00 1.774347987831304541e-01
1.046953224441760311e+00 1.849312816878038446e-01
1.058758138156819184e+00 1.927394912455597242e-01
1.070985416393802403e+00 2.011018754961020893e-01
1.083463527558294226e+00 2.101364577861733751e-01
1.096291330054750768e+00 2.196890918553395244e-01
1.109443301638289414e+00 2.295940725192115728e-01
1.122795273346197664e+00 2.396596602822693156e-01
1.136476425979183524e+00 2.499208563614789269e-01
1.150390303727671704e+00 2.604813280404894016e-01
1.164335625187924217e+00 2.710875430806287123e-01
1.178265116690137893e+00 2.816337439719690527e-01
1.192301597543651726e+00 2.921404107119835447e-01
1.206526623637043771e+00 3.028207621169871633e-01
1.220822172111206694e+00 3.136537600729282227e-01
1.235325986495738659e+00 3.246575560835722185e-01
1.249686176843140428e+00 3.355128863294180586e-01
1.263787859873988895e+00 3.461513754898313255e-01
1.277822189351243143e+00 3.566885790609568563e-01
1.292142173070894851e+00 3.674977962173883173e-01
1.306463028244590596e+00 3.784084878930770168e-01
1.320796556797467547e+00 3.893730015494885621e-01
1.335511313980273895e+00 4.005673442424209640e-01
1.350575287383753320e+00 4.119982144387376310e-01
1.365827413094655940e+00 4.236243742992243932e-01
1.380926343339213602e+00 4.351902620320175497e-01
1.395769860993431477e+00 4.464864313804617901e-01
1.410362682662401612e+00 4.575463773734267381e-01
1.424822851478451557e+00 4.684595158051585995e-01
1.439455316473230662e+00 4.795668442085519456e-01
1.454159973775728476e+00 4.907212766821199001e-01
1.469058824137502217e+00 5.019398184890557779e-01
1.484175708239739988e+00 5.133565085449649512e-01
1.499336368864243152e+00 5.248436575674536586e-01
1.514364074036807839e+00 5.362439402395930976e-01
1.529354781459757451e+00 5.476879354241771525e-01
1.544223531362780344e+00 5.590723199102506369e-01
1.559020522560915056e+00 5.702955149616155683e-01
1.574111950135792748e+00 5.816894510006246355e-01
1.589210254353605078e+00 5.930853857248946648e-01
1.604163460268201113e+00 6.043656396114130969e-01
1.619122338170462250e+00 6.157162499220900642e-01
1.633985700306158195e+00 6.270171438581205736e-01
1.648782528598002450e+00 6.382834572108093685e-01
1.663639004331817217e+00 6.495021493320579653e-01
1.678637155242432843e+00 6.608850663945935455e-01
1.693575386560107088e+00 6.722916970923119573e-01
1.708538183917925224e+00 6.836168274168242798e-01
1.723277121361212805e+00 6.947693678919550919e-01
1.737814941359787868e+00 7.057669685227777601e-01
1.752120943548641341e+00 7.165947981296109104e-01
1.766305641839559515e+00 7.274110674565702483e-01
1.780492174127617178e+00 7.382397592541258824e-01
1.794792761288269700e+00 7.490727087352281321e-01
1.809038339084183766e+00 7.598516226399359974e-01
1.823183794218653286e+00 7.705532856958838828e-01
1.837546337332274460e+00 7.814394340920149951e-01
1.851833348180815575e+00 7.922871336499768269e-01
1.866155818615095940e+00 8.031794359105227654e-01
1.880304578827418194e+00 8.138933582393437227e-01
1.894191355126650267e+00 8.244706825572728492e-01
1.907712927625700772e+00 8.348142921510702807e-01
1.921001884633082746e+00 8.448825944898360474e-01
1.934062449100836245e+00 8.547532280980231212e-01
1.946913714143446272e+00 8.644708476563416344e-01
1.959942095011476759e+00 8.743355446176397372e-01
1.973388590629758799e+00 8.845179642532078335e-01
1.987400570691923773e+00 8.952039267591795912e-01
2.002244091874480159e+00 9.065963740346515420e-01
2.017895012817121358e+00 9.185207060364479759e-01
2.033949757399173386e+00 9.305629269404279702e-01
2.049713707083247627e+00 9.420815142769437545e-01
2.065136079083841114e+00 9.528956483154346069e-01
2.079998143431641910e+00 9.631062485784084304e-01
2.093986963405194857e+00 9.728752015338366643e-01
2.106767827049627062e+00 9.821034196421152274e-01
2.118084785155539329e+00 9.905228489569929406e-01
2.128456347890939071e+00 9.983693405167469725e-01
2.137887741967233968e+00 1.005535109553019169e+00
2.146625073821144092e+00 1.012000122929972878e+00
2.155179778702329241e+00 1.017851517334722011e+00
2.163612244824131281e+00 1.022441924284817949e+00
2.171968162764314147e+00 1.025395762243058506e+00
2.180757997886438648e+00 1.026707804046428363e+00
2.189821207319748719e+00 1.026147729619381055e+00
2.198788408251449944e+00 1.023453179680582359e+00
2.206955060688573500e+00 1.018697583020722996e+00
2.213787601373719216e+00 1.012235975586465608e+00
2.218904098808668568e+00 1.004536035060044741e+00
2.222262291564642389e+00 9.958753563694752176e-01
2.223754373195098388e+00 9.868211378571299930e-01
2.223215118614140895e+00 9.775073686566951858e-01
2.220307742656196126e+00 9.682111882125203906e-01
2.215201265051252477e+00 9.599828337632296815e-01
2.208328027787812786e+00 9.533862807983757293e-01
2.199988449163983617e+00 9.487299722187354512e-01
2.190706570851375989e+00 9.462556641661811208e-01
2.182222884183905975e+00 9.458567907592260182e-01
2.176030120911106369e+00 9.465088814398348038e-01
2.172422605213073066e+00 9.471720667815944905e-01
2.170714561879313109e+00 9.475573693177695711e-01
2.170214859525852358e+00 9.476789785801482680e-01
2.169692198720146514e+00 9.478104804992212307e-01
2.168679381885257218e+00 9.480776433738772324e-01
2.166978993214669025e+00 9.485631037712163316e-01
2.164777797857089681e+00 9.492621934585921961e-01
2.162574161085987434e+00 9.500439798417332771e-01
2.160575214870369631e+00 9.508268416785889965e-01
2.158572211083135794e+00 9.516840861312281241e-01
2.156245703147293025e+00 9.527444735222697636e-01
2.153772087986676631e+00 9.539400353442304414e-01
2.151462938503984290e+00 9.551343429600566148e-01
2.149579338612898738e+00 9.561675101093135565e-01
2.147985789667884227e+00 9.570943786538153031e-01
2.146415741877714112e+00 9.580662975396154746e-01
2.144601841248574114e+00 9.592659234533245094e-01
2.142592970340035041e+00 9.606950181907125685e-01
2.140354865703223197e+00 9.624411842552813567e-01
2.138345988420395472e+00 9.641937178986745849e-01
2.136826380391874114e+00 9.656522314351869696e-01
2.135203746586339157e+00 9.673669273089955389e-01
2.133059073941700134e+00 9.699747468764239322e-01
2.130623514059921231e+00 9.734071774912249619e-01
2.127867576132604466e+00 9.777455365093352668e-01
2.124515922707532756e+00 9.833548122743774877e-01
2.120614115866339855e+00 9.901792808716028960e-01
2.116297194248137004e+00 9.980439806795918800e-01
2.111550248540045249e+00 1.006686316308726736e+00
2.106428921895475259e+00 1.015866546262010450e+00
2.101209517004409832e+00 1.025212069604568121e+00
2.096169051535687444e+00 1.034421986296850893e+00
2.091506084472709581e+00 1.043350086064672055e+00
2.087029856845421083e+00 1.052604365059856439e+00
2.083251368244035007e+00 1.062191564940995425e+00
2.080487935010611800e+00 1.072190860651760058e+00
2.078844783781654382e+00 1.082555533193165775e+00
2.078835415915156748e+00 1.092823916865815148e+00
2.080777407349888364e+00 1.102548874587537142e+00
2.084649183974677911e+00 1.111387067584468147e+00
2.090255255985626448e+00 1.119015872393348321e+00
2.097475386002067399e+00 1.125201011823183439e+00
2.106138322845144017e+00 1.129613837804079868e+00
2.115846104501468705e+00 1.131934934421515271e+00
2.125792613708263445e+00 1.131918156761732686e+00
2.135821286122672191e+00 1.129514223535475592e+00
2.145164929857124037e+00 1.124689023059513682e+00
2.153048977623829963e+00 1.117675753158144492e+00
2.158983240547907911e+00 1.108807460836073400e+00
2.162472174561802962e+00 1.098801356703953847e+00
2.163335836359991049e+00 1.088319230550565120e+00
2.161765990015270145e+00 1.078514040212787739e+00
2.158381980824706670e+00 1.069898787945316343e+00
2.153441867420001543e+00 1.061901993308590253e+00
2.146931990192932460e+00 1.054098700982247117e+00
2.138726129294822531e+00 1.046812574024907905e+00
2.129416107455716745e+00 1.039695916405061649e+00
2.119222469081454285e+00 1.032279889550965279e+00
2.108315636237664048e+00 1.024274862943644226e+00
2.096832538203619922e+00 1.015459365558120775e+00
2.084692019307763378e+00 1.005947227675735745e+00
2.071937715665906232e+00 9.956669893635985424e-01
2.058447708412881383e+00 9.847879420505418757e-01
2.044196509976130116e+00 9.734244126639186590e-01
2.029314303833095856e+00 9.614619364408621971e-01
2.013717173466839316e+00 9.490640768368213687e-01
1.997420571715369242e+00 9.362258250260011572e-01
1.980489405828849137e+00 9.229390332902075444e-01
1.962930843952468196e+00 9.091956383783749152e-01
1.944839538640108278e+00 8.949599475164786710e-01
1.926224361534683016e+00 8.802683421533730179e-01
1.914889591006250891e+00 8.713933945531155967e-01
1.914889591006250891e+00 8.713933945531155967e-01
1.914889591006250891e+00 8.713933945531155967e-01
1.914889591006250891e+00 8.713933945531155967e-01
1.914889591006250891e+00 8.713933945531155967e-01
1.914889591006250891e+00 8.713933945531155967e-01
1.912190259851223262e+00 8.692715760420811622e-01
1.893285775982760821e+00 8.544352108146116009e-01
1.875524528537088287e+00 8.405766305712099040e-01
1.857001350845451038e+00 8.262362520743093963e-01
1.838804918290359414e+00 8.120283869148283706e-01
1.820958788496503056e+00 7.979613761934751803e-01
1.803408048706653277e+00 7.840817258101843157e-01
1.785917931533854475e+00 7.703522954491451857e-01
1.768690211517903732e+00 7.568226437433830389e-01
1.751692978798547795e+00 7.435116280772755548e-01
1.734931097549991863e+00 7.304252482589812523e-01
1.718440722124228159e+00 7.174893432431298512e-01
1.701903434982209973e+00 7.047207458741824304e-01
1.684649467691881730e+00 6.919647694379712499e-01
1.666733184479698426e+00 6.791199548395207009e-01
1.649025784692465413e+00 6.661101979039908416e-01
1.631769845500513849e+00 6.530013776388138291e-01
1.614864307325785786e+00 6.398925414580250992e-01
1.598233988751514012e+00 6.268967403323386645e-01
1.581785806355553436e+00 6.141150372503432209e-01
1.565587418262512021e+00 6.014636831280959495e-01
1.549582385580304367e+00 5.889781589294313946e-01
1.533779473537057347e+00 5.766364036239715052e-01
1.518215741146180964e+00 5.644205912992180663e-01
1.502853591543144685e+00 5.523219666323637700e-01
1.487333870607811415e+00 5.401119848757509612e-01
1.471574217233043491e+00 5.278160302344493404e-01
1.455789482461744777e+00 5.154126772198120987e-01
1.440180353619395115e+00 5.031673341901213847e-01
1.424670589881102734e+00 4.909497925724187195e-01
1.409311976198858396e+00 4.788573628088272360e-01
1.394117063534997536e+00 4.669955970950094293e-01
1.379097697503143261e+00 4.553504271932937719e-01
1.364334566459761255e+00 4.438032368194471666e-01
1.349830335994347097e+00 4.323641335597785962e-01
1.335535675656590149e+00 4.210934745574354543e-01
1.321448769415384472e+00 4.099986026611706635e-01
1.307659208109232640e+00 3.991191650165737403e-01
1.294353684823202677e+00 3.886050385626984016e-01
1.281819172036679833e+00 3.786876698631909677e-01
1.269888449760941507e+00 3.693210335755507390e-01
1.258228751291835978e+00 3.602874715388183491e-01
1.246812748108765856e+00 3.515029709671907421e-01
1.235660793372242550e+00 3.429890804021599182e-01
1.224640354702034362e+00 3.349495885241244308e-01
1.214055762617461509e+00 3.277693438192529340e-01
1.204425814488581103e+00 3.215273013979316752e-01
1.195509473017462687e+00 3.157929744118287974e-01
1.187320910805629515e+00 3.103663986967628019e-01
1.180135029492236809e+00 3.054699747182242353e-01
1.174204239454371024e+00 3.013699830127706814e-01
1.169319688605381380e+00 2.979517966496988413e-01
1.165235201402949450e+00 2.950650081016681359e-01
1.161839575578946793e+00 2.926464297440877216e-01
1.158608086705787077e+00 2.903612617479273683e-01
1.154987429483404160e+00 2.878510999493831823e-01
1.151037468690719212e+00 2.851902039481363782e-01
1.147195181750733761e+00 2.827301225680044494e-01
1.143542929045653134e+00 2.805407417346199583e-01
1.139881934452622758e+00 2.785021648931395588e-01
1.135909855040832195e+00 2.764722509889520619e-01
1.131259501168029757e+00 2.743685501506120672e-01
1.126297023503340489e+00 2.724324520817804074e-01
1.121220761688576539e+00 2.707024993464303142e-01
1.116364850411431409e+00 2.692414874178482576e-01
1.111946999328574215e+00 2.680610188289957452e-01
1.107816893376852407e+00 2.670743008546800357e-01
1.104002006415291781e+00 2.662594446946697224e-01
1.100379257863618676e+00 2.655631252515541774e-01
1.096439231441273865e+00 2.648617584763154897e-01
1.092018629420453912e+00 2.641334100182011202e-01
1.087275109112368021e+00 2.634400587402110361e-01
1.082626108435663426e+00 2.628800575785654181e-01
1.078091267695017619e+00 2.624637944560414549e-01
1.073645289639436839e+00 2.621892998021813637e-01
1.069165773940313091e+00 2.620534891901481478e-01
1.064630590881298966e+00 2.620562507947382103e-01
1.059913334427962983e+00 2.621950428478019290e-01
1.055332547965141865e+00 2.624743912418779357e-01
1.051390622946100306e+00 2.628329870994601802e-01
1.047890284961199070e+00 2.632481104569254216e-01
1.044890810095469247e+00 2.636855709298919215e-01
1.042304770525699142e+00 2.641308917123108557e-01
1.040053455613258571e+00 2.645705124713557677e-01
1.037691434875239960e+00 2.650665395285672354e-01
1.034953483340660396e+00 2.656781538236340778e-01
1.031842129068582192e+00 2.664252917160921941e-01
1.028622911561560382e+00 2.672818359445534586e-01
1.025287146158828655e+00 2.682974031194524378e-01
1.021717481827470131e+00 2.695854042585912880e-01
1.017894224053296659e+00 2.712236810204931015e-01
1.013848327095430601e+00 2.731840928659641232e-01
1.009436636543393107e+00 2.754488610545964278e-01
1.005152440693641624e+00 2.777126878856862047e-01
1.001452694998486770e+00 2.796771432032159055e-01
9.981723435825063939e-01 2.814099840574426636e-01
9.950226176844790826e-01 2.830304275909942269e-01
9.924868184243998970e-01 2.843117944849301026e-01
9.911673567651856365e-01 2.849729022468444062e-01
9.909728169296045941e-01 2.850700556844547040e-01
9.906565846841487444e-01 2.852116026082004430e-01
9.895800612739852342e-01 2.854776552718259475e-01
9.883802806242329986e-01 2.854946458515951191e-01
9.865946559501811430e-01 2.854313814632121193e-01
9.841270310303393831e-01 2.857932555705963718e-01
9.814849943565222556e-01 2.866836681087985284e-01
9.792935764952499511e-01 2.876727997176349305e-01
9.780021453162210943e-01 2.883263189275397376e-01
9.775804331106231482e-01 2.885467132511311816e-01
9.774645730145314904e-01 2.886077052126505005e-01
9.767617056118761409e-01 2.889763517387132774e-01
9.750974564673590139e-01 2.898291431537813878e-01
9.730994184766232902e-01 2.908267552747291762e-01
9.712509440137226946e-01 2.917411413593775094e-01
9.696552394088782112e-01 2.925321788092287156e-01
9.675818851293044309e-01 2.935712954779038930e-01
9.648404285700936667e-01 2.949655976408530611e-01
9.615201049961636937e-01 2.966857791786602916e-01
9.576358830252098553e-01 2.987487858813475117e-01
9.532101918976410015e-01 3.011521091542739281e-01
9.483817974205968060e-01 3.038696640760635836e-01
9.436473389653260435e-01 3.066413121357949301e-01
9.386498653892356714e-01 3.095652069674254547e-01
9.331681179882908017e-01 3.126763683364006119e-01
9.272925023389636534e-01 3.159269118338943749e-01
9.213012858459673771e-01 3.191553045111807929e-01
9.150479581796804318e-01 3.224817201803031330e-01
9.089095734482414146e-01 3.257465546768817943e-01
9.030644947477186602e-01 3.288649878079151767e-01
8.970166034937666621e-01 3.320889067309429898e-01
8.905128806297911703e-01 3.354524759606300477e-01
8.838580344728758087e-01 3.388071910127322117e-01
8.768869621392436642e-01 3.422614776740027231e-01
8.699255452894864016e-01 3.456722349116431170e-01
8.630662419150199050e-01 3.490091392337407172e-01
8.569744642143090063e-01 3.520770122653823497e-01
8.518292521084321889e-01 3.549002667224808172e-01
8.473829770953410501e-01 3.575157026903588720e-01
8.435010487269951618e-01 3.599018680294335804e-01
8.400636366553805301e-01 3.620598257654401020e-01
8.373909827372273407e-01 3.636526236791128852e-01
8.354960862669754684e-01 3.646662151274411290e-01
8.342206956876333512e-01 3.653165412959051839e-01
8.330130353070326343e-01 3.659222257517805166e-01
8.310168230442699366e-01 3.668998403919330742e-01
8.282466692182685053e-01 3.682264615595222113e-01
8.250980696598213537e-01 3.696884704905210040e-01
8.222191265204440436e-01 3.709819228191225671e-01
8.189250725818910670e-01 3.724128352238668671e-01
8.150372853933793849e-01 3.740537818388376956e-01
8.106193141314391726e-01 3.758931087137184490e-01
8.057285929594445451e-01 3.779146445150887712e-01
8.003622657329462209e-01 3.801077115475856028e-01
7.944263994135557505e-01 3.825522426918461782e-01
7.879786655478963064e-01 3.852494726832885741e-01
7.810723894860517325e-01 3.881153204833450721e-01
7.737915088877915792e-01 3.910201586472280555e-01
7.660378723278086222e-01 3.939619238259662315e-01
7.576986771834863799e-01 3.970301485728573998e-01
7.488479809987171887e-01 4.002270344284466486e-01
7.395531508446858693e-01 4.035642448763769874e-01
7.298468894300604859e-01 4.070344533242180596e-01
7.199990958403420516e-01 4.105513168762460197e-01
7.102853472529876422e-01 4.140637494693893417e-01
7.007683040969385768e-01 4.175863106083192444e-01
6.909449514623732247e-01 4.211556493749764596e-01
6.806100060104390836e-01 4.249064222392034962e-01
6.702143438555239197e-01 4.287446490923686460e-01
6.599879367098387961e-01 4.325390493624499677e-01
6.498775350527438155e-01 4.362067216606209108e-01
6.397380944628323629e-01 4.397858576450668355e-01
6.296990495208123484e-01 4.434127527027418303e-01
6.196328611503642003e-01 4.470797193530526847e-01
6.090722433426704052e-01 4.507810528457227295e-01
5.991491594270738075e-01 4.542300955801981677e-01
5.905837150148206538e-01 4.572032754225324180e-01
5.836113598912786582e-01 4.596492247782763552e-01
5.786282553312805943e-01 4.614260981027974995e-01
5.759335986374126692e-01 4.624231583674867085e-01
5.752274292873853501e-01 4.626913632959273603e-01
5.752039940341869828e-01 4.627003064595993087e-01
5.749022603741137383e-01 4.628153405106827378e-01
5.740063412847812296e-01 4.631575748595549991e-01
5.718734947556035619e-01 4.639527789487140619e-01
5.683918388023697643e-01 4.651999304559101822e-01
5.636508346774341538e-01 4.668424915488944560e-01
5.577872955761873364e-01 4.688744761728246835e-01
5.509439623088774329e-01 4.712517582241432801e-01
5.433117578226231981e-01 4.739023901605565747e-01
5.350971309421640454e-01 4.767644877333968578e-01
5.265386475190739768e-01 4.797851820196088468e-01
5.178121213205753026e-01 4.829115069469494537e-01
5.089240306168797412e-01 4.861474010507925159e-01
5.001188601486700192e-01 4.893731384547846952e-01
4.913147565467634870e-01 4.925770251260198629e-01
4.826910915096614407e-01 4.957113928142119486e-01
4.746894392554181219e-01 4.990051129509646133e-01
4.673026208433672668e-01 5.031436856275874892e-01
4.607596607814777312e-01 5.085178605721932810e-01
4.553341036173360612e-01 5.150204005460270462e-01
4.513711717347428376e-01 5.222427562605340690e-01
4.487543140892006344e-01 5.297528415957346581e-01
4.473486274100630378e-01 5.379305807400104333e-01
4.479793666956689568e-01 5.467172416475234442e-01
4.507006247674957278e-01 5.559141530835433054e-01
4.550449094811586104e-01 5.656146475680983166e-01
4.602687965188088648e-01 5.759658751916110209e-01
4.659715156280981319e-01 5.872361032467547926e-01
4.721282234299851721e-01 5.993568342786140812e-01
4.787319150424223513e-01 6.123113502655342932e-01
4.857144856506939168e-01 6.260514844519109445e-01
4.930582958206500277e-01 6.404906754456807239e-01
5.006618546320339425e-01 6.555290291554577431e-01
5.085735754998139679e-01 6.711231923414086031e-01
5.167758225788182669e-01 6.872395901734651424e-01
5.252388677539283623e-01 7.038718055398155427e-01
5.339214339628189920e-01 7.210295368323589305e-01
5.428189226923975097e-01 7.386883781067113963e-01
5.519968052077682819e-01 7.567955371751464710e-01
5.614553503272493584e-01 7.753480338308124109e-01
5.711593760100440731e-01 7.943333088269820541e-01
5.810795074124321946e-01 8.137480067448338295e-01
5.911740680880682719e-01 8.336226425843484833e-01
6.015283125238605200e-01 8.538940087963418080e-01
6.119944261453263978e-01 8.746085162862654583e-01
6.225943101187206841e-01 8.957231203537122655e-01
6.331371420291849184e-01 9.165778621444616858e-01
6.434738480741755140e-01 9.369756047334691917e-01
6.536997760312185379e-01 9.569736853408099542e-01
6.636978486752252993e-01 9.766200403711958744e-01
6.734960109817591523e-01 9.959238382472339612e-01
6.831136290393510224e-01 1.014865919081168411e+00
6.925143108879584508e-01 1.033474057208527919e+00
7.017744151684977005e-01 1.051730022958500488e+00
7.109099827752654033e-01 1.069628401207649127e+00
7.198497085207444801e-01 1.087218746134302583e+00
7.285892419821892174e-01 1.104501654008015699e+00
7.371715302484487253e-01 1.121459629770779509e+00
7.456082803999529718e-01 1.138084802434462306e+00
7.540343371146598361e-01 1.154629308338275928e+00
7.625455216215581977e-01 1.171344219041923429e+00
7.709217968921137087e-01 1.187951013252144028e+00
7.791162471526824618e-01 1.204265331819835971e+00
7.872197819934317886e-01 1.220436113178405835e+00
7.952303024903388806e-01 1.236468851539979319e+00
8.033611514575801360e-01 1.252430954784433670e+00
8.116370897317674027e-01 1.268579853641823574e+00
8.199557139181805621e-01 1.284927651235708845e+00
8.283743226872618548e-01 1.301436075245912205e+00
8.368542267742127283e-01 1.318141729425643449e+00
8.454159001009352581e-01 1.335023393963348237e+00
8.541363304631244269e-01 1.352037957870551477e+00
8.629162445117463109e-01 1.369210624598425241e+00
8.716834590968033369e-01 1.386553109362659297e+00
8.804914456588746052e-01 1.404022317958439681e+00
8.893154571775832018e-01 1.421537113017895315e+00
8.981669912883697426e-01 1.439051804854586614e+00
9.070734137857144885e-01 1.456528155062321472e+00
9.159040345284713558e-01 1.473807613384952253e+00
9.245148696186347159e-01 1.490828757571345475e+00
9.329390528484081679e-01 1.507561538749284225e+00
9.412596204205675443e-01 1.523961321860077378e+00
9.494239739108872866e-01 1.540092308126634002e+00
9.574278475643809294e-01 1.555946237384004505e+00
9.653300542509730686e-01 1.571499943047605097e+00
9.730472349170078417e-01 1.586581281879477112e+00
9.805700453551303708e-01 1.601270965265758184e+00
9.881092188241220597e-01 1.615942860419804950e+00
9.959105300070489886e-01 1.630663561378576487e+00
1.004192315026771309e+00 1.645324937730516357e+00
1.012793354287392811e+00 1.659902252987148330e+00
1.021234192261828211e+00 1.674245718405599881e+00
1.029386078335969401e+00 1.688223955029335865e+00
1.037165339352526860e+00 1.701627558694811970e+00
1.044782504408652057e+00 1.714597738008863281e+00
1.052126582076454930e+00 1.726910640154946108e+00
1.059231583700881885e+00 1.738289958346677544e+00
1.066515668881018897e+00 1.748348697937518015e+00
1.075044753688753740e+00 1.756682052862791998e+00
1.085066441467549492e+00 1.762803306234916878e+00
1.096320969458310479e+00 1.766543516065841146e+00
1.107989452464404501e+00 1.767564455805519463e+00
1.119423919697004388e+00 1.766009260681795201e+00
1.130219993247284949e+00 1.761930123938246551e+00
1.140083940283557862e+00 1.755408860620029765e+00
1.148532472081204681e+00 1.746524460855124694e+00
1.155297941827083674e+00 1.735574386200459784e+00
1.161099271015533674e+00 1.723464756890403127e+00
1.167748967785698921e+00 1.711420134799548798e+00
1.175819244553025333e+00 1.700067389131443729e+00
1.184295666957946302e+00 1.690508056497813438e+00
1.192663200797694945e+00 1.682986276571465378e+00
1.202206106448342915e+00 1.676699693214005027e+00
1.213109562022819388e+00 1.671397915294383640e+00
1.224811958527242561e+00 1.665995018023545216e+00
1.237107667362335572e+00 1.660176645360699421e+00
1.249802659356792356e+00 1.653959248634650825e+00
1.262510727211574979e+00 1.647475405136977322e+00
1.275672472816321790e+00 1.640569187481637936e+00
1.289879869926835232e+00 1.632879339034404520e+00
1.305017438785266881e+00 1.624942457111545169e+00
1.320495393184799804e+00 1.617034334410430985e+00
1.335701324016728586e+00 1.609138364477031402e+00
1.351159836575347661e+00 1.601221083115351052e+00
1.366733907635412804e+00 1.593932340424236704e+00
1.382589863082075654e+00 1.587327516453604037e+00
1.398577402727017693e+00 1.581443568208582562e+00
1.414578411751610476e+00 1.576242392919953605e+00
1.430594966416366409e+00 1.571682383719890774e+00
1.446583791248231554e+00 1.567819894865448704e+00
1.462660514503066445e+00 1.564531511266822328e+00
1.479235172915044361e+00 1.561267510544350978e+00
1.496321499930344245e+00 1.558208038345457735e+00
1.513360585970721983e+00 1.556444810513243127e+00
1.530153125562166760e+00 1.555932117382849755e+00
1.546663313720306299e+00 1.556130259697487972e+00
1.562838408995058881e+00 1.556376633977281543e+00
1.578635788575322163e+00 1.556661567165757321e+00
1.594230174560092417e+00 1.556952445846169653e+00
1.609910692747498429e+00 1.557090506542366359e+00
1.625423987067261988e+00 1.556880340771531257e+00
1.640496277901341893e+00 1.556311229389461870e+00
1.654874916330038248e+00 1.555269843448890965e+00
1.668536685384108820e+00 1.553763039454693295e+00
1.681405772307113189e+00 1.551863981959616279e+00
1.693390525713381445e+00 1.549701638259308512e+00
1.704567600962005436e+00 1.547368064560624035e+00
1.715178134871085058e+00 1.544787188477482642e+00
1.725264240944026861e+00 1.542010780163276973e+00
1.734769073690016761e+00 1.539216353483856770e+00
1.743314598682347949e+00 1.536618895895608627e+00
1.750844907215571844e+00 1.534210070130798353e+00
1.757237645496493750e+00 1.532004701569261274e+00
1.762548390721859759e+00 1.530044494494298135e+00
1.767122419904684882e+00 1.528285853972656261e+00
1.770751032086672172e+00 1.526849605753056283e+00
1.773625703146782362e+00 1.525685336337923026e+00
1.775938114938713230e+00 1.524730078770472952e+00
1.777757399777388336e+00 1.523967963891718513e+00
1.779409502681942090e+00 1.523270083610731129e+00
1.781298285198102072e+00 1.522466183554962216e+00
1.783552942986054157e+00 1.521497534687645370e+00
1.786120214995861266e+00 1.520378932714149700e+00
1.788543553459601698e+00 1.519315753160819682e+00
1.791199603072066937e+00 1.518122065081882077e+00
1.795168656435015553e+00 1.516205174937235389e+00
1.800433991893453101e+00 1.513474757187054820e+00
1.806619824833385790e+00 1.510142154899423383e+00
1.812637763168228444e+00 1.506770324286052398e+00
1.818166034889184157e+00 1.503580562495670181e+00
1.823061276484910787e+00 1.500709643986055886e+00
1.827432011657560196e+00 1.498060415212886687e+00
1.831928743638127521e+00 1.495230611839948098e+00
1.836924365114079860e+00 1.492010839109158216e+00
1.842322108960799953e+00 1.488452251471954479e+00
1.847761522767612297e+00 1.484804842193036656e+00
1.852941893259361983e+00 1.481270083774418378e+00
1.857724333257317673e+00 1.477945468796623585e+00
1.861715906037744839e+00 1.475162499683598138e+00
1.864827948547784553e+00 1.473017374590819273e+00
1.867156718615141431e+00 1.471541196588850076e+00
1.869423532436909063e+00 1.470198179460620036e+00
1.871767826113084565e+00 1.468824456725577932e+00
1.873920607312785647e+00 1.467626170242048333e+00
1.875895569908293758e+00 1.466564469315384533e+00
1.877482247115619618e+00 1.465719528295393426e+00
1.878194418248002373e+00 1.465345663422549460e+00
1.878279174733097356e+00 1.465302432740555494e+00
1.878402948137156914e+00 1.465240743122764977e+00
1.878639810951602263e+00 1.465131503099005306e+00
1.879215830069745463e+00 1.464917714695693540e+00
1.880962944028748307e+00 1.464531029119658045e+00
1.883903844335252709e+00 1.464051549602227276e+00
1.888020269401528672e+00 1.462844417647398476e+00
1.892874820860022567e+00 1.460301460017742414e+00
1.898232370399838054e+00 1.456448169090481137e+00
1.904062599176737036e+00 1.451370665158931317e+00
1.910489477586048368e+00 1.445100752944470601e+00
1.917594771192811409e+00 1.437907689898517249e+00
1.925336603815552383e+00 1.430084892770733695e+00
1.933576728717717463e+00 1.421786439348091680e+00
1.942179596670718933e+00 1.413049135955431357e+00
1.951187247948798387e+00 1.403860358499904315e+00
1.960903456122944588e+00 1.394630726467998461e+00
1.971736906409968793e+00 1.385826476894607140e+00
1.983578857534642248e+00 1.377378069938290706e+00
1.996066280590817144e+00 1.368891463817226484e+00
2.009036404894059213e+00 1.360278118882712217e+00
2.022330751749472633e+00 1.351323852946641368e+00
2.035857223184436737e+00 1.342024666035318337e+00
2.049417540364903090e+00 1.332776380764769453e+00
2.062622727531258082e+00 1.323504802765857580e+00
2.074956859677325127e+00 1.313930402570048672e+00
2.086031330275483153e+00 1.303539847278855968e+00
2.095949786726103881e+00 1.292062012623554690e+00
2.104752400460964790e+00 1.279326246175433557e+00
2.112998683090136609e+00 1.265911184267009881e+00
2.121049338545518914e+00 1.252235320436389854e+00
2.128908682629303772e+00 1.238730272502274410e+00
2.136392189026631527e+00 1.225815725070920514e+00
2.143358986013100154e+00 1.213624122784833448e+00
2.149605459347189829e+00 1.201660187993740969e+00
2.154580470657392333e+00 1.189593414978043162e+00
2.158261004019494500e+00 1.177120676034607127e+00
2.160826120947636042e+00 1.164085897977783279e+00
2.161977508019092831e+00 1.150642421646368430e+00
2.161587419555265122e+00 1.137263939247406208e+00
2.159611614800459378e+00 1.124589770097527808e+00
2.156368144610536053e+00 1.112943907944560662e+00
2.152308435750857285e+00 1.102691695586419884e+00
2.147806345822147467e+00 1.093590520506094954e+00
2.143097251013119653e+00 1.085224343098152966e+00
2.137722254708745329e+00 1.076932306574788001e+00
2.131013823389530604e+00 1.068790557667092189e+00
2.122757744816217595e+00 1.061099766740407180e+00
2.113493105687219042e+00 1.053309460558152777e+00
2.103528777610536693e+00 1.045115383191411729e+00
2.092890539599888911e+00 1.036493984876448948e+00
2.081690341600626049e+00 1.027369207675164597e+00
2.070007451824686484e+00 1.017786513772328316e+00
2.057950696718291006e+00 1.007949034499752150e+00
2.045647664525843012e+00 9.979290563369112022e-01
2.033044432025145731e+00 9.876782351535280391e-01
2.020352029102103320e+00 9.773429207830955923e-01
2.007733993811455786e+00 9.671646853820914380e-01
1.994905691387108604e+00 9.568675437858590316e-01
1.981884283329765628e+00 9.463793373103851492e-01
1.968853106817956888e+00 9.358305050629606159e-01
1.955953626167810322e+00 9.253250043185607954e-01
1.942937832020508848e+00 9.145928995081480384e-01
1.929893736548856431e+00 9.032098127899047535e-01
1.916765538516048029e+00 8.914806948077231841e-01
1.903481920884706025e+00 8.796316361234223224e-01
1.889919048448977623e+00 8.677945586703582626e-01
1.876120973736447262e+00 8.560405892075486634e-01
1.862351322875616333e+00 8.443680613091762988e-01
1.848358762696375113e+00 8.322917601143369204e-01
1.834245963144617075e+00 8.197428421019493650e-01
1.819939779846139194e+00 8.070933662643450246e-01
1.805239955656284145e+00 7.945868966257416677e-01
1.790223431393526132e+00 7.820343417594011193e-01
1.774894374971393463e+00 7.694346438273093058e-01
1.759335729223148848e+00 7.568251345839243083e-01
1.743729041633408139e+00 7.442636951505573473e-01
1.728150474640657075e+00 7.314301678551415886e-01
1.712442752023721759e+00 7.183568417782721927e-01
1.696662601324369746e+00 7.053585144151148789e-01
1.680490544717724521e+00 6.922631388447680889e-01
1.664085902434232267e+00 6.788780388268227384e-01
1.647477828571641156e+00 6.654714827582040026e-01
1.630939307155996110e+00 6.521330574551615911e-01
1.614572388838731332e+00 6.387081467604353024e-01
1.598079420690727614e+00 6.251866358899829113e-01
1.581409430319598908e+00 6.115940226024617621e-01
1.564725990356750085e+00 5.979558245100015101e-01
1.547970624457281508e+00 5.844355570181670734e-01
1.531103935462954091e+00 5.708139977866207859e-01
1.514329774216809366e+00 5.571142645853639497e-01
1.497656487466450193e+00 5.435069582851422831e-01
1.481068601870727530e+00 5.299458172694025970e-01
1.464504366654070910e+00 5.164471372384208392e-01
1.448157642749415830e+00 5.030953486204610137e-01
1.431903567023227186e+00 4.897698271338575826e-01
1.415839410314643443e+00 4.766434006613861629e-01
1.399941843445860368e+00 4.637843745327542844e-01
1.384306037689829960e+00 4.510475380553074509e-01
1.368872137951484547e+00 4.385265667103970255e-01
1.353705932152992286e+00 4.261410813308464940e-01
1.338778783611968670e+00 4.139199575568930922e-01
1.324182251271128097e+00 4.020148300399327690e-01
1.310609260540055443e+00 3.908905693517781277e-01
1.298234849265715640e+00 3.806369052206011183e-01
1.287061588170809845e+00 3.713211160210577733e-01
1.276690122402596606e+00 3.628318119530158370e-01
1.267209489282806523e+00 3.551707217442928721e-01
1.259093267917629211e+00 3.486197244019561547e-01
1.251793614245368280e+00 3.430347727168641114e-01
1.243794475751897277e+00 3.377130251666644600e-01
1.235125884814810115e+00 3.320915403839881375e-01
1.226032950874461847e+00 3.257516717550075214e-01
1.216651597980773936e+00 3.185051974914886452e-01
1.206880547422203742e+00 3.105732491949335650e-01
1.196616385626695811e+00 3.022018559710063501e-01
1.186073261080272889e+00 2.936117280835727206e-01
1.175608865849596896e+00 2.851098168675112454e-01
1.165232653166872634e+00 2.766797652554993658e-01
1.154842553071627975e+00 2.683136963522003704e-01

